Towards Practical Large-scale Randomized Iterative Least Squares Solvers through Uncertainty Quantification

As the scale of problems and data used for experimental design, signal processing and data assimilation grow, the oft-occuring least squares subproblems are correspondingly growing in size. As the scale of these least squares problems creates prohibitive memory movement costs for the usual incremental QR and Krylov-based algorithms, randomized least squares problems are garnering more attention. However, these randomized least squares solvers are difficult to integrate application algorithms as their uncertainty limits practical tracking of algorithmic progress and reliable stopping. Accordingly, in this work, we develop theoretically-rigorous, practical tools for quantifying the uncertainty of an important class of iterative randomized least squares algorithms, which we then use to track algorithmic progress and create a stopping condition. We demonstrate the effectiveness of our algorithm by solving a 0.78 TB least squares subproblem from the inner loop of incremental 4D-Var using only 195 MB of memory.

==> csvs/big.csv <==
Iteration,rho,iota,width,up,low
500,4961046599784457e16,26829177380562532e47,100,5278634514032711e16,4643458685536202e16
1000,32497175552266954e15,11643893888952074e47,100,3458940547103283e16,3040494563350108e16
1500,19815564881248644e15,4238837909594436e47,100,2107792624392403e16,18553203518573256e15
2000,11850103339869797e15,1571733946567891e47,100,12618790815846599e15,11081415863892995e15
2500,7421187866674179e15,6093287177138005e46,100,7899802653613785e15,6942573079734573e15
3000,43753296988407723e14,2071682135968328e46,100,4654405287348429e15,40962541103331156e14
3500,2624471398875422e15,7651749343821178e45,100,27940771818583965e14,2454865615892448e15
4000,16620179045973378e14,3048049952091014e45,100,17690641227543785e14,1554971686440297e15
4500,10327460861655608e14,1158305913089343e45,100,10987351436417347e14,9667570286893869e14
5000,6167833670127516e14,4167893519883334e44,100,6563672684224442e14,577199465603059e15
5500,3488198211307074e14,13367070149984778e43,100,3712368681259428e14,326402774135472e15
6000,23819252254639166e13,6205034872599531e43,100,25346580565370905e13,22291923943907427e13
6500,13991895802933552e13,21365788337693584e42,100,14888126364895598e13,13095665240971507e13
7000,9227261524190015e13,9480935545772782e42,100,9824277407850377e13,8630245640529653e13
7500,5234735796748704e13,29830952008602295e41,100,5569619370289974e13,4899852223207434e13
8000,32995588184105673e12,11885465514930732e41,100,3510941005377466e13,30881766314436687e12
8500,20736039644221172e12,4749446147682275e41,100,22072271350472506e12,19399807937969836e12
9000,12740393573045803e12,18200117406387112e40,100,13567568541303307e12,11913218604788299e12
9500,7551213521353719e12,6214866142876342e40,100,8034579609725009e12,7067847432982429e12
10000,46798266346570565e11,24166468659337816e39,100,4981243039458935e12,4378410229855177e12
10500,27540332915880066e11,8366294376728127e39,100,29313815220207077e11,25766850611553056e11
11000,1776941044299021e12,3526163687880938e39,100,18920771465608881e11,16618049420371538e11
11500,10566469937134078e11,12019855994997765e38,100,11238687602114351e11,9894252272153805e11
12000,6893900759500436e11,5207726776941694e38,100,7336371323710974e11,6451430195289898e11
12500,41037766904447296e10,1897369437168896e38,100,437085353653352e12,3836699844355939e11
13000,2267893600873385e11,581093373146602e38,100,24156966011724324e10,21200906005743374e10
13500,15464254787357048e10,26191372780794665e36,100,16456546626484408e10,1447196294822969e11
14000,8869810060404421e10,8755774228311854e36,100,944354006894752e11,8296080051861321e10
14500,5504725306674327e10,3297426534274829e36,100,5856810574032174e10,5152640039316479e10
15000,3462121096956169e10,1322539747460923e36,100,3685100452145749e10,3239141741766589e10
15500,20274545064629387e9,4486242837318283e35,100,21573223645128744e9,18975866484130032e9
16000,12514782672114919e9,17106123530065567e34,100,13316711988896835e9,11712853355333002e9
16500,8214387308678325e9,7488524099405985e34,100,8744976507161297e9,7683798110195353e9
17000,47835922864122316e8,2517428788230675e34,100,509122951184129e10,44759550609831737e8
17500,2940351064011846e9,9641350801542005e33,100,31307345309408855e8,2.7499675970828063e+24
18000,1866732913903932e9,38038340522671753e32,100,19863163614035146e8,17471494664043492e8
18500,11772077318712084e8,15292893300117394e32,100,12530314571564855e8,11013840065859314e8
19000,693029150257284e9,5244952978713309e32,100,7374340698717525e8,6486242306428154e8
19500,43116846623666413e7,2018474258325981e32,100,458715313198109e9,4036216192752193e8
20000,26785254098074094e7,7886061399752084e31,100,28507084475972475e7,25063423720175713e7
20500,15775760057325053e7,27785095666104723e30,100,1679779615924008e8,14753723955410022e7
21000,9906371690300554e7,10764661959834674e30,100,1054252308963319e8,9270220290967918e7
21500,6113758855344873e7,41164743795169746e29,100,6507148566492891e7,5720369144196855e7
22000,34969841946197597e6,13534587611292215e29,100,37225549544740383e6,3271413434765481e7
22500,2457546475779121e7,6755919607467122e29,100,26169149905149484e6,22981779610432935e6
23000,13897265314410099e6,2127229653558999e29,100,14791532876650206e6,13002997752169992e6
23500,8793928055285215e6,8504819332947208e28,100,9359376266923733e6,8228479843646697e6
24000,5170652799653205e6,29293307983955554e27,100,5502504844073823e6,4838800755232587e6
24500,3255583890033848e6,11879870571347447e27,100,3466916318300759e6,30442514617669365e5
25000,20222911808590903e5,45391041917089727e26,100,21529219140873885e5,1891660447630792e6
25500,12378565695337592e5,16844525856586167e26,100,13174339582805992e5,11582791807869193e5
26000,7489966325943532e5,6107008594737561e26,100,7969119703969641e5,7010812947917423e5
26500,4729007595448206e5,24006580546156353e25,100,5029425242877914e5,4428589948018498e5
27000,3038408981652151e5,10150837200345848e25,100,3233757994052164e5,28430599692521374e4
27500,1770001790714162e5,3483663752419588e25,100,18844419367997348e4,16555616446285893e4
28000,113362476716394e6,1403165656676119e25,100,12062545527282647e4,10609949815996154e4
28500,6650687498873962e4,4928759279066815e24,100,7081143822801291e4,62202311749466325e3
29000,4142335515516913e4,19243128100348525e23,100,4411301973713372e4,38733690573204546e3
29500,2798900825645293e4,8596058448214774e23,100,29786678246908285e3,2619133826599758e4
30000,16369615929967958e3,29673630281944903e22,100,17425814631681348e3,15313417228254568e3
30500,9807102110237354e3,1068165496694324e23,100,10440796061070234e3,9173408159404474e3
31000,596311173217781e4,3923174002970372e22,100,6347154042792548e3,5579069421563073e3
31500,3697611237211123e3,15005373298098857e21,100,3935122216721274400,3460100257700972e3
32000,2258413361405328400,5567805701188175e21,100,2403091304045081600,2113735418765575200
32500,1379115292015604500,20541673152569023e20,100,1466992893733997e3,1291237690297212e3
33000,847899073975430800,7738393319440972e20,100,901835937541491500,793962210409370100
33500,497539009990686660,27849578628664265e19,100,529896110872881200,465181909108492100
34000,310586130344015800,10434211222468824e19,100,330391825976615800,290780434711415800
34500,180208834648355800,35618473324824255e18,100,191780555249796830,1.6863711404691478e+17
35000,1.1697730025661339e+17,14796899225670713e18,100,124435699835484800,109518900677741980
35500,71029218539719630,5509578717263779e18,100,75580351094892608,66478085984546656
36000,43900459405253090,21657698977134304e17,100,46753884295325530,41047034515180650
36500,27489999476317044,8365230875192992e17,100,29263369056837604,25716629895796484
37000,16874049606430078,31176174225052828e16,100,17956658769454128,15791440443406028
37500,9998702757967562,10852301214384928e16,100,10637438484607668,9359967031327456
38000,6317438285030968,4338408466661396e16,100,6721293325986470,5913583244075466
38500,3747767298550281,15704555448054653e15,100,3990748744571829,3504785852528733
39000,2229600447213449.2,5435765477505481e15,100,2372552581641680,2086648312785218.5
39500,1482391643093851,2414856681541014e15,100,1577672569084031.8,1387110717103670.2
40000,887174956246618.1,8644673260526979e14,100,944182795470565,830167117022671.25
40500,533849603294631.25,3183836240376072e14,100,568446380878728.9,499252825710533.6
41000,306910237272482.6,10562045737209447e13,100,326836888090301.9,286983586454663.4
41500,201610546713683.2,4421479745909835e13,100,214503253584178.44,188717839843187.94
42000,126650259420590.22,1784733328263894e13,100,134841448586139.7,118459070255040.73
42500,76003902410910.52,6410939761902399e12,100,80913220099242.9,71094584722578.125
43000,46476933256925.95,23341454152365992e11,100,49439200546951.26,43514665966900.65
43500,28508330319608.816,9040620338447511e11,100,30351899351877.977,26664761287339.656
44000,17104275235142.447,3177964827492123e11,100,18197312155778.883,16011238314506.012
44500,10928915991088.023,1346457028545256e11,100,11640385901413.78,10217446080762.268
45000,6540393861718.957,4726927467389171e10,100,6961944506404.926,6118843217032.988
45500,4224964316615.8823,2040948021870508e10,100,4501962079039.204,3947966554192.56
46000,2565919361976.783,7263738342260022e9,100,2731168949598.986,2400669774354.5806
46500,1552043255681.503,25834758506086594e8,100,1650594586163.3118,1453491925199.694
47000,924106783379.5212,9450306117468846e8,100,983711856754.6643,864501710004.3782
47500,571118036081.3534,34781277413739566e7,100,607278421668.8861,534957650493.8207
48000,355741690466.7191,14026735238716763e7,100,378705217239.3279,332778163694.11035
48500,221500091455.25443,544938946420953e8,100,235813208164.6984,207186974745.81046
49000,144922898872.01706,22523201674807685e6,100,154124753150.37796,135721044593.65614
49500,84892777754.1205,7795843099962645e6,100,90306448434.25578,79479107073.98521
50000,51154536013.067535,2859434189455584e6,100,54433225902.72107,47875846123.414
50500,31316227792.244076,10861558663141012e5,100,33336948838.43023,29295506746.057922
51000,19870994624.15091,4323495704883269e5,100,21145899566.11768,18596089682.18414
51500,11570822865.759521,14666153424107717e4,100,12313360381.327604,10828285350.191439
52000,7049419655.385028,5520296653435822e4,100,7504975368.04036,6593863942.729695
52500,4380016085.423636,209721744142473e5,100,4660806332.554893,4099225838.29238
53000,2810936441.802213,8568890321168732e3,100,2990419136.258259,2631453747.3461676
53500,1698286340.7075295,3205003578260438500,100,1808054036.5743718,1588518644.8406873
54000,1036342996.401454,1183224637514734800,100,1103038090.668499,969647902.134409
54500,634166999.3113767,442129373714648900,100,674936460.6276873,593397537.995066
55000,395830446.76693237,168543102972161860,100,421002334.2203128,370658559.31355196
55500,230294418.70185372,58912672664165696,100,245176533.54063582,215412303.86307162
56000,145447736.68363276,23580873666604108,100,154863168.32141608,136032305.04584944
56500,91486291.56178433,9264315005033374,100,97387853.17271997,85584729.95084868
57000,56232641.40922472,3432562199179556.5,100,59824915.7520789,52640367.06637054
57500,32590620.47337971,1170317993122360.8,100,34688170.027601525,30493070.919157896
58000,19803261.004247032,421664538025203.1,100,21062313.469913293,18544208.53858077
58500,12995128.765165005,184128862017404.84,100,13827124.736177828,12163132.794152182
59000,7600294.275131525,63315448126294.5,100,8088176.652252041,7112411.898011008
59500,4746524.51759892,25188903546946.9,100,5054251.033936828,4438798.001261011
60000,3152044.129597838,10813204206321.977,100,3353665.931162152,2950422.328033524
60500,1725816.3837123893,3301738596387.587,100,1837228.2968613298,1614404.4705634487
61000,1113481.6273363053,1379510580768.6594,100,1185496.6010638522,1041466.6536087585
61500,687969.6307724086,526323355648.3254,100,732451.8667622923,643487.3947825248
62000,413500.13809170143,188067678122.2593,100,440090.07887030946,386910.1973130934
62500,247416.84376385945,67615626570.92572,100,263360.34967364225,231473.33785407664
63000,161981.23029385263,29395951112.18072,100,172493.68280386098,151468.77778384427
63500,99393.32866409635,10984155027.318415,100,105819.37149010277,92967.28583808993
64000,63602.40421752705,4507556906.638437,100,67718.93054965584,59485.87788539826
64500,43492.20803147691,2061820007.5683656,100,46276.31337258865,40708.10269036517
65000,28753.130543419553,921137521.4727159,100,30614.0283553646,26892.232731474505
65500,19669.630015374987,423830615.8422696,100,20931.912195595014,18407.34783515496
66000,15847.788388058769,281619571.92892236,100,16876.732308986197,14818.844467131341
66500,12197.371365229108,168840955.0452009,100,12994.079384712672,11400.663345745545
67000,10537.879176581315,120233921.4000701,100,11210.195714806821,9865.562638355808
67500,9465.281179178739,98529382.17705257,100,10073.896903171357,8856.665455186121
68000,8851.988127294044,87669117.93212911,100,9426.082919366545,8277.893335221543
68500,7888.914458680365,68641373.56399535,100,8396.902245991061,7380.926671369668
69000,7364.241284147941,59776150.2152996,100,7838.291402627381,6890.191165668501
69500,7542.079300935717,63754954.98754968,100,8031.652077712705,7052.506524158728
70000,7730.252333370731,66421339.809296854,100,8229.957804574746,7230.546862166718
70500,7223.3934576833735,57850832.17652197,100,7689.746800324131,6757.040115042616
71000,7743.03866556481,66223257.602401316,100,8241.99846775761,7244.07886337201
71500,7606.055388665906,63847877.75278711,100,8095.984811385017,7116.125965946796
72000,7585.744151176287,64455689.915326506,100,8078.0000389260895,7093.488263426485
72500,7697.953574913475,65834623.98755498,100,8195.4471408306,7200.460008996349
73000,7790.801839917242,69945556.97317725,100,8303.592793619211,7278.010886215273
73500,7466.959833613692,60905260.39465675,100,7945.466167511107,6988.453499716277
74000,7592.006951196183,64122272.96212754,100,8082.988015435924,7101.025886956441
74500,7488.644744782298,63691572.02238861,100,7977.974102906755,6999.315386657841
75000,7552.707216005025,62802450.77747294,100,8038.609101792188,7066.805330217861
75500,7550.767213868911,61300060.85351549,100,8030.821930956014,7070.712496781809
76000,7599.132598662461,62963621.160595834,100,8085.657571707294,7112.6076256176275
76500,7792.480909278824,66328459.429547034,100,8291.836876311587,7293.12494224606
77000,7121.164112697799,56502093.63956506,100,7582.0490969576485,6660.27912843795
77500,7534.453685662812,62164183.24939737,100,8017.880131354383,7051.027239971241
78000,7920.463895189943,69332776.91126627,100,8431.0036742586,7409.924116121286
78500,7382.742550169259,59809636.10475587,100,7856.925428681959,6908.559671656559
79000,7941.101407370419,68413487.09089546,100,8448.245244585392,7433.957570155447
79500,7854.581104820345,67589482.55735,100,8358.661549222736,7350.500660417955
80000,7374.892453139748,61418372.886131704,100,7855.410211128475,6894.374695151021
80500,7171.290203546133,56074412.72686734,100,7630.427587713118,6712.152819379148
81000,7472.081295646345,61821875.806638695,100,7954.174908701072,6989.987682591618
81500,7537.539634052468,61493283.61796339,100,8018.350341577544,7056.728926527391
82000,7968.43633783246,69354672.68022703,100,8479.056726528413,7457.815949136506
82500,7933.151984606212,69413525.93006137,100,8443.98897944786,7422.3149897645635
83000,7055.875075969932,54220498.79112415,100,7507.358742061585,6604.39140987828
83500,7484.149657144893,60401715.28515261,100,7960.673817290134,7007.625496999653
84000,7474.263535284567,62055841.888007306,100,7957.2685331536895,6991.258537415445
84500,7308.614850015837,57642214.57372658,100,7774.126567904708,6843.103132126966
85000,7178.642398013995,58596963.645385064,100,7647.993503279269,6709.291292748721
85500,7603.085931773068,63582915.978609875,100,8091.997720619001,7114.174142927136
86000,7330.018423815124,59022518.91832154,100,7801.070756388241,6858.966091242008
86500,7521.231322752175,61688381.27724682,100,8002.804152194108,7039.658493310243
87000,7939.402072458432,68827653.68700135,100,8448.078685682543,7430.725459234319
87500,7550.896078624645,64143679.31277186,100,8041.959089708416,7059.833067540874
88000,7480.552774342348,62496190.73118056,100,7965.268446860381,6995.837101824315
88500,7773.371078265183,66005082.59395495,100,8271.50828147763,7275.233875052735
89000,7535.59304812099,63113379.15327096,100,8022.696273565891,7048.489822676089
89500,7550.388229692243,62670395.631437846,100,8035.778992030467,7064.997467354019
90000,6870.324631412307,51546986.66230606,100,7310.5366848972,6430.112577927414
90500,7455.14581291953,61625008.48770081,100,7936.471217684807,6973.820408154253
91000,7263.497933462302,58100029.5773838,100,7730.854625189404,6796.1412417352
91500,7476.63260052073,60529543.11278551,100,7953.66072693982,6999.60447410164
92000,7836.064949300335,67212382.6497604,100,8338.737226610641,7333.392671990028
92500,7385.5843244408825,60228672.25738172,100,7861.425405251903,6909.743243629862
93000,7328.700215236538,58964054.72070646,100,7799.519191792835,6857.88123868024
93500,7359.866730897597,59055942.70515444,100,7831.05242040556,6888.681041389635
94000,7148.232814563634,56130341.976236,100,7607.599116056842,6688.866513070426
94500,7614.433646832619,63948872.220863074,100,8104.750401219858,7124.1168924453805
95000,7408.5430473105625,60453466.42880872,100,7885.271302573001,6931.814792048124
95500,7343.0316046571525,59681015.838552095,100,7816.704345032035,6869.35886428227
96000,7158.8150889423505,57069498.35340388,100,7622.008439518957,6695.621738365744
96500,7669.837313738331,64761413.328805484,100,8163.259243758049,7176.415383718614
97000,7534.096020564704,61757152.80083211,100,8015.937209066739,7052.254832062669
97500,7236.1714728991365,57636204.2254477,100,7701.658920723865,6770.684025074408
98000,7384.370642114223,60753002.047324836,100,7862.278487686923,6906.462796541524
98500,7622.027667401981,63116089.80214545,100,8109.141353003276,7134.913981800685
99000,7515.597240199983,62621984.68264862,100,8000.800491618824,7030.393988781143
99500,7605.83488858531,63829806.58986466,100,8095.6949728918735,7115.974804278747
100000,7229.472911202741,57018992.34285753,100,7692.461255365253,6766.484567040228
100500,7701.608744246551,63746023.430625476,100,8191.1472272162655,7212.070261276837
101000,7377.484880119467,59191068.945615284,100,7849.20932295867,6905.760437280263
101500,7599.264832809958,65517974.97427655,100,8095.560543285132,7102.969122334784
102000,7470.301376788429,61711452.45903161,100,7951.964250866317,6988.63850271054
102500,7500.545808450153,62673826.93210279,100,7985.949858552336,7015.141758347971
103000,7679.9745976464255,64919734.30550642,100,8173.999289033719,7185.949906259132
103500,7349.887892229975,59864168.386130705,100,7824.286892962785,6875.488891497164
104000,7621.660755030945,63064698.821324915,100,8108.576089087248,7134.745420974643
104500,7982.4820134246,70462900.44701001,100,8497.16587016672,7467.79815668248
105000,8033.999596630798,70760576.81607074,100,8549.769469917397,7518.229723344199
105500,7352.300307545661,58869592.446201295,100,7822.741999514432,6881.85861557689
106000,7345.057118407005,60182444.31898241,100,7820.715550540133,6869.398686273877
106500,7444.452223238879,60391508.63505234,100,7920.936120282085,6967.968326195673
107000,7323.976444966443,59944900.962672174,100,7798.695224214076,6849.257665718809
107500,6808.992750940582,50578616.91676807,100,7245.0502536963095,6372.935248184854
108000,7251.260363759765,56322564.22108834,100,7711.412558853625,6791.1081686659045
108500,7742.587526517692,64600659.6650066,100,8235.396679092617,7249.778373942768
109000,7445.728426419979,60489212.81775754,100,7922.597606564284,6968.859246275673
109500,7220.796577989581,57475228.04243671,100,7685.633525076359,6755.959630902804
110000,7283.954646276302,58334289.98156062,100,7752.252585629929,6815.656706922675
110500,7518.317509120105,62305322.49050804,100,8002.292435898018,7034.342582342191
111000,7474.038361431381,61912281.2805852,100,7956.484341499175,6991.592381363588
111500,7957.731032035816,69144062.99480917,100,8467.575529486807,7447.886534584824
112000,7534.597572935949,63803158.259835005,100,8024.355390631881,7044.8397552400165
112500,7648.141496463596,63384746.362270296,100,8136.290792188761,7159.992200738431
113000,7221.874787249223,57869503.818694904,100,7688.303382742203,6755.446191756243
113500,7521.29053804487,61405873.76551268,100,8001.759398979384,7040.821677110356
114000,7029.55063349376,53960727.45512689,100,7479.951468083539,6579.149798903981
114500,7125.012564708305,56835464.35969754,100,7587.2551941672855,6662.769935249325
115000,7429.576767790544,60479514.84642737,100,7906.407719225964,6952.745816355125
115500,7566.599031373068,63288869.04264756,100,8054.378994090161,7078.819068655976
116000,7457.470400124177,61022858.69304278,100,7936.438470771698,6978.502329476656
116500,7559.04633233706,62711763.68707535,100,8044.597268864063,7073.495395810058
117000,7793.142220191723,65536264.73413576,100,8289.507197886855,7296.777242496591
117500,7255.991454742411,59013114.499274775,100,7727.00625799547,6784.976651489353
118000,7347.6575880405435,59588382.46048848,100,7820.962582115985,6874.352593965102
118500,7297.726074558621,60148630.96494028,100,7773.2508641742415,6822.201284943
119000,7415.152623564782,60614187.692420065,100,7892.514171788452,6937.7910753411115
119500,7729.687798443778,65190066.93953432,100,8224.740006780474,7234.635590107082
120000,7460.936286539655,60554060.824963644,100,7938.0610141686875,6983.811558910623
120500,7605.010006099863,63235917.33688545,100,8092.58587142798,7117.434140771746
121000,7584.820992653496,62657308.50331955,100,8070.16107154942,7099.480913757573
121500,7675.199607555034,64664079.58171051,100,8168.250601689044,7182.1486134210245
122000,7489.559071969371,60441453.52401165,100,7966.239958767986,7012.878185170756
122500,7118.721779361946,55380276.75700841,100,7575.008520913163,6662.435037810728
123000,7315.414235014173,57948459.00467182,100,7782.160911718088,6848.667558310258
123500,7837.4220720864505,67779348.94003417,100,8342.210029016109,7332.634115156793
124000,7626.923836405638,63026682.40673764,100,8113.692388141215,7140.1552846700615
124500,7454.696397671645,62091498.75978303,100,7937.840141333966,6971.552654009324
125000,7272.052170813453,57838972.39262968,100,7738.357708322055,6805.746633304851
125500,7082.415110642649,56169533.81203785,100,7541.941755601602,6622.888465683695
126000,7243.722500171075,57602260.44227229,100,7709.072857670052,6778.372142672098
126500,7478.174480635067,61681880.98465163,100,7959.721937010785,6996.627024259349
127000,7263.157465283372,58586668.88776936,100,7732.4673391621745,6793.84759140457
127500,7658.04607381502,64310928.752616554,100,8149.748871603091,7166.343276026948
128000,7259.7618782344725,57689357.96232405,100,7725.463919436295,6794.05983703265
128500,7886.587176509014,68027950.5562652,100,8392.30001871084,7380.874334307188
129000,7586.230941696737,65512429.56289087,100,8082.505648606687,7089.956234786788
129500,7343.742801031627,60763116.16512203,100,7821.690425832726,6865.795176230528
130000,7562.380436221732,62521935.00073359,100,8047.19593375274,7077.564938690725
130500,7612.6893327153475,64069460.078763925,100,8103.4681624905725,7121.910502940123
131000,6994.022136494774,53824740.192992136,100,7443.8550820248,6544.1891909647475
131500,7306.5242573624755,57819244.88341782,100,7772.75026517912,6840.298249545831
132000,7408.491957052902,60441582.49821193,100,7885.173352438751,6931.810561667053
132500,7072.95819344623,54373117.435344875,100,7525.07682607936,6620.8395608131
133000,7249.183839594999,56538229.646434195,100,7710.216180172779,6788.151499017219
133500,7699.36838890775,64904262.306805044,100,8193.334207558333,7205.402570257167
134000,7427.481535525492,61072515.62906786,100,7906.644445048022,6948.318626002962
134500,7363.479961367924,59398865.561859295,100,7836.031698472948,6890.928224262901
135000,7492.419674517085,62287529.45213337,100,7976.32549002975,7008.51385900442
135500,7167.104261376497,56612206.50045481,100,7628.438119824087,6705.770402928906
136000,7252.605981294568,57898843.229439214,100,7719.152799730265,6786.059162858871
136500,7300.988347524515,58428359.77623612,100,7769.663723078139,6832.312971970891
137000,7315.986330389753,58749588.65486945,100,7785.948287541511,6846.024373237995
137500,7710.443304222648,63633707.110335544,100,8199.550329678392,7221.336278766906
138000,7670.856336060529,64974539.8217381,100,8165.089512330553,7176.623159790506
138500,7591.744092232182,63467967.809475444,100,8080.2137423593695,7103.274442104995
139000,7687.25899249918,64382277.26001116,100,8179.234469724831,7195.283515273529
139500,7375.098453894594,59934467.75341143,100,7849.775919737672,6900.420988051516
140000,7353.414854747355,60241552.09915477,100,7829.306811909937,6877.522897584773
140500,7392.827633812189,59132802.801667325,100,7864.319842869089,6921.335424755288
141000,7881.915367383542,68080982.01806007,100,8387.825286422409,7376.005448344675
141500,7561.961967868879,63457934.85912537,100,8050.39300808299,7073.530927654768
142000,7587.664287052303,63669644.77979543,100,8076.909406659469,7098.419167445137
142500,6972.975734311144,54515364.24202347,100,7425.685379813987,6520.266088808301
143000,7567.738410454606,62155297.80511913,100,8051.130305605775,7084.346515303438
143500,7024.291172794639,54443291.06282223,100,7476.701462187499,6571.88088340178
144000,7398.973425463731,60208029.57322794,100,7874.732954759803,6923.213896167658
144500,7612.563103387682,64501667.47074254,100,8104.994527911128,7120.131678864235
145000,7560.549212617164,63607812.669856526,100,8049.556711877967,7071.541713356361
145500,7432.150638561302,60896645.49067127,100,7910.623129471441,6953.678147651163
146000,7386.410028565318,60994518.10549532,100,7865.266863740986,6907.553193389649
146500,7366.109953946913,59783228.06986627,100,7840.188136783702,6892.031771110124
147000,7605.026118886678,62505202.423077516,100,8089.776737141346,7120.27550063201
147500,7385.639109111708,59227727.82806938,100,7857.509606199723,6913.768612023694
148000,7235.606498547045,57311052.50761712,100,7699.779077413826,6771.433919680264
148500,7545.539049780887,63597496.45676653,100,8034.506892669985,7056.571206891788
149000,7035.319500747631,53966737.13301637,100,7485.745415508721,6584.8935859865405
149500,7717.629176951474,65033343.69181838,100,8212.085950424824,7223.172403478124
150000,7432.094810822883,60763593.88865141,100,7910.0443144477795,6954.145307197987
150500,7650.353250347164,65116366.33385692,100,8145.125539001677,7155.580961692652
151000,7323.117466739477,58088218.62791725,100,7790.426652407898,6855.808281071057
151500,7095.4119669511565,54908673.976516746,100,7549.7517502559385,6641.0721836463745
152000,7880.414653339494,67580792.88771017,100,8384.462693045432,7376.366613633557
152500,7241.364981177892,56914654.11452522,100,7703.929523541472,6778.800438814313
153000,7968.7329621894305,70093382.00725546,100,8482.065503766951,7455.400420611909
153500,8006.2796941838305,68726218.25561854,100,8514.581335622213,7497.978052745448
154000,7375.942352979507,59614132.86334505,100,7849.34960253958,6902.535103419434
154500,7542.560991581293,62704153.84958011,100,8028.082467321318,7057.0395158412675
155000,7543.901580512838,62345535.22259669,100,8028.032664213215,7059.770496812462
155500,7696.9355129829,65198321.631525725,100,8192.019063319507,7201.851962646294
156000,7552.911212573955,62834445.90277364,100,8038.936855570953,7066.885569576956
156500,7524.025970414135,61754808.17142101,100,8005.858012204464,7042.193928623807
157000,7622.267508190255,64663433.382600546,100,8115.316038747024,7129.218977633486
157500,8150.317235747379,73583436.08861442,100,8676.274333992093,7624.360137502665
158000,7782.392885553887,67368306.56534658,100,8285.647891985385,7279.137879122388
158500,7692.757074033489,64203306.94047183,100,8184.0482768972515,7201.465871169726
159000,7445.657242065878,61434573.8061616,100,7926.238371291109,6965.076112840647
159500,7931.324445216538,70584023.82167166,100,8446.450474208294,7416.198416224783
160000,7587.644386193108,63456778.64509497,100,8076.07097673993,7099.2177956462865
160500,7157.547938040929,58698898.23791864,100,7627.307104764878,6687.788771316979
161000,7658.119543977227,65183416.292583376,100,8153.14649922253,7163.0925887319245
161500,7523.359809359972,62940554.16296686,100,8009.795653966434,7036.9239647535105
162000,7478.107254984501,61050724.153569005,100,7957.184671071134,6999.029838897868
162500,7215.5367815890595,57047315.052204646,100,7678.640100216851,6752.433462961268
163000,7629.956477180135,64389800.910716206,100,8121.960699455456,7137.952254904814
163500,7696.66700295296,67595700.34653386,100,8200.770632869846,7192.563373036072
164000,7523.789554960214,61561381.366970666,100,8004.866414049344,7042.712695871085
164500,7515.744866512403,60406301.31008822,100,7992.287116460154,7039.202616564652
165000,7645.641551049328,65592827.98729075,100,8142.220684697902,7149.062417400754
165500,7298.880476539153,57708849.10138849,100,7764.6611830008715,6833.099770077435
166000,7694.591703104545,67062901.50205291,100,8196.704694680784,7192.478711528305
166500,8345.170411443074,77144938.5226169,100,8883.705502541457,7806.635320344691
167000,7413.783872123434,60473425.8787138,100,7890.59081971758,6936.976924529287
167500,7507.089258022427,62581891.97429249,100,7992.137162823118,7022.041353221736
168000,7632.56313701961,65980102.29298236,100,8130.606068743035,7134.520205296184
168500,7739.386695662724,65811743.863061465,100,8236.793804764342,7241.979586561106
169000,7566.810404842588,63881794.75848219,100,8056.86993942599,7076.750870259185
169500,7915.803116159003,69417070.96428624,100,8426.653155371218,7404.95307694679
170000,7701.5109615609135,65750359.41719206,100,8198.686043815558,7204.335879306269
170500,7740.577228264626,66915681.28805392,100,8242.138783845858,7239.015672683393
171000,7386.675738596091,60949469.66924146,100,7865.355707581217,6907.995769610965
171500,7547.015053596922,63906638.80212174,100,8037.1698725802025,7056.860234613642
172000,7498.296227384906,61601446.34141085,100,7979.529606654843,7017.06284811497
172500,7406.901076285221,59357341.81799067,100,7879.2876120215,6934.514540548943
173000,7748.180784035079,64616664.93762591,100,8241.050981314414,7255.310586755744
173500,7259.73107993273,56729523.2141006,100,7721.542698967332,6797.919460898127
174000,7630.9860588264455,64039637.313289754,100,8121.650652540231,7140.32146511266
174500,7384.281178981997,60660078.06561859,100,7861.823395756572,6906.738962207422
175000,7211.188115016474,57364296.218079954,100,7675.576259048266,6746.799970984681
175500,7622.567554760605,63065945.65937332,100,8109.4877021401735,7135.647407381037
176000,7101.247970747908,55467620.5522524,100,7557.894390116168,6644.601551379647
176500,7442.509064878878,59993111.772577435,100,7917.418702537007,6967.599427220749
177000,7363.601028537166,59760898.16784316,100,7837.590665569239,6889.611391505093
177500,7799.836436043792,68098409.91726348,100,8305.811104316792,7293.861767770791
178000,7352.914142902842,60843097.391568534,100,7831.176220521661,6874.652065284024
178500,7943.098214419591,68423854.03659517,100,8450.28047485846,7435.9159539807215
179000,7792.310848617876,67312103.4035134,100,8295.355886700117,7289.265810535634
179500,7885.947585396584,68806179.91115145,100,8394.544840549395,7377.350330243773
180000,7543.047653277155,62444307.57040492,100,8027.562083107348,7058.533223446962
180500,7784.836305629088,67347901.32159756,100,8288.01509061971,7281.657520638465
181000,7352.475738855636,59643536.10039501,100,7825.999722392576,6878.951755318697
181500,7591.437433264011,63552742.328887984,100,8080.233200349678,7102.641666178344
182000,7741.993256648743,66281761.63396587,100,8241.173409793662,7242.813103503823
182500,7168.78310810082,56399867.44028901,100,7629.250976401333,6708.315239800307
183000,7733.518552532403,65764314.35352358,100,8230.746392510231,7236.290712554575
183500,7456.747455887134,60357424.22094192,100,7933.096872380012,6980.398039394255
184000,7571.931866745139,63706071.8511608,100,8061.316921313484,7082.5468121767935
184500,7324.116587914285,56649727.6196228,100,7785.603301166363,6862.629874662208
185000,7446.285784484074,61184217.45848467,100,7925.886689083283,6966.684879884864
185500,7590.956988285468,63694852.75965622,100,8080.298948865305,7101.61502770563
186000,7338.007209757231,58734203.99781446,100,7807.907628802021,6868.106790712442
186500,7442.500701085017,60517545.628547564,100,7919.481549590252,6965.519852579781
187000,7095.69285725867,55584904.91120079,100,7552.821803194334,6638.563911323006
187500,7464.866267383186,62228154.59964397,100,7948.541389151822,6981.19114561455
188000,7412.928482925429,59817331.837664135,100,7887.141867119507,6938.715098731352
188500,7516.299471729783,60871687.1649032,100,7994.673902262049,7037.925041197518
189000,7807.459282914205,67715542.61189626,100,8312.009584494066,7302.908981334344
189500,7658.3783647186765,64006469.38932396,100,8148.9158774994785,7167.8408519378745
190000,7414.64405871813,59887525.262098454,100,7889.135597260504,6940.152520175755
190500,6837.752898022681,51021066.21993453,100,7275.713509760785,6399.792286284576
191000,7787.733375673948,66590063.74163017,100,8288.073121928715,7287.393629419181
191500,7677.482712123261,64024097.43240073,100,8168.087769803722,7186.8776544428
192000,7394.290802320744,60273027.89543645,100,7870.3070683836495,6918.274536257838
192500,7212.428010501508,57963386.69967791,100,7679.234800998812,6745.621220004204
193000,7607.790739066116,62733926.60800805,100,8093.427467123854,7122.154011008378
193500,7070.819140882743,54776572.74007692,100,7524.612061687062,6617.026220078425
194000,7472.378644857589,60709023.077934355,100,7950.113480876166,6994.643808839012
194500,7629.853889331502,63643924.00075048,100,8119.0001781944875,7140.707600468516
195000,7606.701507099088,62865181.48809844,100,8092.846005733948,7120.557008464229
195500,7785.046850815935,68234646.24907301,100,8291.527387663955,7278.566313967915
196000,7324.816039234399,59632386.20503354,100,7798.295759888991,6851.336318579807
196500,7423.171690296759,61554257.343600035,100,7904.2207129252065,6942.122667668312
197000,7171.404702920511,56668334.91431386,100,7632.967200422736,6709.8422054182865
197500,7891.116358833591,68241787.76209523,100,8397.623399392793,7384.60931827439
198000,7520.952152905384,62726771.090457514,100,8006.561183978295,7035.343121832472
198500,7150.326617817174,56825757.24721664,100,7612.529771634901,6688.123463999447
199000,7613.053579983654,62526920.46659356,100,8097.8884065943685,7128.21875337294
199500,7352.778811934376,60009988.11067707,100,7827.755242027577,6877.802381841175
200000,7394.909715199397,59782534.63436613,100,7868.985148572785,6920.83428182601
200500,7154.51894987513,56244809.5389424,100,7614.353409571668,6694.684490178592
201000,7420.833717564448,60718065.22973971,100,7898.604129761445,6943.063305367452
201500,7329.73104343036,60460259.53949374,100,7806.486082738653,6852.976004122067
202000,7991.477178813577,71295481.88777237,100,8509.192828339093,7473.761529288061
202500,7512.670275883593,60675840.1332521,100,7990.27453151519,7035.066020251996
203000,7861.37017156463,68146555.0533916,100,8367.523668647313,7355.216674481949
203500,7165.457349562919,57163355.61803362,100,7629.031430672565,6701.883268453274
204000,7403.051664663673,60159069.0259938,100,7878.617713252144,6927.485616075202
204500,7747.180819303625,66694975.84802325,100,8247.91455104927,7246.44708755798
205000,7542.568551643909,62803519.10976267,100,8028.474570251211,7056.662533036607
205500,7332.835131201192,59071629.5941389,100,7804.083396518518,6861.586865883865
206000,7176.200241584675,57196511.555436365,100,7639.908744518677,6712.491738650672
206500,7407.205071964839,61373827.790372565,100,7887.548545036766,6926.861598892911
207000,7348.689851422984,58651274.70920379,100,7818.258417221682,6879.121285624286
207500,7390.9261021122165,59457679.07849941,100,7863.711728812249,6918.140475412184
208000,7632.857755801412,62689327.96845934,100,8118.321829369628,7147.393682233196
208500,7126.269872556726,56018977.59030474,100,7585.180249109996,6667.359496003456
209000,7816.869337246924,66761073.3540947,100,8317.851131566436,7315.887542927413
209500,7538.8766773996185,61699350.56823086,100,8020.49232104397,7057.261033755267
210000,7248.007783192329,57480422.71707219,100,7712.865736043007,6783.149830341651
210500,7768.183600797914,69153703.48016359,100,8278.063639818816,7258.303561777011
211000,7419.042155465731,60087431.0422157,100,7894.3249654522,6943.759345479263
211500,7928.3218714398845,69590963.1821965,100,8439.811359150292,7416.8323837294765
212000,7425.491329558298,60194365.86658203,100,7901.196870976453,6949.785788140143
212500,7711.702187981983,65672463.79739414,100,8208.582676878583,7214.821699085383
213000,7777.147249694197,66728670.65015061,100,8278.007452687132,7276.287046701263
213500,7573.931502935924,63539733.09275746,100,8062.677239253694,7085.185766618154
214000,7805.448841276786,67315281.44415383,100,8308.505754479731,7302.391928073841
214500,7637.517467908508,64678420.776565015,100,8130.623133418196,7144.411802398819
215000,7673.498868926225,64497365.949640535,100,8165.913873413081,7181.08386443937
215500,7758.7265840744,65964551.00186004,100,8256.71081880595,7260.742349342851
216000,7295.785867627722,58603610.764982775,100,7765.163593252346,6826.408142003098
216500,7187.204842612709,56202900.543125525,100,7646.867955017191,6727.541730208228
217000,7506.692388656158,63762717.3994014,100,7996.294968213639,7017.0898090986775
217500,7569.237059360386,62234166.60737874,100,8052.93554505779,7085.538573662983
218000,7821.241822902816,65639090.07075137,100,8317.99604227973,7324.487603525902
218500,7800.438803097541,66827531.38252326,100,8301.669889249819,7299.207716945263
219000,7516.902048705085,62377888.34765316,100,8001.158731792298,7032.645365617872
219500,7334.7096053332425,59732469.38881926,100,7808.586488457806,6860.832722208679
220000,7900.293878910286,67223929.69655661,100,8403.009333763217,7397.578424057356
220500,7178.004850627975,55849134.9417176,100,7636.219019173168,6719.790682082783
221000,7845.006241988049,66751447.67614596,100,8345.951918978995,7344.060564997103
221500,7433.275717503707,60333906.98841505,100,7909.532324275523,6957.019110731891
222000,7220.134499607416,57511094.48233942,100,7685.11646087534,6755.152538339492
222500,7252.278263882015,58443782.84106335,100,7721.0154923935015,6783.541035370529
223000,7553.895300989851,61832478.401256666,100,8036.030252356812,7071.760349622891
223500,7462.415052467908,61045281.592253596,100,7941.471113637282,6983.358991298534
224000,7237.232051917605,58327825.17302662,100,7705.504041350536,6768.9600624846735
224500,7443.645393070252,60577192.17221865,100,7920.86124162358,6966.429544516924
225000,7388.609093533188,60308773.28139367,100,7864.766491240858,6912.451695825517
225500,6964.791342576109,53833003.4214114,100,7414.658816184811,6514.923868967407
226000,8071.138356807255,73249264.187654,100,8595.899804941257,7546.376908673254
226500,7504.582862816136,62176326.55674631,100,7988.056523068788,7021.109202563484
227000,7873.9075350044905,69267421.06283873,100,8384.206629732906,7363.608440276075
227500,7505.400350202682,61795148.17184329,100,7987.38973951107,7023.410960894294
228000,8080.638711933327,71774549.13842806,100,8600.090834507278,7561.186589359375
228500,7303.373241251872,58573489.74011983,100,7772.630326227374,6834.11615627637
229000,7366.469395392171,60661484.05873322,100,7844.0171464258465,6888.921644358495
229500,7312.420368525924,59627177.06426896,100,7785.879408502309,6838.961328549538
230000,7286.55488850524,56732739.97162113,100,7748.379600501464,6824.730176509017
230500,7809.812828038657,67047790.97955551,100,8311.869248717147,7307.756407360168
231000,7219.753964317612,59376837.91152934,100,7692.218072058395,6747.28985657683
231500,7409.367701993231,60107937.54537361,100,7884.731606784889,6934.003797201573
232000,7591.872248814652,64487134.11946828,100,8084.248193516193,7099.496304113111
232500,7439.883310147342,62081731.52283311,100,7922.989052109651,6956.777568185033
233000,7112.647306141389,56665047.496599294,100,7574.196415472428,6651.09819681035


==> csvs/convergediota.csv <==
Iteration,Conv,95th,5th,50th
20,Converged,0.899683578905881,0.023353357882448265,0.20307237471422201
20,Failed to Converge,0.8816125011596481,0.04631739171659667,0.29343341614597307
40,Converged,0.8867011175617191,0.014188921056650471,0.21336760252708692
40,Failed to Converge,0.8374263481660522,0.060659520756352024,0.25610896844229675
60,Converged,0.8849483569117313,0.01910862121509011,0.20135121073580925
60,Failed to Converge,0.8435511457806992,0.06146650203052398,0.23806952348509017
80,Converged,0.8845542757973385,0.01880371219482114,0.20170533885861208
80,Failed to Converge,0.8413895625040793,0.05943750076535684,0.23800842742305545
100,Converged,0.8844210519486551,0.01912411328542043,0.20098082005557583
100,Failed to Converge,0.8401060490344561,0.058537642349777,0.2333478652721106
120,Converged,0.46847707871256333,0.014057065014913973,0.11293256966156942
120,Failed to Converge,0.4033798149790424,0.010642209736058842,0.10680359563590103
140,Converged,0.3604226528915967,0.012955822413587604,0.09979313565705501
140,Failed to Converge,0.5799589743691326,0.014689093353327073,0.08096639350122503
160,Converged,0.31449820199541956,0.00692894751299067,0.07992734844177128
160,Failed to Converge,0.40482841968368605,0.007543418379987326,0.08513756901497423
180,Converged,0.3219172425327378,0.02099521790694057,0.11724447796550828
180,Failed to Converge,0.3240961670419653,0.018744484495274133,0.10086485296249999
200,Converged,0.4030572520150039,0.008614464176703432,0.11654139059861628
200,Failed to Converge,0.37694285715353076,0.014464590650350634,0.09244196968219873
220,Converged,0.2967124013909535,0.018282461636153866,0.09934221087403326
220,Failed to Converge,0.30426046836958975,0.017850014353060148,0.10365190714166124
240,Converged,0.30239739701250523,0.01059248134263365,0.07357356195871857
240,Failed to Converge,0.31208087668553836,0.017776530863942996,0.1083588622815653
260,Converged,0.26502953753498504,0.011645615905358106,0.10634544207701509
260,Failed to Converge,0.32468347431703404,0.00929423521930966,0.11418862107275926
280,Converged,0.2980426382885668,0.026549778037659105,0.1109336911553716
280,Failed to Converge,0.2778692795835902,0.018824181403159963,0.10361852216027534
300,Converged,0.33352667167298355,0.00753498727577865,0.09928511170206125
300,Failed to Converge,0.28392798904728234,0.009021905885910153,0.11391656901550065
320,Converged,0.34842188626042625,0.010769120292973224,0.10695047113915912
320,Failed to Converge,0.27294996123427784,0.016511207115036716,0.07953857158367154
340,Converged,0.3376566303835485,0.01680219149062232,0.09213773241900637
340,Failed to Converge,0.2898335327185976,0.00983854534667014,0.07828813500289228
360,Converged,0.33647755196214785,0.03808419958179346,0.08820464840573214
360,Failed to Converge,0.25269818188812393,0.010425975397873356,0.08272885801573718
380,Converged,0.32894307648918397,0.01071652738155448,0.10026487962628197
380,Failed to Converge,0.3495963123649589,0.011229282409782288,0.08039239463100695
400,Converged,0.3078427518754213,0.01237524577364323,0.09355418813855725
400,Failed to Converge,0.3429445895731611,0.003852049537564653,0.08903282612204366
420,Converged,0.3612675878235505,0.01937142189669436,0.1379781092596575
420,Failed to Converge,0.32098088997557706,0.010335714015244336,0.10787738730241511
440,Converged,0.2746445770122314,0.014792208400151833,0.12012738698566915
440,Failed to Converge,0.2711685854968468,0.014463555154480622,0.1159105168367574
460,Converged,0.26361547731351287,0.005522826922387901,0.09824710189315246
460,Failed to Converge,0.3371814258149013,0.0112705280439271,0.11224171325538737
480,Converged,0.38122694727165696,0.003764976825317559,0.12681053363187667
480,Failed to Converge,0.2885341458102475,0.005755005735854272,0.12724839091400864
500,Converged,0.35800496235285006,0.014484091040781126,0.12173778152648428
500,Failed to Converge,0.30438355429961567,0.006022509504774989,0.09955342561265143
520,Converged,0.3331656373424784,0.012104931904485982,0.09917313042281721
520,Failed to Converge,0.3028922495170004,0.009849054338332287,0.09402936614672167
540,Converged,0.27952927095662394,0.0259616152781939,0.11138352345523306
540,Failed to Converge,0.36778174325755975,0.013103306771386812,0.1039082485969233
560,Converged,0.39024582518351447,0.013338901572497217,0.11718985489840557
560,Failed to Converge,0.3371471062727225,0.014024576106665673,0.10719279818210653
580,Converged,0.3369135927169413,0.014907316807896248,0.10544393804422489
580,Failed to Converge,0.3717296129760739,0.010589894489082145,0.10383372472170362
600,Converged,0.292830277806971,0.022468217003606964,0.11120734403229171
600,Failed to Converge,0.4076325999779619,0.022503578290743207,0.10095845180639257
620,Converged,0.23599081970482266,0.013213696721230395,0.09155486857291817
620,Failed to Converge,0.335497065952691,0.01864262819585933,0.10132309831914661
640,Converged,0.4796310437914442,0.016762357990398897,0.09630661298423532
640,Failed to Converge,0.24755259642641556,0.0085702978909277,0.10084339193549585
660,Converged,0.24068096567626443,0.01230723687772897,0.08945287657970094
660,Failed to Converge,0.2548507702188957,0.010406359253809852,0.08109086823424183
680,Converged,0.2721171764210696,0.018305500163548715,0.13458135259269471
680,Failed to Converge,0.3706967839458398,0.02024229244184396,0.11214208234100198
700,Converged,0.2235367854979036,0.01645534507707037,0.09950743982463553
700,Failed to Converge,0.36947633881446185,0.009590755000406084,0.10054321947071809
720,Converged,0.22757757571128945,0.01065330933037695,0.10023852959195251
720,Failed to Converge,0.4092248457656952,0.02143759387548934,0.10515328313511726
740,Converged,0.27923383234067745,0.012617400908244139,0.10356347416595761
740,Failed to Converge,0.3527401072900619,0.020123511736096424,0.08158757487635042
760,Converged,0.25214918468852465,0.006889720809625293,0.10489858183998792
760,Failed to Converge,0.34816142812139567,0.0239068348171613,0.11093782868525082
780,Converged,0.32589333868083664,0.008069826631634879,0.08026213708650004
780,Failed to Converge,0.3094193222630049,0.012678822286502632,0.09656242954439251
800,Converged,0.31250878341153593,0.002766361653355558,0.07547479248590727
800,Failed to Converge,0.24165373274952917,0.02129181472056927,0.08003997775307405
820,Converged,0.23625258597586513,0.02142337561283307,0.08516226499484986
820,Failed to Converge,0.2344182129659364,0.010184003525097251,0.07143625178174175
840,Converged,0.262483358317123,0.013557664427112034,0.11037322307469385
840,Failed to Converge,0.24216715882129997,0.008088763785053838,0.07840705545901672
860,Converged,0.48494737527759135,0.015775117551986385,0.10211036674868991
860,Failed to Converge,0.2573744071218969,0.006389628135201753,0.08091262914175124
880,Converged,0.345721814599406,0.0067664951782323134,0.11578977748597806
880,Failed to Converge,0.26023939212885444,0.00804562325623656,0.0669845343786324
900,Converged,0.2595900886628628,0.0161689745076972,0.10483500873264258
900,Failed to Converge,0.28353815742313493,0.01583327515616032,0.0807046415892789
920,Converged,0.24930404283185087,0.02420079354851469,0.0952566475803532
920,Failed to Converge,0.24290328002776818,0.006260247810512818,0.09961613086003557
940,Converged,0.3021480331846892,0.015283473008246258,0.09452578588818539
940,Failed to Converge,0.2574696804565015,0.018688106666818142,0.09769798375252013
960,Converged,0.21251846051397952,0.008727558115367452,0.10830988431512506
960,Failed to Converge,0.27414723416590725,0.006639854869539439,0.116479876292472
980,Converged,0.2396683835631994,0.013899662826149684,0.0788811797643749
980,Failed to Converge,0.344922448239639,0.011653419526679842,0.096837437273902
1000,Converged,0.30042381147456604,0.02298791371484502,0.09646944849523147
1000,Failed to Converge,0.38084345342033976,0.0069103705899795625,0.11017990347144288
1020,Converged,0.2761232921920307,0.02249460308951187,0.10623351800279292
1020,Failed to Converge,0.292669392473507,0.016389849964526578,0.09991933382229176
1040,Converged,0.2370751701880452,0.003994954936862722,0.11035643428212197
1040,Failed to Converge,0.5077618094363584,0.012229158574023659,0.09846004426315702
1060,Converged,0.18741496724660886,0.011126547698024512,0.10724288138008099
1060,Failed to Converge,0.6995163126720187,0.015327397327770501,0.10830110688319507
1080,Converged,0.31188210971828334,0.003215131875007654,0.10130741226765316
1080,Failed to Converge,0.7237434408795562,0.00845462438582728,0.09622220152073688
1100,Converged,0.2525821153026538,0.017510045453618412,0.09123836246962025
1100,Failed to Converge,0.5865886539570402,0.004667497932804102,0.08388847337213595
1120,Converged,0.2783910157053758,0.020741607328272734,0.07519434471700803
1120,Failed to Converge,0.5998932499971852,0.009946189023365807,0.0930503846518071
1140,Converged,0.27659209852070793,0.00447980446058291,0.11362840481662304
1140,Failed to Converge,0.34404555334186804,0.009456425732991908,0.1072504582906582
1160,Converged,0.24598423762506788,0.015084914144512277,0.11820983480528975
1160,Failed to Converge,0.31088461213434415,0.009624609030952282,0.1041953982149164
1180,Converged,0.2859188407164798,0.01624337442461692,0.10447864514362157
1180,Failed to Converge,0.3392728259554068,0.005606205557256877,0.10491324981473128
1200,Converged,0.28244465403501806,0.022665175439566927,0.1572125000292181
1200,Failed to Converge,0.3958314483888068,0.008499966908397737,0.11216157994444356
1220,Converged,0.23179097181701291,0.018568694847724113,0.12346586868330015
1220,Failed to Converge,0.2998009883991728,0.010498506827504748,0.09975285540249987
1240,Converged,0.2466581097128715,0.01453133958415797,0.12832620669198902
1240,Failed to Converge,0.28578056470795576,0.00965277344166363,0.0847896671215261
1260,Converged,0.23005693852133255,0.006620441341432749,0.10394397308392421
1260,Failed to Converge,0.2858375653275568,0.008968167141776812,0.10221907175153436
1280,Converged,0.2500020278818624,0.009699787223600775,0.082483307265519
1280,Failed to Converge,0.2860408417628792,0.009057721351249838,0.09875301181521118
1300,Converged,0.2416449342470923,0.018069202054582914,0.08974096685664741
1300,Failed to Converge,0.2687308997629862,0.01563991144879357,0.09415285142461996
1320,Converged,0.26423371376319343,0.009635830901202302,0.07772174454791458
1320,Failed to Converge,0.26990308375289596,0.011145865337661886,0.07745485256706847
1340,Converged,0.24498744305364406,0.013597482222572281,0.10441016141807369
1340,Failed to Converge,0.29535462418406755,0.0014035959450517327,0.07113619773705256
1360,Converged,0.22731018118240517,0.006712715743190645,0.09311200577935858
1360,Failed to Converge,0.299650936010631,0.0039519493482531665,0.07765166520377073
1380,Converged,0.2343603804831261,0.016278291003468826,0.08735728944451734
1380,Failed to Converge,0.24113506336943802,0.008263263971599696,0.06783809806238492
1400,Converged,0.2227345229788119,0.009235062635892051,0.08939006572384668
1400,Failed to Converge,0.36508767138639675,0.00824601109429586,0.08111917942056673
1420,Converged,0.20946178105612243,0.010977671021725982,0.08425199368777195
1420,Failed to Converge,0.42223512280810377,0.005073366596011716,0.07672108884780592
1440,Converged,0.169063376818635,0.011314902905565052,0.08339147958239576
1440,Failed to Converge,0.3428567913001973,0.01376575027527841,0.0855001534501547
1460,Converged,0.21275121454546567,0.01565014383741196,0.09117242234739156
1460,Failed to Converge,0.3454631875935823,0.008499512705517357,0.10276657776254663
1480,Converged,0.20674060249115264,0.02731227553147192,0.09182689341340221
1480,Failed to Converge,0.2835644964906968,0.01739628048792448,0.13410936111151467
1500,Converged,0.23947611658138715,0.011185104704085768,0.0923255602026788
1500,Failed to Converge,0.2536278780288381,0.02600497751740569,0.11831035290964738
1520,Converged,0.23597498157536903,0.006478253242449774,0.08586604967233274
1520,Failed to Converge,0.255025504330124,0.021460809144890923,0.11205269306568069
1540,Converged,0.25368210094506954,0.006553915426543975,0.1170778431749592
1540,Failed to Converge,0.2640298098762681,0.012030008057165881,0.11345524612122887
1560,Converged,0.2703746403439789,0.013137709623011055,0.10964266448456798
1560,Failed to Converge,0.26464713807305495,0.013417668405956033,0.092028818462107
1580,Converged,0.2767816438153919,0.018345078225753205,0.10475644815151108
1580,Failed to Converge,0.21041774616846806,0.013804710168299497,0.09149299361384661
1600,Converged,0.2832564214614294,0.020629359072168278,0.07358741075657638
1600,Failed to Converge,0.25487302877120865,0.00987418153340695,0.06492980409749893
1620,Converged,0.25248624638937606,0.013712377543895964,0.08929658875134543
1620,Failed to Converge,0.2117464769075451,0.00698882386548105,0.0747045819554997
1640,Converged,0.2930726832683816,0.013641499665993014,0.08981086559382825
1640,Failed to Converge,0.20210734575760475,0.013583863000183296,0.07730563625313641
1660,Converged,0.21334073309929882,0.020968927222029667,0.09283636953036473
1660,Failed to Converge,0.2912481316485494,0.00921549242831757,0.08301712743202272
1680,Converged,0.2325257805343038,0.015334156888210465,0.08599710877754646
1680,Failed to Converge,0.2625602591482344,0.011064489799485648,0.09138256976712389
1700,Converged,0.2541101359364619,0.027705251700982397,0.1001160156893949
1700,Failed to Converge,0.30748324657774667,0.0177911385898101,0.09046683198209962
1720,Converged,0.2591451691239126,0.015744885631287314,0.09207459243716873
1720,Failed to Converge,0.3014812125271456,0.012977853237388407,0.08787334509949415
1740,Converged,0.23985052253896313,0.007713209429280415,0.08044522306784732
1740,Failed to Converge,0.29654125539622633,0.018632537903474012,0.09597226427789865
1760,Converged,0.20212884255912242,0.003617220960991557,0.09397738800293784
1760,Failed to Converge,0.3052738735125542,0.005548004792086815,0.0739771228087138
1780,Converged,0.21427287944577422,0.010227098693046692,0.08839716161032299
1780,Failed to Converge,0.25993707202034266,0.007283221697064594,0.0838200275831587
1800,Converged,0.2585641695758407,0.011007682960943392,0.07072459271184847
1800,Failed to Converge,0.29300452226250984,0.006045105366736065,0.1154967206198008
1820,Converged,0.22461349104126377,0.013162402375308963,0.07793266337063845
1820,Failed to Converge,0.2968306218197683,0.010663404238069078,0.10131755887867426
1840,Converged,0.2386881984048045,0.01295412106257507,0.0650049263480771
1840,Failed to Converge,0.3038984414150552,0.010085172533396757,0.09252930846571289
1860,Converged,0.23578009917723802,0.0046938501028517005,0.07135804092248246
1860,Failed to Converge,0.23905157052714743,0.012105235621275377,0.08567281783717332
1880,Converged,0.25694246722648045,0.010103296397847258,0.09478898584278035
1880,Failed to Converge,0.2968656443715529,0.008593328937690645,0.08234606734517473
1900,Converged,0.2576162840112233,0.009512508694877084,0.09531371752159483
1900,Failed to Converge,0.2883447028612808,0.008280481426014747,0.07812935356149192
1920,Converged,0.246850117559514,0.014585772505531702,0.10615138219944438
1920,Failed to Converge,0.3384775495748312,0.016066653509089663,0.09843227760704679
1940,Converged,0.25063770633916904,0.01057405201793944,0.09408092864382023
1940,Failed to Converge,0.3550959855288638,0.01099929424692428,0.09651937748653712
1960,Converged,0.2737045956892615,0.015217115390583784,0.09411971708905276
1960,Failed to Converge,0.3483325161794116,0.012029802801172652,0.10312795322819826
1980,Converged,0.337104344012993,0.005633663120013922,0.0959244855233389
1980,Failed to Converge,0.29912347045627313,0.007572530569541892,0.10921603893788939
2000,Converged,0.32362043359395676,0.017974274150547736,0.07038459237876783
2000,Failed to Converge,0.28793146018000026,0.010082049788027384,0.09788500980840037
2020,Converged,0.3238828340497924,0.01767564657560757,0.10207777935304997
2020,Failed to Converge,0.2774832413239462,0.0015857025063198357,0.09573977256730562
2040,Converged,0.2939993138907081,0.008157294063200315,0.09076671536690664
2040,Failed to Converge,0.3985685869649096,0.016920551185342497,0.0977607714160841
2060,Converged,0.2122422805841736,0.008041989472598139,0.09079933332395657
2060,Failed to Converge,0.4324264009009776,0.0024777557247413315,0.09676169678600016
2080,Converged,0.18301770398954811,0.0339369587128037,0.10825614733012519
2080,Failed to Converge,0.45568715621051625,0.004218900319611103,0.10550692383261565
2100,Converged,0.2321738305685131,0.009333731717517113,0.07629346752160565
2100,Failed to Converge,0.4066199091582713,0.005420207267216353,0.08281412444309297
2120,Converged,0.1927260388335438,0.027883611567813934,0.09197510772166206
2120,Failed to Converge,0.3878290864866698,0.007045312632218337,0.08597961130971121
2140,Converged,0.17324847700830023,0.01484433982037178,0.10635708400365733
2140,Failed to Converge,0.33979119363135935,0.007178561588957802,0.08342735446926794
2160,Converged,0.18877037396071764,0.025771919972106875,0.09970161564764143
2160,Failed to Converge,0.3296532884714488,0.0037719110398544854,0.07763787419647601
2180,Converged,0.26030980174321605,0.010063280089952298,0.10990716201695841
2180,Failed to Converge,0.2607098261592106,0.007758534667000861,0.09601223978988942
2200,Converged,0.2270341642391605,0.0029517162443924005,0.12157491456815075
2200,Failed to Converge,0.2745989513276824,0.010423825889561398,0.09625338855055286
2220,Converged,0.3704919611719271,0.010850015335295058,0.10355644375000236
2220,Failed to Converge,0.27494764224713153,0.009628402923414096,0.08917626876958151
2240,Converged,0.36592384100926967,0.0097453231180441,0.08760939898449865
2240,Failed to Converge,0.28856414126849333,0.007223057113985527,0.09168911281785468
2260,Converged,0.29303628533168946,0.01733050457577057,0.12205702097151702
2260,Failed to Converge,0.28529321010796727,0.0212718911555509,0.09834050758467322
2280,Converged,0.31783610058280937,0.008185152977948095,0.09134043847368906
2280,Failed to Converge,0.271209052715214,0.012069492971569638,0.08893443068863138
2300,Converged,0.38574310245967425,0.013189331270164317,0.11277487190428684
2300,Failed to Converge,0.36866286283160316,0.02112401869808614,0.10726804723146532
2320,Converged,0.2786459213333835,0.02310279601439122,0.1291523774926321
2320,Failed to Converge,0.3046264529865798,0.009254329593657613,0.1126132179479366
2340,Converged,0.298507946411098,0.018707759226375485,0.12842990438690038
2340,Failed to Converge,0.3116994035342546,0.014841124300247619,0.11510319252052124
2360,Converged,0.3412708801089298,0.005978735384610473,0.1215911510248083
2360,Failed to Converge,0.29895653513388776,0.007501349398525665,0.10220213823964786
2380,Converged,0.2996676228919015,0.03266140269815922,0.08238382431092434
2380,Failed to Converge,0.38010854581072495,0.012276827144688977,0.10163799154842668
2400,Converged,0.23568942990991987,0.006678700703653867,0.10740775796699735
2400,Failed to Converge,0.20876411881032192,0.009388397690722963,0.09211071120185449
2420,Converged,0.31957092238230417,0.006086485757922861,0.0746984654816382
2420,Failed to Converge,0.3030429558296489,0.00477460716453636,0.09196183304686945
2440,Converged,0.26132823094330515,0.004939321130490615,0.08514801901002601
2440,Failed to Converge,0.29460232663643776,0.0064768470702949886,0.09838877536486765
2460,Converged,0.29562550253296943,0.006026611720888501,0.09432187532627516
2460,Failed to Converge,0.26316062811089513,0.004616686188308286,0.09139407404761365
2480,Converged,0.25001891771018403,0.010422004641459088,0.07807526045475337
2480,Failed to Converge,0.28790002744084675,0.022377153303607046,0.11546327013530984
2500,Converged,0.2770190521693635,0.010529493127250003,0.10635702065858242
2500,Failed to Converge,0.3328477886206629,0.00962463292428188,0.12283601933786772
2520,Converged,0.2909027206163616,0.0169239193265495,0.11309338716190936
2520,Failed to Converge,0.4830678340234859,0.010592181562387615,0.1023804858581232
2540,Converged,0.2439293201288884,0.009947804190891578,0.09283371730177128
2540,Failed to Converge,0.43896588236357464,0.010155830509808964,0.09404601316996793
2560,Converged,0.27810659246449493,0.0038349075943289465,0.12633035444805832
2560,Failed to Converge,0.3524021893868401,0.012461952914755447,0.09330449168641626
2580,Converged,0.22862983582042393,0.02391303578002388,0.13090457377228773
2580,Failed to Converge,0.3042030599576425,0.014219411508737194,0.07792651805583439
2600,Converged,0.26304400490246194,0.006249763732155272,0.15743079883945915
2600,Failed to Converge,0.4120054133803596,0.024102722903471346,0.07809968485595428
2620,Converged,0.2950803183027109,0.01912267944146486,0.13400293808117963
2620,Failed to Converge,0.3298207999298885,0.010065826438972556,0.10980749841898216
2640,Converged,0.3203333679817998,0.014521725606055054,0.13865210012309326
2640,Failed to Converge,0.28274954322925494,0.02709273067329008,0.09980165760414159
2660,Converged,0.30987911849466687,0.03137903465512345,0.11244881350539679
2660,Failed to Converge,0.2946774344341412,0.018573247414274564,0.12505858593222668
2680,Converged,0.2982503512242086,0.018362597321558045,0.13906368098445654
2680,Failed to Converge,0.2273964082654967,0.022636430999423078,0.1062785478202519
2700,Converged,0.2385815364424817,0.023998723920230107,0.11938617473494062
2700,Failed to Converge,0.2957923113705313,0.018964946018244624,0.10432395224517527
2720,Converged,0.2787115519641659,0.008386462916696804,0.1223691218182756
2720,Failed to Converge,0.265128829331148,0.009789451194141553,0.08753051293666184
2740,Converged,0.2997859412847933,0.01844153962482361,0.12872229455808498
2740,Failed to Converge,0.27950153049685855,0.01013208201222747,0.0798813613241911
2760,Converged,0.3636245094800719,0.05969776244720723,0.1411046168354289
2760,Failed to Converge,0.28073292913393655,0.01183309434231827,0.07634881746859487
2780,Converged,0.2314423834879826,0.020082696256635408,0.11709489214612574
2780,Failed to Converge,0.2507412892003239,0.007371791695748375,0.08132690563039803
2800,Converged,0.28997510450057434,0.031078971378477347,0.10751746211723305
2800,Failed to Converge,0.27679852596424237,0.009161009020817904,0.0995935407950027
2820,Converged,0.28077320554430396,0.024321111653771384,0.10469949729053406
2820,Failed to Converge,0.28547643125042016,0.010437103198802533,0.08560994556954477
2840,Converged,0.324777810293429,0.005858309120503545,0.08253329292223024
2840,Failed to Converge,0.2503668015859877,0.010062323272603882,0.10191855621283391
2860,Converged,0.2939771467660086,0.013833860759808412,0.07604359110878349
2860,Failed to Converge,0.24703805376719584,0.0063367727306568415,0.083513344761575
2880,Converged,0.32488700921628766,0.005091479099935403,0.09884308526585577
2880,Failed to Converge,0.28686651304564775,0.009543410920150732,0.08249114533792527
2900,Converged,0.23624167355248266,0.008752206820138136,0.07456612894887961
2900,Failed to Converge,0.22105537363789834,0.009054545110504323,0.07728590804676913
2920,Converged,0.2772010664061279,0.007830327887300042,0.06815249369941394
2920,Failed to Converge,0.21303256302355686,0.014397852665167186,0.06877311879375471
2940,Converged,0.22651111692901282,0.0037240765100098948,0.07076848606878498
2940,Failed to Converge,0.23427763138333252,0.005124683984568376,0.0687231395744281
2960,Converged,0.3219331434215234,0.010185537692850095,0.09456573963037129
2960,Failed to Converge,0.2529666230015625,0.005804542412607652,0.08994283256948614
2980,Converged,0.3464019052790095,0.007886962188682099,0.07069084486950807
2980,Failed to Converge,0.2519772389025741,0.013008071402811034,0.08805464649428477
3000,Converged,0.3433251605687847,0.010625886267577827,0.0802275730276776
3000,Failed to Converge,0.22795505056420207,0.012654530912367125,0.09715005267863656
3020,Converged,0.28108880763522587,0.010579836029174776,0.09312655073677785
3020,Failed to Converge,0.23510279974531206,0.009713877597757197,0.08775884016132583
3040,Converged,0.2426123502205139,0.006527505098017099,0.10689316670568864
3040,Failed to Converge,0.28237931241013725,0.008434443833240083,0.08698106403180816
3060,Converged,0.20479379940733353,0.0031036912387956217,0.10432927138889805
3060,Failed to Converge,0.2598226776650215,0.0053625687363672795,0.09450746439113596
3080,Converged,0.2276727490574484,0.02104741525309327,0.126023387646982
3080,Failed to Converge,0.2713682953383464,0.024015748201337832,0.10110190494447249
3100,Converged,0.24832190783463648,0.011790681434121871,0.13074235584061963
3100,Failed to Converge,0.2753907424255436,0.01644582583138479,0.09613085888632769
3120,Converged,0.2756925730168074,0.032887307564744964,0.1419553665618798
3120,Failed to Converge,0.22064580086210575,0.014407256086954461,0.1075135434824599
3140,Converged,0.2917879803184115,0.015141158343038667,0.11213544503898451
3140,Failed to Converge,0.288459345425637,0.006471048451544115,0.09674485093329323
3160,Converged,0.2873392608804559,0.020959921691522353,0.09755870939102561
3160,Failed to Converge,0.3299864790461967,0.012551664629603509,0.11347633454121361
3180,Converged,0.28342298759236295,0.015828874912765398,0.12564019039243474
3180,Failed to Converge,0.3221597170600734,0.019154129175190056,0.11123265036445218
3200,Converged,0.28954563904859576,0.021016092454462617,0.1365532353803922
3200,Failed to Converge,0.28284032522938707,0.019680990795680416,0.10440156780516653
3220,Converged,0.25519935615971334,0.026782754518920957,0.12996934400002916
3220,Failed to Converge,0.27884813092757466,0.011537995324283469,0.11309578192888992
3240,Converged,0.2383777441196852,0.006604201565825828,0.1438493255388882
3240,Failed to Converge,0.3356670570533685,0.016170444654428108,0.11915112190101154
3260,Converged,0.24079922820899208,0.009283214868549371,0.1372907534140221
3260,Failed to Converge,0.2656212414017697,0.012230068793559102,0.0857336946798786
3280,Converged,0.20806373273345277,0.011110855437335908,0.1295486722211912
3280,Failed to Converge,0.2719616772098553,0.005138785080364712,0.07725547980153138
3300,Converged,0.2268594927895042,0.01646629866974787,0.1045817671806907
3300,Failed to Converge,0.2707785871263141,0.00858798668113943,0.08749243062184353
3320,Converged,0.18838887284679134,0.011367793476043855,0.06887561472930705
3320,Failed to Converge,0.2603188291648931,0.022515348983192688,0.11095310254231672
3340,Converged,0.22350795890451886,0.004007876311881614,0.09344098713292132
3340,Failed to Converge,0.33509772045493114,0.005831252043173062,0.10010429753067032
3360,Converged,0.21251316720076058,0.007266097267269159,0.08892043863190055
3360,Failed to Converge,0.3358658652855412,0.01866670665151436,0.12180952452733723
3380,Converged,0.20499981101862486,0.016983947111625507,0.11026729742544066
3380,Failed to Converge,0.3263608345531658,0.014073691751586489,0.09870222588310065
3400,Converged,0.2208409067799455,0.02856268330188759,0.08258021385325709
3400,Failed to Converge,0.2986585483759544,0.01371576256833028,0.11611254024891116
3420,Converged,0.21174145688350757,0.009160627859445528,0.1169544756258841
3420,Failed to Converge,0.33734593112798117,0.010443726254235775,0.11554532599744971
3440,Converged,0.19355674490056557,0.021126556035778725,0.10002113265643332
3440,Failed to Converge,0.30217194138224224,0.009264814506665784,0.08603165599407614
3460,Converged,0.22879293225020852,0.0063590641806716055,0.08002337522082933
3460,Failed to Converge,0.28572479482942925,0.00876661182984618,0.08148600910728802
3480,Converged,0.3195534368790669,0.016219094876207065,0.0862726290721826
3480,Failed to Converge,0.2887837647156538,0.015548044681557132,0.09361725490237455
3500,Converged,0.270498205185977,0.005458871998089543,0.10478935739154001
3500,Failed to Converge,0.28939448366676085,0.008124129662070535,0.09315387280623269
3520,Converged,0.27781791105625053,0.01622515179016903,0.09365730634555311
3520,Failed to Converge,0.21521890525156828,0.00797946587158159,0.07291383080238692
3540,Converged,0.3028306238554585,0.015214288592681664,0.11382192577681907
3540,Failed to Converge,0.21872645185232104,0.01962813379183017,0.07851906457350988
3560,Converged,0.22714274234695903,0.02723041146097019,0.10189257582977088
3560,Failed to Converge,0.21671273821360498,0.00783994180539841,0.06777769258172284
3580,Converged,0.23140688352447214,0.022133290388872975,0.10709311728884206
3580,Failed to Converge,0.20422839375913523,0.0051574979236865956,0.07011214254007632
3600,Converged,0.2000933900626404,0.011615143724285687,0.09790759618995393
3600,Failed to Converge,0.2483118927820398,0.009680533436287699,0.09393798484627142
3620,Converged,0.2025576190307269,0.011108986179401023,0.10120308892477126
3620,Failed to Converge,0.24898817665486786,0.011263575562063878,0.09585481490209276
3640,Converged,0.2541500556754413,0.0021074136520695414,0.07179987712308122
3640,Failed to Converge,0.2528511721434961,0.014242327507410654,0.08487946745409697
3660,Converged,0.26852550915948636,0.015133196294022625,0.09422898194455154
3660,Failed to Converge,0.2515836550480238,0.015715817210139937,0.10263624379004327
3680,Converged,0.3166297243252766,0.010854933995439608,0.13948243360211257
3680,Failed to Converge,0.2824480845370446,0.01743224108203356,0.10579751124234593
3700,Converged,0.31208147293903155,0.03859638582466077,0.1093638493546
3700,Failed to Converge,0.26877337756933556,0.008295986261396307,0.08879242500950726
3720,Converged,0.23743463485939553,0.006771164612398749,0.11368283538613146
3720,Failed to Converge,0.25535279323601334,0.0044230203145270135,0.11938537770057184
3740,Converged,0.2756525176846131,0.007688604686556586,0.09953139427046784
3740,Failed to Converge,0.23804270190234159,0.012392149510401625,0.09208959924903966
3760,Converged,0.2709071809513966,0.009361645950853313,0.11240973122563527
3760,Failed to Converge,0.2542190370993197,0.009529545398239279,0.09774723650105607
3780,Converged,0.23948299046875257,0.027673172768257766,0.09246921918511285
3780,Failed to Converge,0.3335172177916629,0.013707909859704465,0.09674631290674028
3800,Converged,0.2462126541165066,0.03256403261434777,0.09231187349247434
3800,Failed to Converge,0.35456156624315327,0.023185899489580955,0.09107171981407092
3820,Converged,0.20833219012343937,0.02408074449208899,0.13161849177685125
3820,Failed to Converge,0.3470588197046406,0.0022015948039265927,0.08012649572824426
3840,Converged,0.2554746232718255,0.019352995821948812,0.07943497577023774
3840,Failed to Converge,0.406739141630252,0.008396308860410668,0.0925581422077577
3860,Converged,0.23427601024673622,0.012554205013993305,0.09076792491315411
3860,Failed to Converge,0.31455066892614847,0.014005340016009442,0.07872326987086894
3880,Converged,0.29583848786884104,0.015738020371964576,0.08830118797296699
3880,Failed to Converge,0.28640393073518816,0.016883592201871318,0.08312934698363311
3900,Converged,0.28688522219823775,0.01975584763808984,0.11658861170763624
3900,Failed to Converge,0.27647795888157467,0.014210510883844663,0.07456440291417676
3920,Converged,0.2799988475337569,0.021254954476292127,0.10047968461215599
3920,Failed to Converge,0.3078060329459573,0.010327173274827656,0.07370449215850572
3940,Converged,0.29836940310264093,0.003328867245051983,0.09834613355606699
3940,Failed to Converge,0.204567509828279,0.010743441468475489,0.07417275863712064
3960,Converged,0.2756512672073424,0.024502323608062912,0.08454955161105027
3960,Failed to Converge,0.2981604322233787,0.00839381359436925,0.08924194352103211
3980,Converged,0.26954740236075897,0.004298618615289811,0.08110717142989163
3980,Failed to Converge,0.31291586234119934,0.00501811666907124,0.10153310423349332
4000,Converged,0.29237053111262645,0.03739641862804444,0.10513449649065393
4000,Failed to Converge,0.36202283496883536,0.01982620357884299,0.09820805853688486
4020,Converged,0.22289408657636653,0.009221182555616065,0.11168153508421796
4020,Failed to Converge,0.37083353267005337,0.002341904733657291,0.10405359268093245
4040,Converged,0.27519377558659097,0.005739765567033959,0.10615901814921133
4040,Failed to Converge,0.4881312571913541,0.01933984082545527,0.11413954032482772
4060,Converged,0.25238668491515837,0.0033601370290705125,0.09664850490769727
4060,Failed to Converge,0.3127980705680764,0.00988197389525699,0.11982537175017446
4080,Converged,0.24986544796784105,0.004767294013673178,0.08695806289701641
4080,Failed to Converge,0.3495031240467924,0.00789954547029252,0.10614968522406437
4100,Converged,0.18099848900333146,0.010256146191945922,0.10109580974548711
4100,Failed to Converge,0.34654429628663463,0.022246404850120104,0.08946027429366687
4120,Converged,0.17006359041224195,0.0027914381901010497,0.08849002411584088
4120,Failed to Converge,0.2959141749782441,0.02055951765380338,0.1047454645749065
4140,Converged,0.18357506785977198,8.701247322498479e-4,0.051047286352505175
4140,Failed to Converge,0.28456019161400586,0.025408028317443303,0.12084673611322548
4160,Converged,0.2327193381924375,0.0157034212968635,0.11533842669622082
4160,Failed to Converge,0.278432143112997,0.008864803186528778,0.09692590858097169
4180,Converged,0.2997754756672004,0.022123830148614063,0.12232995924991857
4180,Failed to Converge,0.2375866264208662,0.009825103766949346,0.10062398520168556
4200,Converged,0.2997573068957617,0.03786092300278737,0.111230124063225
4200,Failed to Converge,0.3562478326747883,0.012455242599388325,0.08107940016891396
4220,Converged,0.41031897184696264,0.02868071661512442,0.11683897355081085
4220,Failed to Converge,0.3259254563653695,0.0056340556303273925,0.09572541855904876
4240,Converged,0.5087103030008975,0.014088081873571072,0.14020510371856418
4240,Failed to Converge,0.357711805121942,0.019026491573017883,0.08198391054162762
4260,Converged,0.4541987195382018,0.03983460160569179,0.12668089170095653
4260,Failed to Converge,0.29478927539811206,0.0074893212241862114,0.08295165629701949
4280,Converged,0.3985008943337268,0.020536405163768076,0.10727886305177664
4280,Failed to Converge,0.32348135761573826,0.022517803763357665,0.10959923994946605
4300,Converged,0.32963699559031945,0.016410307495729224,0.09858115355697332
4300,Failed to Converge,0.250375304636144,0.013871938205231532,0.0813378799489958
4320,Converged,0.3253733436714641,0.027745991780900134,0.10055316332190056
4320,Failed to Converge,0.23569495288583692,0.018262945362044942,0.09839856840967393
4340,Converged,0.19731679816593092,0.01200264481977166,0.09074926945788558
4340,Failed to Converge,0.26453164278414576,0.01110406120116516,0.09972489485314961
4360,Converged,0.21040393564115295,0.010336264240677361,0.07907430752789865
4360,Failed to Converge,0.2710770267372503,0.010326550942897916,0.10310562961682532
4380,Converged,0.21851134300443112,0.01466532898796538,0.08285035774933552
4380,Failed to Converge,0.2834901956989724,0.01757505236757525,0.10968187103364893
4400,Converged,0.23838110063362933,0.020229904719489496,0.0537128921691958
4400,Failed to Converge,0.25718129534851397,0.008225490145065262,0.12293244413559185
4420,Converged,0.32618263448583884,0.005125690193222067,0.06186375622115481
4420,Failed to Converge,0.2877594441521471,0.029921632911279923,0.10774367843720524
4440,Converged,0.30518674486874053,0.005581155717854336,0.10330462886630185
4440,Failed to Converge,0.33198784311647567,0.019135038141555646,0.11133311758377472
4460,Converged,0.2814539427974009,0.014510826682989069,0.10593474676715725
4460,Failed to Converge,0.3731109403767573,0.0215667763691884,0.11160611984802382
4480,Converged,0.35426676065349266,0.01989425665727965,0.0972229520089567
4480,Failed to Converge,0.3097177007563362,0.021005439574113015,0.11175572612512061
4500,Converged,0.38334382691278734,0.012453370208060054,0.08728115499506872
4500,Failed to Converge,0.2729340006380301,0.01027842933058914,0.09829409037350018
4520,Converged,0.30872593430991613,0.01912582124530824,0.13871013471447785
4520,Failed to Converge,0.27159430077773983,0.007068804751422564,0.08459912864432373
4540,Converged,0.2569672896889309,0.006620666350933818,0.13999920279435485
4540,Failed to Converge,0.24320097841960991,0.0074796082311909835,0.07476812329221694
4560,Converged,0.27137295389370963,0.006789816239503537,0.15289932085927405
4560,Failed to Converge,0.25871738102650943,0.005251794424734735,0.06550706265867381
4580,Converged,0.2870744068969008,0.014039116635012767,0.13478398162019176
4580,Failed to Converge,0.22932248898355084,0.022004952469263407,0.08373976745113759
4600,Converged,0.30127969125946624,0.01163990000782459,0.10627583036678762
4600,Failed to Converge,0.21919152006523185,0.012176935530278104,0.09675711404593917
4620,Converged,0.2353755537922533,0.024378986712512193,0.10528173800368681
4620,Failed to Converge,0.22645333030621023,0.012687306243049822,0.09658893633750525
4640,Converged,0.22873382294878272,0.01905287775514516,0.0976951489908975
4640,Failed to Converge,0.27774192300606454,0.012228345858323312,0.10783686656153443
4660,Converged,0.21444760858748446,0.01112902238499364,0.09784242795369222
4660,Failed to Converge,0.263085932560561,0.010909461556596037,0.11501099687978705
4680,Converged,0.21490638306640975,0.014594462870156963,0.10186737034259247
4680,Failed to Converge,0.3200617476590252,0.0150372977859933,0.09322003818783153
4700,Converged,0.2179535344680088,0.012701071350389392,0.08094319154086096
4700,Failed to Converge,0.2744622641374348,0.020603950035147645,0.10455012840497309
4720,Converged,0.16479510576932166,0.027076472873870126,0.09002913184175443
4720,Failed to Converge,0.25681127465946785,0.011847752706268314,0.10677813012037302
4740,Converged,0.20670272704944703,0.0018268411038433936,0.08364917848977577
4740,Failed to Converge,0.24938603691491296,0.023459054195670077,0.09909413982546628
4760,Converged,0.20041943610102364,0.03849381749369386,0.10390390481674329
4760,Failed to Converge,0.2265070136721182,0.024176867564985712,0.10784418977795857
4780,Converged,0.19710443031892672,0.03080362498186866,0.09378605061568814
4780,Failed to Converge,0.2467316115293604,0.024023460765645807,0.11513941602963826
4800,Converged,0.17282050368178495,0.030862902386183957,0.10242404463464856
4800,Failed to Converge,0.20448267497468764,0.011008963280276004,0.10513288432643526
4820,Converged,0.2504887059407968,0.01953419790838932,0.1315354499112056
4820,Failed to Converge,0.2649061526590492,0.010975302429342871,0.09167463643688445
4840,Converged,0.18036505745232714,0.016797440891065316,0.12508994744082283
4840,Failed to Converge,0.2521720327358398,0.012075757417776958,0.09337386569734717
4860,Converged,0.1828925702783737,0.023320907488965308,0.1060534265794184
4860,Failed to Converge,0.2999038638497472,0.006120936995561809,0.11370681286901246
4880,Converged,0.1998134832452994,0.02123833299478288,0.09422290661768301
4880,Failed to Converge,0.27852426020919263,0.007221591545687909,0.09039850059373519
4900,Converged,0.21015246117872155,0.010672729142913803,0.09109769648497452
4900,Failed to Converge,0.25837517122735887,0.007091286346986031,0.09357953510701329
4920,Converged,0.25061635797447906,0.004684931591769034,0.12656691393902827
4920,Failed to Converge,0.29525400431213855,0.022662120123107445,0.09282665732899624
4940,Converged,0.3074188895101776,0.00706000236369982,0.11170899992236112
4940,Failed to Converge,0.3295530216984456,0.016839510007308767,0.07865097857799924
4960,Converged,0.20750773761915728,0.013204504778731953,0.07903504864196093
4960,Failed to Converge,0.23707636666103699,0.006471193225647808,0.09324070491925801
4980,Converged,0.24212700989894934,0.013757805024979705,0.09908655893490631
4980,Failed to Converge,0.22205499038250995,0.008911567988030819,0.09369856997360587
5000,Converged,0.22019172303180626,0.016954837527776448,0.09641201755442388
5000,Failed to Converge,0.1997825363773958,0.008265164420264622,0.12270820441664958
5020,Converged,0.22080902356889123,0.015863272314910457,0.09540729060302852
5020,Failed to Converge,0.2276281969034897,0.005296873244717211,0.11145071109036879
5040,Converged,0.2097122836745874,0.0031061859544981927,0.06150343435649413
5040,Failed to Converge,0.2070291715609302,0.013892966240684462,0.08468585512712498
5060,Converged,0.24146389368458607,0.00937514937679023,0.06293227479112433
5060,Failed to Converge,0.2116629585405153,0.005506334546742822,0.068996912216719275
5080,Converged,0.20366946516927964,0.014425796141732903,0.07728642577465059
5080,Failed to Converge,0.20778355792927306,0.007094083619316069,0.08111351135671534
5100,Converged,0.20425480849742222,0.024831770979876905,0.09232473898531314
5100,Failed to Converge,0.22756791597211146,0.0053217001821818264,0.08944450396568117
5120,Converged,0.1701893376537029,0.03270635407012127,0.09388754142129746
5120,Failed to Converge,0.2722732541647984,0.009466630987446753,0.08615074585791194
5140,Converged,0.18999442205725392,0.0148748929107039,0.08031808376650765
5140,Failed to Converge,0.2808594140679638,0.008028692469770438,0.08341858436200171
5160,Converged,0.2351244280239952,0.02268258483089228,0.12959389616217293
5160,Failed to Converge,0.27214396736497365,0.00891144336475851,0.06294476190586067
5180,Converged,0.25539085391703464,0.010732173256783242,0.13330562152213998
5180,Failed to Converge,0.27273984390114064,0.004673345156105697,0.06932031502508543
5200,Converged,0.2676161093000586,0.0053984782998061,0.09546653702248313
5200,Failed to Converge,0.20872972026555542,0.007876079678035223,0.07637985007522334
5220,Converged,0.3211349166763274,0.02486629940189518,0.1054451765893903
5220,Failed to Converge,0.18543638379574023,0.006517297773384832,0.07120058701289607
5240,Converged,0.25359539303287193,0.006209667276970583,0.13481689896649202
5240,Failed to Converge,0.22796429787666134,0.009315420566074102,0.08396542418812739
5260,Converged,0.370146312209576,0.03962219620590373,0.15232239527579453
5260,Failed to Converge,0.22261242251303112,0.016353536671396662,0.08427290745847034
5280,Converged,0.2316899566656138,0.018772285828514965,0.12875896658680905
5280,Failed to Converge,0.2919064445819276,0.00961648682521412,0.10113475812109847
5300,Converged,0.2200542325925099,0.03854853797868331,0.08853686473643012
5300,Failed to Converge,0.3347301213772437,0.005302080528268102,0.11043231929837534
5320,Converged,0.3084549389938587,0.011319582809881934,0.10770080023973616
5320,Failed to Converge,0.35566125816467015,0.009903080726050156,0.12438335731520368
5340,Converged,0.36000266414933113,0.009877603716132279,0.09798525172857313
5340,Failed to Converge,0.3329650117010171,0.03882054172782075,0.12346740394869987
5360,Converged,0.3225062699162203,0.024446913116514726,0.11129769347448978
5360,Failed to Converge,0.25767277976020464,0.01904713403470478,0.12142510039204663
5380,Converged,0.35784955464400475,0.050138952032536106,0.09845621714181041
5380,Failed to Converge,0.25767285074552826,0.02734424143539111,0.11592097621834982
5400,Converged,0.279009689614208,0.04544131560527252,0.13246949130266794
5400,Failed to Converge,0.2361666649242259,0.011004985967961055,0.11750224122406579
5420,Converged,0.30257444357612107,0.0011347940325890618,0.07187299111402093
5420,Failed to Converge,0.25345881522035024,0.012878989643444265,0.09628128785221715
5440,Converged,0.23609209187712077,0.003800649008206578,0.08514629058779452
5440,Failed to Converge,0.32056068624903666,0.00973968273037999,0.10172155435654406
5460,Converged,0.22279252285937795,0.03504529429498702,0.08453317505182531
5460,Failed to Converge,0.2940296008441863,0.014468170701897713,0.10116972056497243
5480,Converged,0.23593445025739793,0.02886914986801956,0.12462355930019453
5480,Failed to Converge,0.28325163809987486,0.010173009736518426,0.10560726041543833
5500,Converged,0.2692809743930962,0.0024387360241234527,0.10488881139322094
5500,Failed to Converge,0.3121409085717895,0.007685524625386785,0.09357853557001716
5520,Converged,0.25554012455991565,0.011825401702170876,0.12928272613334452
5520,Failed to Converge,0.2713458029362482,0.005200513939519161,0.101074419385219
5540,Converged,0.2743783079087533,0.004427921485363624,0.11056157838388586
5540,Failed to Converge,0.2766659872556876,0.008175792670017045,0.0873574181856284
5560,Converged,0.23081620512035153,0.02773189279599419,0.10945282434881326
5560,Failed to Converge,0.29115742560251223,0.00604066968908442,0.09351602859198524
5580,Converged,0.23625101660523748,0.0424346078967899,0.1160070674936058
5580,Failed to Converge,0.29766707717904783,0.011812590726557218,0.11562064862543076
5600,Converged,0.2689161174631079,0.017263318427101944,0.09588674729396722
5600,Failed to Converge,0.3574702517299541,0.011023494967037363,0.11235284893476603
5620,Converged,0.2652266054307363,0.010141825783779722,0.07804381917285677
5620,Failed to Converge,0.2874105122850893,0.01959006314593694,0.11516345025591068
5640,Converged,0.32070509457397933,0.0036059632013821365,0.0996204418124051
5640,Failed to Converge,0.24744433438436123,0.01587320072398446,0.1188454347580323
5660,Converged,0.31041029009037024,0.015322049310169884,0.10969637218050976
5660,Failed to Converge,0.2589091090316804,0.025776259912916627,0.1253245292061545
5680,Converged,0.3215552492583719,0.007007815165792168,0.12439390760898497
5680,Failed to Converge,0.28279492173776666,0.010738645111314542,0.11179250661603837
5700,Converged,0.27587105558096453,0.03705889962341125,0.1333722322296444
5700,Failed to Converge,0.27643366339562225,0.020629046835994893,0.10837668282509003
5720,Converged,0.26975529277261745,0.03286396433814195,0.14358557986203874
5720,Failed to Converge,0.3083766216226824,0.008848583014878602,0.12023736670953011
5740,Converged,0.38942867504261086,0.049435695655581396,0.13431778248684711
5740,Failed to Converge,0.33894328591446843,0.018526414378393606,0.10005187440328
5760,Converged,0.4169196103094578,0.04264429833541187,0.10788485692750277
5760,Failed to Converge,0.28482323681124955,0.007065652346068395,0.09868130871694819
5780,Converged,0.4060596855877657,0.02913291692583755,0.1127831029651878
5780,Failed to Converge,0.2771453567757638,0.006444962080604565,0.0859595544422837
5800,Converged,0.29580884519594697,0.013760955517910485,0.10754145086106365
5800,Failed to Converge,0.26370273202567796,0.00788620236326471,0.07936313841513828
5820,Converged,0.2174065330206402,0.007193549740490691,0.09847791191741904
5820,Failed to Converge,0.314168295503361,0.0054195681832067705,0.08578258429026878
5840,Converged,0.21725529142159444,0.007014412542110897,0.08069087629844143
5840,Failed to Converge,0.2976930821198604,0.0058310453576795465,0.07749502574701754
5860,Converged,0.343657631588474,0.015106634951947796,0.08913354223996622
5860,Failed to Converge,0.23305611739240364,0.002789531424456336,0.08346935081644083
5880,Converged,0.27520725639552934,0.025025905547513067,0.09530945743241001
5880,Failed to Converge,0.23430207616831727,0.013981022923540762,0.08916298719091442
5900,Converged,0.4689617171335604,0.02796033043471365,0.1089215226690935
5900,Failed to Converge,0.26663754328868106,0.016567333792522405,0.1044385198439611
5920,Converged,0.5240926070883664,0.016265380189428056,0.09240459699220457
5920,Failed to Converge,0.3334197222662636,0.005732970090990289,0.11864380009870615
5940,Converged,0.42465002469943824,0.02726270045275691,0.11949267034280389
5940,Failed to Converge,0.32761511642756835,0.016499256193839885,0.131675068969475
5960,Converged,0.23143294156309432,0.015166423601682306,0.09966495951115059
5960,Failed to Converge,0.31625567771615326,0.013595777343334867,0.1165784775790322
5980,Converged,0.3156907958292732,0.013057041328067594,0.09683214225741169
5980,Failed to Converge,0.26485465843735173,0.009332217149412661,0.10587215589376797
6000,Converged,0.25242497273560616,0.0025396392311905886,0.08811281685859226
6000,Failed to Converge,0.28188380804357427,0.01593259393372081,0.08340423963000967
6020,Converged,0.26341486507312206,0.006350445311815667,0.10047504364116089
6020,Failed to Converge,0.25352621664115793,0.0027970314051869553,0.09057069787691888
6040,Converged,0.22486076767344834,0.031288836890949974,0.11945148814049308
6040,Failed to Converge,0.2631764207346258,0.010241725287287687,0.08536213552885447
6060,Converged,0.32299679410308624,0.031330438363042085,0.1226028767805746
6060,Failed to Converge,0.2756373742100693,0.01103369753798255,0.10092038284043844
6080,Converged,0.391758380190914,0.017533664833633028,0.13827643124014305
6080,Failed to Converge,0.2821360645454488,0.018192923904288505,0.1075917556307428
6100,Converged,0.3703864513708515,0.033460785694526006,0.13047259574725956
6100,Failed to Converge,0.303189964115394,0.02467139937626204,0.11047549005727998
6120,Converged,0.43596221124686574,0.02338786884438526,0.14175689036169548
6120,Failed to Converge,0.31007679114582176,0.022330683298348426,0.10951621975938555
6140,Converged,0.4021813606821893,0.006616097700328962,0.09704257215678097
6140,Failed to Converge,0.3244715348400864,0.004569571008140417,0.10235387995195289
6160,Converged,0.22822061272518016,0.009458427447517247,0.09410855889157235
6160,Failed to Converge,0.3980328418144721,0.00820728031600584,0.08821670940772632
6180,Converged,0.24431393550502756,0.011367810432813234,0.10472145782943384
6180,Failed to Converge,0.39499437371136414,0.010586799546710598,0.09585278169996903
6200,Converged,0.18652523855309694,0.008200659753046848,0.10011206000719691
6200,Failed to Converge,0.37668454377244875,0.007411128621964857,0.10286936004536022
6220,Converged,0.16385198026130993,0.013045964903647973,0.08861954687552663
6220,Failed to Converge,0.3254288060611516,0.006263058303399509,0.08604809456195905
6240,Converged,0.2563727445676566,0.004637200451555537,0.10384352512109468
6240,Failed to Converge,0.3449608873393182,0.009253867194794398,0.08224641803935015
6260,Converged,0.20945416712416942,0.01913571493000181,0.05704861458933781
6260,Failed to Converge,0.30152484961474557,0.007108877008979301,0.08243414754264511
6280,Converged,0.305923492918952,0.034391175234325284,0.07415176674331002
6280,Failed to Converge,0.2715963112462624,0.008601562267251228,0.07164463254543402
6300,Converged,0.3657627382998097,0.012540788244502207,0.10067997460014891
6300,Failed to Converge,0.26912510648191557,0.01168868838347329,0.08483843668686614
6320,Converged,0.3259520710009217,0.049952289036639154,0.09944346384999331
6320,Failed to Converge,0.3084595285249158,0.012005884929664892,0.0933430277693526
6340,Converged,0.3185446860691933,0.038122602446634346,0.11121473063503454
6340,Failed to Converge,0.27618470205863294,0.004821432045409486,0.0991063080563779
6360,Converged,0.32548542481221177,0.018324076776766948,0.11887165286161154
6360,Failed to Converge,0.32539849663687037,0.004798694903217215,0.11003999730653485
6380,Converged,0.23090197369877208,0.02189405961510807,0.09835350582173757
6380,Failed to Converge,0.30672137941801514,0.01639511892160228,0.11295626104933579
6400,Converged,0.18896758987215867,0.009587918319658688,0.05051338640667574
6400,Failed to Converge,0.26864401153665574,0.01254537905941079,0.10345275719815109
6420,Converged,0.21721001993671246,0.02027963907608013,0.0701324023968096
6420,Failed to Converge,0.28296668397365504,0.008919668543816511,0.10064747984497903
6440,Converged,0.26728795521053234,0.007553056315217487,0.06643465260803672
6440,Failed to Converge,0.37626146583694486,0.012428437763135501,0.09657361485297104
6460,Converged,0.2765870374997182,0.007255056628922526,0.1122061686989787
6460,Failed to Converge,0.29805389372501984,0.018769547529854977,0.0896397985491903
6480,Converged,0.32242487802199393,0.013679429751986685,0.08188326507467769
6480,Failed to Converge,0.42896691575912116,0.014985425356480071,0.10560593111114877
6500,Converged,0.34788961497681814,0.024990321078504914,0.07927450710247837
6500,Failed to Converge,0.4366704861679903,0.007655648574167685,0.10894045389294216
6520,Converged,0.3129141588369127,0.012804079073459571,0.0829159617966733
6520,Failed to Converge,0.48375151826940016,0.008431112908780928,0.10700207910576365
6540,Converged,0.2240561613905571,0.03497995431518729,0.0948117675415373
6540,Failed to Converge,0.44395709495255775,0.01261776988174948,0.1081709506186867
6560,Converged,0.3150414289120542,0.010457576857600202,0.10308312690665597
6560,Failed to Converge,0.35856911054816265,0.018481997885412212,0.11683381663321038
6580,Converged,0.2423895978076419,0.011435500091044519,0.09995940098854797
6580,Failed to Converge,0.3196495464345235,0.03453420543316627,0.11380472794566521
6600,Converged,0.3673006701410271,0.03410432611248687,0.11578247816583917
6600,Failed to Converge,0.3393411192396405,0.025418058588593424,0.09937725652596544
6620,Converged,0.3422910582329316,0.006585377189132328,0.08841982479481347
6620,Failed to Converge,0.3149707343770839,0.00936800349024658,0.11346006985024265
6640,Converged,0.4353312554667298,0.012086765446084733,0.12428404831543224
6640,Failed to Converge,0.3969485352378833,0.020303893938463328,0.12915572675718667
6660,Converged,0.31701081537726605,0.047814564643122365,0.15824380559939322
6660,Failed to Converge,0.3298871640058536,0.0051949219582334925,0.11009648498199998
6680,Converged,0.44009438838835174,0.03197332596013417,0.136865115707653
6680,Failed to Converge,0.2940473520731047,0.018122310271185403,0.10614749614390538
6700,Converged,0.32984390589107776,0.013290707557162799,0.1337547944775612
6700,Failed to Converge,0.20897960140321276,0.020342813885242755,0.09569422240755743
6720,Converged,0.29257231859149735,0.017110425085743595,0.11538775316600705
6720,Failed to Converge,0.21367672199937587,0.018642230284566373,0.10442388531611194
6740,Converged,0.35181554000203175,0.0343921766964004,0.12484356355692382
6740,Failed to Converge,0.2315202326128979,0.011662299384734854,0.07966116788884692
6760,Converged,0.2485719797691586,0.02613023978989645,0.07722444851568355
6760,Failed to Converge,0.2124907349746582,0.014723529813606511,0.07789061272110916
6780,Converged,0.21421127570522308,0.002308496467744275,0.09378807945584475
6780,Failed to Converge,0.24988787912721916,0.004516596154212786,0.08502709695578833
6800,Converged,0.20213473725167008,0.02616430332617902,0.07890230833018869
6800,Failed to Converge,0.258984954592538,0.016684795786860256,0.08912346895973693
6820,Converged,0.18412080753970592,0.05011795330459231,0.0974238741101209
6820,Failed to Converge,0.2767928006361767,0.005822581028350459,0.08056440026000755
6840,Converged,0.17429341589662814,0.023259297049945827,0.08538296995575259
6840,Failed to Converge,0.2536826775856642,0.007239951562162719,0.10371638473236286
6860,Converged,0.1727425919198946,0.03979705692697741,0.0894903925831913
6860,Failed to Converge,0.25182353110103795,0.006686903067620662,0.10814324398844796
6880,Converged,0.183514337446408,0.02104744391549608,0.06737469404112162
6880,Failed to Converge,0.27771169696938625,0.009771987885924045,0.09155526840703195
6900,Converged,0.17156033831316894,0.009704811338853323,0.06329187266713344
6900,Failed to Converge,0.2400045718190652,0.01707054798243851,0.11275858049266482
6920,Converged,0.21336791586396744,0.014357803631728325,0.0840792212343661
6920,Failed to Converge,0.2241383073814713,0.013630090887791567,0.08958185709506586
6940,Converged,0.2318395217735814,0.029164146772495122,0.12341356641642234
6940,Failed to Converge,0.27159652786603805,0.005397741744039831,0.08702712889729991
6960,Converged,0.2363561969604991,0.02395879015611755,0.12418238814033315
6960,Failed to Converge,0.25399702121867285,0.012892213461282363,0.07451420625144338
6980,Converged,0.25717475297363807,0.004363085132787695,0.14712735638217891
6980,Failed to Converge,0.2662940852337517,0.00741391172380153,0.09674684502098632
7000,Converged,0.24336168931591923,0.015304114532914376,0.11889439714849037
7000,Failed to Converge,0.24210785911813712,0.01809162725957863,0.10400952367509414
7020,Converged,0.23840539240780895,0.01650526947847139,0.12835743026931842
7020,Failed to Converge,0.2382746352458906,0.010556811228206167,0.10475959033346197
7040,Converged,0.27840953392959833,0.04017639191575538,0.10702205673103357
7040,Failed to Converge,0.2457967253303346,0.014303943142866322,0.10150670073878552
7060,Converged,0.5634849077067212,7.85150105070875e-4,0.14883269842670602
7060,Failed to Converge,0.2834069677880373,0.008344489003961546,0.10351566633515673
7080,Converged,0.6088730276670827,0.0935310347412718,0.16816457751927413
7080,Failed to Converge,0.3428663529404662,0.017005226286896852,0.09544780036301877
7100,Converged,0.6224620840515469,0.03786914848534137,0.14727085436145693
7100,Failed to Converge,0.36222691209656943,0.006419246881802511,0.1000020865116054
7120,Converged,0.6508883249415317,0.019854367523502496,0.14555483962871146
7120,Failed to Converge,0.3636646783558124,0.009246523330813635,0.10225038571464454
7140,Converged,0.5395233125006973,0.01792116557033381,0.09986554416942597
7140,Failed to Converge,0.34720565245456536,0.008877871547575304,0.1079792161916501
7160,Converged,0.33877250543259024,0.010589535861065005,0.10494652036826083
7160,Failed to Converge,0.29220915404294145,0.011600616988962203,0.09628847844384751
7180,Converged,0.25634715029823507,0.019491521507068413,0.11032577840479685
7180,Failed to Converge,0.2804819096379,0.010795930453153624,0.0889619571682661
7200,Converged,0.2857253954865038,0.04565474181462659,0.1150102535080563
7200,Failed to Converge,0.26862700133976125,0.006080796334212019,0.08569182371218366
7220,Converged,0.2701956028093643,0.03560217210007964,0.1063283524035385
7220,Failed to Converge,0.275290533020782,0.020223092219839457,0.08250956197672699
7240,Converged,0.3736897149532809,0.02931659695917052,0.10836407843712477
7240,Failed to Converge,0.22256809305694258,0.009942389355697741,0.07870248518670986
7260,Converged,0.3117626367915851,0.022297771783204953,0.12983537097993242
7260,Failed to Converge,0.2147042645642172,0.0020217239014855793,0.07919072434222285
7280,Converged,0.24570457110024874,0.029561241122385964,0.11033774790675746
7280,Failed to Converge,0.21536852160272202,0.0077827725645209025,0.07391013898511578
7300,Converged,0.4233615942230314,0.02484209736139996,0.08872930826061445
7300,Failed to Converge,0.29373223867381926,0.0028094269665985376,0.0567498127443693
7320,Converged,0.333803510430031,0.02856951924668153,0.09200601060093241
7320,Failed to Converge,0.248248938029657,0.006727251516560376,0.06982239349486023
7340,Converged,0.20303578536466893,0.03329876716241349,0.08036181707941409
7340,Failed to Converge,0.28543909814062185,0.010971670115270147,0.089828412589883
7360,Converged,0.21820107287581256,0.006299699858622806,0.08154876738666646
7360,Failed to Converge,0.32862889410903473,0.005299492951620298,0.08308515230374805
7380,Converged,0.2340103950925153,0.0025938009661706403,0.06268907746948683
7380,Failed to Converge,0.29524872825035975,0.00714559501548328,0.10157594074897189
7400,Converged,0.23714411638176752,0.004441325313711578,0.07232879722677314
7400,Failed to Converge,0.386700239619579,0.003918457211310638,0.08070192126078393
7420,Converged,0.2314038021164977,0.01605617309162958,0.04632381708196165
7420,Failed to Converge,0.33417000311293565,0.00475493699668873,0.07272467877512676
7440,Converged,0.209122081450163,0.015876099357474808,0.0875256085938261
7440,Failed to Converge,0.3273923800740771,0.013146600365859774,0.09445953443481522
7460,Converged,0.23210336288928343,0.017402330815124118,0.1345604654253435
7460,Failed to Converge,0.2938548736902658,0.014986081553253785,0.09349576071753773
7480,Converged,0.20349821678077404,0.00309557608246501,0.1311887416104618
7480,Failed to Converge,0.2733812341083097,0.013593649709904206,0.09601426352355105
7500,Converged,0.2647792693386011,0.006948098375108541,0.14854359530616484
7500,Failed to Converge,0.2767158559365628,0.031529880963905604,0.10866771403154367
7520,Converged,0.2817635431565322,0.017001112281517676,0.10880704225922883
7520,Failed to Converge,0.2819083490792772,0.014183858108542127,0.10645387925754493
7540,Converged,0.2304612035604819,0.0017907723544192352,0.07211879121757092
7540,Failed to Converge,0.2809439081981482,0.01068434297193326,0.09652882298330029
7560,Converged,0.21322658220033408,0.006944733813784212,0.04520675970632147
7560,Failed to Converge,0.22929170437010482,0.006217072524024433,0.09580729039904187
7580,Converged,0.2586425366143711,0.01123703891553076,0.06510529180993478
7580,Failed to Converge,0.3119425949577276,0.012268880581737453,0.08216658698978307
7600,Converged,0.28833136367046125,0.010871026831249448,0.05648528223004399
7600,Failed to Converge,0.34427610241062223,0.011283749350128422,0.059907350498576414
7620,Converged,0.32430528632886846,0.0010583801073501282,0.0848633342813084
7620,Failed to Converge,0.3000161040862943,0.007075347088948684,0.08812590289367678
7640,Converged,0.35893706972967043,0.011862677798532055,0.11082752972972201
7640,Failed to Converge,0.3098542768650993,0.01113923454591307,0.0857829161270047
7660,Converged,0.3946746177108158,0.028944328313766424,0.1649943315279142
7660,Failed to Converge,0.351556715654294,0.004808724384614951,0.07683049092577056
7680,Converged,0.3736115157062211,0.017001965146499654,0.12465995832005813
7680,Failed to Converge,0.2767407799775164,0.01670268176637412,0.08423257034964146
7700,Converged,0.5156452963704801,0.012977777911482871,0.17227147113943675
7700,Failed to Converge,0.2753426316497475,0.0016351863231486685,0.08152706037804262
7720,Converged,0.7301970138379976,0.03034171969779842,0.13088808559907106
7720,Failed to Converge,0.32227323847937067,0.005708233970608592,0.09647155678203323
7740,Converged,0.7658088145730042,0.024467081150967983,0.1253123667334718
7740,Failed to Converge,0.3121883335323413,0.012133933863537024,0.09358203364179238
7760,Converged,0.7530287003751126,0.02878324513728402,0.1199456611646519
7760,Failed to Converge,0.2914374073979603,0.01072327788521932,0.0958956166531427
7780,Converged,0.637332998653853,0.0347092749934175,0.12942806158655543
7780,Failed to Converge,0.2451268241150285,0.013281333754137627,0.09388535750354032
7800,Converged,0.7183215293718386,0.02038738031013823,0.08139751123590644
7800,Failed to Converge,0.2906776818842459,0.016047026347455424,0.11238642026791285
7820,Converged,0.339896400641546,0.027972438275862342,0.092834710837102985
7820,Failed to Converge,0.3092212001367665,0.022088363205223206,0.09688385928339313
7840,Converged,0.31519902934154825,0.015371857076957053,0.06015732598312612
7840,Failed to Converge,0.33395242614510623,0.015035485701253529,0.08297562356664526
7860,Converged,0.2505941653413728,0.01460486697766127,0.08199043510451616
7860,Failed to Converge,0.27952895829049584,0.009974775993522528,0.08208914246362917
7880,Converged,0.17209504026436223,0.021170514645636643,0.10616037730939201
7880,Failed to Converge,0.2908048594764799,0.006206581897335027,0.09176898543761552
7900,Converged,0.1833789849521345,0.02110933360491918,0.11790988333376809
7900,Failed to Converge,0.25390127184654737,0.004312924827006448,0.08253790670850367
7920,Converged,0.24431215683819327,0.01172444334862749,0.061094733009952176
7920,Failed to Converge,0.22080979356551234,0.0089793145098721,0.08137757637966814
7940,Converged,0.41625833807182766,0.027121377312836092,0.09104466246697544
7940,Failed to Converge,0.319306767804007,0.011694064191766659,0.08066636069665828
7960,Converged,0.4113280618499171,0.010941424551036959,0.06155983930737392
7960,Failed to Converge,0.28280566416543473,0.021278655669297798,0.10469045798369933
7980,Converged,0.37868272851080786,0.023456411092732776,0.11046276253040806
7980,Failed to Converge,0.22842111600777426,0.024647955861725322,0.11693618040000661
8000,Converged,0.40246250209489765,0.03886596881880505,0.12522232192932825
8000,Failed to Converge,0.2452896466556789,0.02340943941612631,0.12467058206805197
8020,Converged,0.5464105378935158,0.03547113968220936,0.09446422522131526
8020,Failed to Converge,0.26073876923293043,0.017093822455871727,0.12698363899310508
8040,Converged,0.4286163689090605,0.03688613618338996,0.11729514392465532
8040,Failed to Converge,0.26120513778898247,0.02632379500211405,0.1140264207100348
8060,Converged,0.45013736130422893,0.0188991554674538,0.12790796684378208
8060,Failed to Converge,0.2854339203690461,0.027511330840902,0.10663180839330096
8080,Converged,0.4148038693858259,0.015482042694421138,0.12008904965256187
8080,Failed to Converge,0.2680103261725042,0.02397277797883623,0.09314935017688702
8100,Converged,0.4297210651103158,0.04630531414274559,0.1474137348013304
8100,Failed to Converge,0.26999563201709403,0.01934040965256168,0.0931270775919328
8120,Converged,0.41819261334303964,0.0018379576870791387,0.10566633717837676
8120,Failed to Converge,0.31411428609646624,0.008263473546787005,0.08106640712377054
8140,Converged,0.46196261905000324,0.009231791256603344,0.13292879723686812
8140,Failed to Converge,0.25615287204491644,0.007565945741367748,0.0948809211144521
8160,Converged,0.4322713925573841,0.007553828052263332,0.11122527011412589
8160,Failed to Converge,0.29943392227250265,0.013200447241567133,0.077873411958443
8180,Converged,0.28375846826047446,0.0037899605537067204,0.09203370775831826
8180,Failed to Converge,0.3337417916195756,0.014846226963226739,0.0943301077454972
8200,Converged,0.24338793555253857,0.010021522096894936,0.07254661749143818
8200,Failed to Converge,0.3121906370905452,0.004971845082302055,0.08854134075191197
8220,Converged,0.270543591476234,0.0022103594006165172,0.09399750317384871
8220,Failed to Converge,0.26336371734231356,0.013163674200646427,0.06696300736641325
8240,Converged,0.29491076831822016,0.018703400687785098,0.09011146115174105
8240,Failed to Converge,0.30044158706325125,0.010709318492575497,0.09046236801853749
8260,Converged,0.2899645017968123,0.015492828183508969,0.08919817325307189
8260,Failed to Converge,0.3232096047399158,0.011770248872833516,0.10846130003480257
8280,Converged,0.23256015656983509,0.047183982043795966,0.10328869150892511
8280,Failed to Converge,0.3184909002852573,0.008477227597627715,0.10007010138215103
8300,Converged,0.22896922081688176,0.003324380842338496,0.09166339746570741
8300,Failed to Converge,0.3012257204836212,0.01454738655790153,0.1081616538500283
8320,Converged,0.24969752158859615,0.015455412834327397,0.07695363634252271
8320,Failed to Converge,0.2518965355621062,0.012853705180135212,0.09974071169911843
8340,Converged,0.19468356703470255,0.014293377782867572,0.0913016689008046
8340,Failed to Converge,0.24761346557025074,0.010508402777002811,0.09743304686488594
8360,Converged,0.21226421890837716,0.010035607511543369,0.1003088319761194
8360,Failed to Converge,0.26717485261379986,0.003366662487655516,0.10889160842907589
8380,Converged,0.20534231187442326,0.04626005467747368,0.11589410626462837
8380,Failed to Converge,0.280928459647924,0.009585188632557036,0.1056271598679934
8400,Converged,0.4945472248951498,0.02530081712385907,0.12245071470628249
8400,Failed to Converge,0.26958358881184513,0.007590814569431471,0.1051064243454452
8420,Converged,0.3118689697183562,0.02820623843145308,0.06481141847474536
8420,Failed to Converge,0.27263322621923236,0.017847954980623717,0.08872276428215185
8440,Converged,0.47817140534536295,0.008166435612143147,0.07536010498908306
8440,Failed to Converge,0.24019151942204497,0.010288982071995127,0.06695022843389299
8460,Converged,0.39585628937695877,0.018064033204743778,0.12171179333362668
8460,Failed to Converge,0.24294382510256032,0.006518399128933927,0.09552602435522094
8480,Converged,0.6040200595912967,0.017612274907322655,0.09219255191513895
8480,Failed to Converge,0.2367305756638808,0.006854090860601529,0.09204876120128958
8500,Converged,0.711168769076642,0.024782039232368033,0.11825090916417497
8500,Failed to Converge,0.20262140335572865,0.00830499354295531,0.10003967916988088
8520,Converged,0.7135857089558134,0.0315875989691014,0.09168167062130389
8520,Failed to Converge,0.24714801635231892,0.013279089986425966,0.0933062547539175
8540,Converged,0.32267615262484317,0.02677726717390794,0.09626935577180876
8540,Failed to Converge,0.26818578437116036,0.009447657173647898,0.10343772300387469
8560,Converged,0.37008740245458893,0.009519128161344008,0.14037506985553747
8560,Failed to Converge,0.24456727991679736,0.012229988135310345,0.11487639297058276
8580,Converged,0.24687790998915982,0.0036240041931518605,0.09594281726116731
8580,Failed to Converge,0.3548371222330472,0.010081992771399432,0.12059599064762055
8600,Converged,0.2727803318202483,0.019091683714104284,0.08919055777203906
8600,Failed to Converge,0.3899497835888561,0.005999740570535083,0.12289950275537959
8620,Converged,0.2832111047110482,0.005438098572192716,0.10382179103968449
8620,Failed to Converge,0.3294199184075902,0.02298529551179502,0.10763375385309164
8640,Converged,0.26904009133961615,0.0025929208507140316,0.11415197291386556
8640,Failed to Converge,0.3255172394057688,0.01995332333530494,0.10074232328198951
8660,Converged,0.10819151013844702,0.01341167567795424,0.05900744954407868
8660,Failed to Converge,0.3061347535112684,0.010636354158061186,0.09478683688237585
8680,Converged,0.2108909444711067,0.015577980382962892,0.06292318664042906
8680,Failed to Converge,0.27967897318579615,0.022179951349768377,0.0938731030532704
8700,Converged,0.40430088085396887,0.024058459240874137,0.05172299926546268
8700,Failed to Converge,0.2686372205540284,0.00962799898833471,0.08898617129071949
8720,Converged,0.3942418121110332,0.021693783081007022,0.059336586293298604
8720,Failed to Converge,0.2559921740004816,0.0205940777002038,0.08450034743772411
8740,Converged,0.39078962746618506,0.026427808134904876,0.11576274711741229
8740,Failed to Converge,0.3259207796811911,0.009452138651487575,0.08803622453187256
8760,Converged,0.4046650993052546,0.008377087649547126,0.11440475856569107
8760,Failed to Converge,0.3744305128021955,0.010617826599954744,0.07925758378135905
8780,Converged,0.3825683036907499,4.951110683339361e-4,0.1272119521117608
8780,Failed to Converge,0.35308671567387984,0.005754021354650871,0.08498398259588782
8800,Converged,0.19688855695280555,0.020946645374745314,0.0934760600297066
8800,Failed to Converge,0.30938086020873334,0.004863810189185717,0.06799921182248278
8820,Converged,0.18024265436820758,0.0032220796526893337,0.09557871164238194
8820,Failed to Converge,0.27275623696384976,0.011722959428982079,0.09115545337249109
8840,Converged,0.18250577674243715,0.010175020846931133,0.05874288932527526
8840,Failed to Converge,0.21827415726135185,0.01649750833319322,0.09724432467240235
8860,Converged,0.17064768081944828,0.004539774175646549,0.04558375238228774
8860,Failed to Converge,0.279400689928962,0.015521961229912718,0.10309576708637186
8880,Converged,0.1509821478664582,0.0014862857815091228,0.06201141806992269
8880,Failed to Converge,0.2428485035825102,0.015172895726438639,0.10192865857303683
8900,Converged,0.16211822050940744,0.014121794232562613,0.05492349156751847
8900,Failed to Converge,0.269313506584061,0.016466127090477047,0.0999151652524812
8920,Converged,0.21106713374652714,0.010150775273898294,0.029426455387927437
8920,Failed to Converge,0.26255499077756317,0.016246236671275883,0.09671265506887043
8940,Converged,0.23348210067593744,0.008428621546760778,0.06672743171513704
8940,Failed to Converge,0.2863532330285513,0.011680965401107801,0.120124291549516
8960,Converged,0.18922644980888886,0.041608451718229585,0.11962926932442607
8960,Failed to Converge,0.24428393913752527,0.019297166584718455,0.11891226360636034
8980,Converged,0.22451925478110024,0.022111238044217038,0.1136690427418887
8980,Failed to Converge,0.30224010836981086,0.0165664079208625,0.11455461677060719
9000,Converged,0.26378621161347715,0.02597226743869411,0.12308378658481117
9000,Failed to Converge,0.31744600287643265,0.014173649630787492,0.1164831042654085
9020,Converged,0.24287791922125956,0.020435037607316683,0.11062452340725325
9020,Failed to Converge,0.2933490242929797,0.0067245964437568015,0.11226936194076928
9040,Converged,0.2570758763301939,0.03524626502622396,0.09704236486875681
9040,Failed to Converge,0.2715573914726479,0.006332764832744175,0.07835729812677959
9060,Converged,0.21903112680179757,0.009379687872661371,0.08566617775526034
9060,Failed to Converge,0.3073349713917054,0.002325937886161601,0.07183267169303319
9080,Converged,0.26229870125159577,0.014262729103068146,0.07855181692426154
9080,Failed to Converge,0.36328148928224707,0.0035724738184321216,0.09648014257338222
9100,Converged,0.20477237216792116,0.011990472440489225,0.06202974564570292
9100,Failed to Converge,0.2846850734033003,0.01484870617505266,0.08015495526115735
9120,Converged,0.15495290001887957,0.02100987032465843,0.08604033367874048
9120,Failed to Converge,0.24558692108248492,0.015041863686559133,0.08545753450216766
9140,Converged,0.17146313544838077,0.014242424054234704,0.08988978334823527
9140,Failed to Converge,0.23248292907871843,0.021934981138709196,0.09687294858705983
9160,Converged,0.2313671044442706,0.01739330917755982,0.07156365131111866
9160,Failed to Converge,0.2575749670612576,0.014239061331323192,0.08915610088745715
9180,Converged,0.2222880593719397,0.025730593371959463,0.14180750963829625
9180,Failed to Converge,0.26071780976121245,0.01594599448680573,0.09640945638086283
9200,Converged,0.1893738383222909,0.019422204584699877,0.10283575438248357
9200,Failed to Converge,0.27514030665457534,0.008862010722370882,0.09500127310373443
9220,Converged,0.17707895153846054,0.013263064523494291,0.06708592666665072
9220,Failed to Converge,0.3291790875959683,0.008724117204031205,0.10534030228800698
9240,Converged,0.18911866290215473,0.02497203994250962,0.158694825313141
9240,Failed to Converge,0.26337179144036066,0.012773733857975925,0.10764812384238219
9260,Converged,0.20761759756699474,0.016805147788641332,0.0681683360927248
9260,Failed to Converge,0.26672695066837526,0.011242361308562085,0.09928408250791974
9280,Converged,0.21221178739747293,0.02491819752316219,0.08457638658443989
9280,Failed to Converge,0.25598839402890217,0.008422154606171706,0.09706836651112696
9300,Converged,0.24834504610002095,0.056156753181330774,0.12425079563813035
9300,Failed to Converge,0.2514123638075795,0.016881669624516288,0.08157174390246649
9320,Converged,0.3228503419524221,0.02334294786843572,0.11599736480524919
9320,Failed to Converge,0.23596646006558492,0.011246336314967508,0.08182025252900471
9340,Converged,0.3749129791661783,0.04110273167361181,0.10628685625925782
9340,Failed to Converge,0.2638951615458286,0.0039049710966849753,0.08229580401944678
9360,Converged,0.33986901223718274,0.058241713356278035,0.1202871770100716
9360,Failed to Converge,0.2819961712406441,0.013981535304920401,0.10184007439469923
9380,Converged,0.47383032654092844,0.04922348617819182,0.1449280411861968
9380,Failed to Converge,0.24133444031105733,0.012974476524453167,0.09039661122982255
9400,Converged,0.42506477684290245,0.043752819723014535,0.13054408576360127
9400,Failed to Converge,0.2942837570009256,0.02516550426933909,0.10387130346250767
9420,Converged,0.4231205214618022,0.007642943571658898,0.1051310440659823
9420,Failed to Converge,0.40457670709406834,0.018675317903792225,0.11125558722241582
9440,Converged,0.4592866037102763,0.01875989919300174,0.1452797024757863
9440,Failed to Converge,0.30696522668883164,0.015582586663215757,0.11181615526539693
9460,Converged,0.4638389497881472,0.007562396098190927,0.14683635545330898
9460,Failed to Converge,0.2901403836426306,0.01434541586673792,0.08537295434493683
9480,Converged,0.3176013558857099,0.00788719239929231,0.1154347586885483
9480,Failed to Converge,0.34827295649286116,0.003836690135768265,0.09008472172123212
9500,Converged,0.40797455646691516,0.026651979697341562,0.12283806132889
9500,Failed to Converge,0.2740735238871536,0.012923367257148771,0.10964790084914133
9520,Converged,0.20127150406503777,0.03463480951200043,0.1088316105715744
9520,Failed to Converge,0.27413566827730074,0.007654316154509865,0.12582775902953797
9540,Converged,0.2503351452131473,0.02646678819104617,0.12906560925180066
9540,Failed to Converge,0.28413810077298013,0.015546547240469968,0.10137908691560683
9560,Converged,0.24484380527930072,0.025042870109041583,0.09489297287310093
9560,Failed to Converge,0.3234829461008254,0.006883779038279757,0.09839468328157873
9580,Converged,0.23078433565304166,0.03334939456638088,0.11251906016240397
9580,Failed to Converge,0.3271528195464996,0.008270403437884781,0.10261116003221002
9600,Converged,0.2215235135457087,0.023477999307278962,0.08148229392129995
9600,Failed to Converge,0.26922669411115785,0.0218897388543169,0.0914632741460315
9620,Converged,0.2369169804115141,0.058378004678552683,0.13391246645716737
9620,Failed to Converge,0.3101197889902719,0.01363349892304228,0.09735004439805502
9640,Converged,0.2244045929869759,0.01734115599853148,0.09687688115567222
9640,Failed to Converge,0.25633872147301284,0.004052400497312019,0.10096485670520133
9660,Converged,0.2897997142386467,0.01196712787590249,0.10703496428809613
9660,Failed to Converge,0.2985813444303481,0.013236073131175563,0.10678293847341855
9680,Converged,0.29726066367559867,0.037810084640266514,0.13639666604595033
9680,Failed to Converge,0.32525340178690854,0.014374806851899572,0.1023890516521215
9700,Converged,0.4135600092686838,0.02983087561158586,0.16866933459425754
9700,Failed to Converge,0.30907748527061396,0.00834690585202043,0.10696868984284293
9720,Converged,0.41119765390290686,0.034672179982138514,0.10915671387206823
9720,Failed to Converge,0.2923148087308918,0.022403171578531795,0.09720213650027036
9740,Converged,0.4389566079611338,0.025431437119368266,0.19187019392414387
9740,Failed to Converge,0.28171339797011374,0.004835550277199981,0.12034201710928652
9760,Converged,0.44384908758274716,0.01843953332187677,0.17293461076072045
9760,Failed to Converge,0.3005515616295458,0.009474286852764887,0.12163069783099953
9780,Converged,0.3596407279413283,0.004489503059799923,0.1148196473238464
9780,Failed to Converge,0.30193237583742594,0.010630505260787135,0.10778237223575438
9800,Converged,0.2934633770514832,0.00675303648677301,0.13380023961710405
9800,Failed to Converge,0.30477571565362327,0.01312580565077921,0.12828061450279532
9820,Converged,0.3121029395685796,0.004699134736545547,0.12191508675677877
9820,Failed to Converge,0.33313131617949643,0.004021018583163794,0.11782663616403166
9840,Converged,0.25526974010504067,0.028501084507120654,0.1083752478759933
9840,Failed to Converge,0.3026064838912935,0.01479751479543372,0.1000460316427252
9860,Converged,0.23859906656663535,0.027851256610192297,0.13752670415325027
9860,Failed to Converge,0.2677519430192067,0.009590446477775984,0.09078070409204604
9880,Converged,0.24417212037052977,0.009943056329529836,0.07096821500413521
9880,Failed to Converge,0.2185295343039752,0.006573851794035593,0.09518887298591217
9900,Converged,0.2280058532636295,0.01002694952569463,0.13483574055306655
9900,Failed to Converge,0.22175010499807807,0.004799224202536832,0.09653331753158689
9920,Converged,0.2992639123804154,0.025903890330500973,0.11825863402020168
9920,Failed to Converge,0.209247530262895,0.005958441957375646,0.0882021384409718
9940,Converged,0.36424640503022987,0.0522863102839154,0.12872782463831892
9940,Failed to Converge,0.24002351186973764,0.0071130305052434974,0.09559076141679224
9960,Converged,0.31389843050223765,0.0151925954574448,0.0981434051509776
9960,Failed to Converge,0.27155230001300207,0.007638597253044658,0.09745045215473316
9980,Converged,0.22499647203112533,0.020725198837937046,0.09714032874585773
9980,Failed to Converge,0.3100482635293885,0.016590702289422134,0.0929760895665925
10000,Converged,0.2919959915138482,0.03575097812497774,0.12732601263706494
10000,Failed to Converge,0.25205154891741777,0.010314395589494204,0.08204659293075306


==> csvs/convergedrho.csv <==
Iteration,Conv,95th,5th,50th
20,Converged,0.26616540765265767,0.016037881756733117,0.06527940415229844
20,Failed to Converge,0.1988066303658077,0.015333334349731366,0.08718631890127973
40,Converged,0.25466516566895603,0.0037883542075584074,0.052308698050542675
40,Failed to Converge,0.14757067772660562,0.009541002949761186,0.06461875235636613
60,Converged,0.25183577984604855,0.004992194733255354,0.049889801747518
60,Failed to Converge,0.15613815741540216,0.006287491985651351,0.0613527949414321
80,Converged,0.2162910663198667,0.003593419407355399,0.0468720672049778
80,Failed to Converge,0.15047466753771238,0.007049377110100671,0.05498798303644027
100,Converged,0.213355851265308,0.0046224083005446245,0.04581051354042472
100,Failed to Converge,0.14769860949192726,0.006399751695954104,0.05257926979431228
120,Converged,0.09528257633872367,0.00629595539188798,0.03627652317664921
120,Failed to Converge,0.10532048199228311,0.0038733854140151334,0.023852300315258507
140,Converged,0.064343124101965965,0.0016624107704519158,0.03670247554501305
140,Failed to Converge,0.1097057665896862,0.004438572762146134,0.031430372688119844
160,Converged,0.07577504365491897,0.0029949044833868497,0.029143901017245382
160,Failed to Converge,0.09036185120260293,0.0025218265876449236,0.02939943339031162
180,Converged,0.08031577906383419,0.001840416443416751,0.027205592211555434
180,Failed to Converge,0.08318370160276098,0.003724002250345901,0.028173239190340656
200,Converged,0.07230386858336635,0.0017321960638972528,0.02460271049050376
200,Failed to Converge,0.07883043187528799,5.113945992797304e-4,0.023803450688746813
220,Converged,0.06793181284377389,0.0023964724778526296,0.022866006148221502
220,Failed to Converge,0.07472895191347827,0.0020059973544788124,0.02017984842616854
240,Converged,0.07605097867296083,0.003088006512850238,0.02367568599619128
240,Failed to Converge,0.0853227632292137,0.0011993816775990374,0.025006810509403177
260,Converged,0.08875427653913057,0.004246648807307483,0.025798029188082976
260,Failed to Converge,0.083401851599601,0.002911620996791984,0.02561419743916886
280,Converged,0.08308166009259904,0.005034771913812672,0.02594965281783243
280,Failed to Converge,0.08386853571536568,0.007015063026020935,0.0269938879623838
300,Converged,0.07600551567805922,0.0023204010670467997,0.0256520432362337
300,Failed to Converge,0.07658579307576512,0.0015763302258101032,0.02724631019791606
320,Converged,0.08767509306425145,0.001338567613226478,0.02836410228620799
320,Failed to Converge,0.0678519689888728,0.001966575665804008,0.02344991461057811
340,Converged,0.08981947047682332,0.004887361433753129,0.02864813640584071
340,Failed to Converge,0.07211047400908555,0.005812704795867773,0.03071309307136039
360,Converged,0.07087866488663133,0.002501159449746229,0.020947973098624745
360,Failed to Converge,0.0718612007405052,0.005094802178659954,0.031648037418418706
380,Converged,0.08687430904302187,0.0025099767388043048,0.022593197919921423
380,Failed to Converge,0.07472502754325826,0.0048399873554733665,0.027860397393446798
400,Converged,0.08062171518289618,0.0034026539974855025,0.02124835889762561
400,Failed to Converge,0.07196960399143462,0.0028367050456163186,0.025546533998996382
420,Converged,0.06438560314406613,0.0061252225128463275,0.02633967457760614
420,Failed to Converge,0.07566343760590613,0.0011674936035094411,0.029557030157509705
440,Converged,0.0965644523707413,0.0022801413467160303,0.039047795202582745
440,Failed to Converge,0.08111237424098394,0.0013313721539308133,0.0262011761951196
460,Converged,0.09023428403733291,0.005833353447573563,0.03161110658076833
460,Failed to Converge,0.09723285446829821,0.0027460748267969957,0.02194333759696194
480,Converged,0.10350909964875091,0.0021020299265363815,0.03086437895697922
480,Failed to Converge,0.07726074844887722,0.0031446339776619392,0.022907899390524237
500,Converged,0.08603238438060483,0.002896205643610817,0.02771858112989707
500,Failed to Converge,0.09004493986146503,0.0012498589287737857,0.025512316540904093
520,Converged,0.08931557613870672,0.0024313546554375533,0.01872728130648507
520,Failed to Converge,0.07266361616860627,0.004427368490520063,0.02866643503506617
540,Converged,0.08557938726880297,0.0011324916610739829,0.022170215015514798
540,Failed to Converge,0.08545950573874153,0.0027992261312487976,0.02590545578545078
560,Converged,0.09559082053688832,0.0018133813826435347,0.0285871976843731
560,Failed to Converge,0.0695041013671667,0.0021738428788772614,0.026664918239077354
580,Converged,0.09572196795427132,0.002047334728413383,0.0165118633766583
580,Failed to Converge,0.07655582908566527,0.0030787169609975233,0.023474953534884963
600,Converged,0.08989535804078949,0.0036734837029216948,0.020455563327183728
600,Failed to Converge,0.08281387117445502,4.3442733338784644e-4,0.018004323325861347
620,Converged,0.06882691755458692,7.962819523243272e-4,0.02139636464564648
620,Failed to Converge,0.06574450301907434,0.0020458968360183303,0.024661655020860367
640,Converged,0.08950738635726954,0.0036019092496893737,0.026840827962131136
640,Failed to Converge,0.054477893083950166,0.0011167932194175744,0.02685333960556695
660,Converged,0.06722272860898021,0.0037695527967158415,0.02019528748753024
660,Failed to Converge,0.05253485648673282,0.002223067861367003,0.017003558106699485
680,Converged,0.06267157513517019,0.0018169869100027396,0.022603322533765853
680,Failed to Converge,0.08263043102614376,9.553913365328358e-4,0.024953879531374755
700,Converged,0.06264406143814989,0.002808131543500915,0.02229749816490409
700,Failed to Converge,0.0867696271983111,0.0032525500629888996,0.024749912658790993
720,Converged,0.06066057106818012,0.004585111516133033,0.024277396508289997
720,Failed to Converge,0.08429182138230906,0.0019577359411997114,0.018382283723923122
740,Converged,0.08037814547524562,0.0012881563873102728,0.021622403321346337
740,Failed to Converge,0.08629880275183549,0.001687430394126342,0.02345236497743989
760,Converged,0.0692274263944988,0.0051706487490099946,0.027319071599220777
760,Failed to Converge,0.0857000599679072,0.0035859157363092495,0.01758793770589668
780,Converged,0.05730356465583725,0.0032616436055187895,0.02449994313274816
780,Failed to Converge,0.07605687435108244,0.0017781391480414415,0.02740005531299834
800,Converged,0.08252740069698168,0.0030347761576483543,0.030494507603898033
800,Failed to Converge,0.06703821038248714,0.0019703855141233826,0.021421892180752862
820,Converged,0.07592565058197676,0.006579771454108447,0.027191372955559096
820,Failed to Converge,0.06472341426009992,0.0035240351806549984,0.02531642010690499
840,Converged,0.08193218225831403,0.0027616676369101893,0.01947845029651801
840,Failed to Converge,0.07980413790685517,9.51633903065817e-4,0.02044414951744487
860,Converged,0.09017738174875342,0.005894453825115472,0.029371482044510906
860,Failed to Converge,0.060772923275146745,0.0030752475467880924,0.022459766729913004
880,Converged,0.09264586089364961,7.406965413941583e-4,0.022375474392008213
880,Failed to Converge,0.06945030212386888,0.003725854607358839,0.023430929241187615
900,Converged,0.09892869767439216,0.004383295052931519,0.026849443561752815
900,Failed to Converge,0.06282973971182831,0.001318775451875059,0.019144955774999507
920,Converged,0.07557903000901313,0.0031429578747161667,0.024382355890467052
920,Failed to Converge,0.07859111701305903,0.0019647708991017295,0.024416555322206004
940,Converged,0.058223047244154905,0.0026875689793453635,0.021280312662348297
940,Failed to Converge,0.07649571341341985,0.0015191661907899502,0.021233984157632946
960,Converged,0.05875405261426083,0.0028881155816225224,0.020257208384723235
960,Failed to Converge,0.08337582605628942,0.006895504835075916,0.025505471824378956
980,Converged,0.06444747738828824,0.0042590881721559564,0.018827211777625908
980,Failed to Converge,0.07707382001974672,0.004773987276248138,0.028804170074687878
1000,Converged,0.08253483633677085,0.0018456013032411122,0.01830027837238524
1000,Failed to Converge,0.09585977277931505,0.002810310731864948,0.033192984343500334
1020,Converged,0.049572031988152035,7.573115916503336e-4,0.023507691310647758
1020,Failed to Converge,0.0978766326740933,0.0031396119098920823,0.026094858656097796
1040,Converged,0.05855301795410737,0.0016768378190856349,0.024225671694840627
1040,Failed to Converge,0.09346871240816385,0.0037601143809384676,0.02885625970813354
1060,Converged,0.058610146470094916,0.003950762929953221,0.021729753136541383
1060,Failed to Converge,0.09724749526195095,0.0014958142316137584,0.030660187145166124
1080,Converged,0.08796888100677279,0.00198833811396487,0.027404776415463038
1080,Failed to Converge,0.1113587473868729,0.003571075610647248,0.02846948307112253
1100,Converged,0.07129029999707988,0.006882327322700553,0.029280464942723957
1100,Failed to Converge,0.11247362838809241,0.0020366275036741376,0.022112318128750072
1120,Converged,0.07918515639060116,0.0061902435152037805,0.035694790691851636
1120,Failed to Converge,0.11621105525141029,0.002355887331209658,0.024001298826193337
1140,Converged,0.0725578136742193,0.003687441652081234,0.030551863383322178
1140,Failed to Converge,0.076545864587308,0.002567486521937217,0.03160735414240752
1160,Converged,0.06973619094271868,0.0027657800841075666,0.023464189339258593
1160,Failed to Converge,0.0765784727160467,0.003144696478132609,0.02547790650528669
1180,Converged,0.06699607794942258,0.005155484272973276,0.023210145647762248
1180,Failed to Converge,0.06546516386359304,5.324492058972932e-4,0.020945096889644393
1200,Converged,0.06097251791515537,0.007437455584678639,0.033414947948383775
1200,Failed to Converge,0.0677801514963969,0.0025219077744862116,0.019720691063576455
1220,Converged,0.06226324488512149,2.770481464885573e-4,0.028584600059945973
1220,Failed to Converge,0.06656379894647847,0.003785857001113633,0.02227270236295449
1240,Converged,0.05878405415843134,0.0016507230570840256,0.028039774394383037
1240,Failed to Converge,0.06559487190115051,0.001995939239634901,0.02583990343280035
1260,Converged,0.052804881628882167,0.0035629812595517917,0.02092641380788421
1260,Failed to Converge,0.06611942843930262,0.0032959889346663297,0.023975229412985022
1280,Converged,0.0634128826006665,0.0013235270538032797,0.024717170132128083
1280,Failed to Converge,0.06023617704564262,0.0010798649386802193,0.024642634437519427
1300,Converged,0.06309435963857477,0.0034044422310540684,0.019794986375373698
1300,Failed to Converge,0.06320254922030352,0.004110770356411763,0.02298509894004458
1320,Converged,0.08944585053734949,0.003047933054928307,0.026834965544469694
1320,Failed to Converge,0.057461905573730584,0.002287363961137371,0.022756552813962876
1340,Converged,0.08892824401732533,0.0036668707091106942,0.024391700858031242
1340,Failed to Converge,0.06585847746600346,0.004816538491832764,0.027583080742671864
1360,Converged,0.07954595220690779,0.003831285349238763,0.026809841056306905
1360,Failed to Converge,0.07207873814230809,0.0018323582485092573,0.026859523108382435
1380,Converged,0.07714463527402768,0.0020150704048460446,0.03629320696423595
1380,Failed to Converge,0.07774036379446961,0.002026453196501135,0.021584583884121166
1400,Converged,0.0726378156441431,0.002502231681288475,0.020890212762989527
1400,Failed to Converge,0.10559941053714564,0.006930916707820283,0.02549432041428162
1420,Converged,0.06201731212182822,0.0010956583651579948,0.016334409316658874
1420,Failed to Converge,0.0882345947263804,0.00291569078391961,0.02513932074186325
1440,Converged,0.058557827817559194,0.0030270953494188823,0.01797813763723513
1440,Failed to Converge,0.08440656564754842,0.0030422289908918817,0.02502516492424931
1460,Converged,0.05784847960258887,0.002340780870424226,0.024024349169502315
1460,Failed to Converge,0.0831615416386552,0.003968540863471768,0.0232905825692237
1480,Converged,0.057609324198831774,0.005426329658948698,0.02088731903469873
1480,Failed to Converge,0.06697114440912826,0.0037939002729030185,0.0324375311854707
1500,Converged,0.06277019238559722,0.00471566884357337,0.027892017029406083
1500,Failed to Converge,0.06227461667942448,0.008533994192698178,0.026325966899715808
1520,Converged,0.07218685772769376,0.001163360738275755,0.019314594617123974
1520,Failed to Converge,0.09115996058762238,0.004166564543289609,0.028026640762222922
1540,Converged,0.061681290507832644,0.005374666417871442,0.02611326210916564
1540,Failed to Converge,0.06232871503012622,5.512803545923657e-4,0.0215117027048536
1560,Converged,0.07057790534249421,9.670301157785073e-4,0.02530008962202355
1560,Failed to Converge,0.06311663942078682,0.0015141700663376932,0.018804238115097155
1580,Converged,0.07502649248247485,0.007753271317065393,0.02851357268685542
1580,Failed to Converge,0.06455251714193433,0.005594767008349443,0.022417222196287993
1600,Converged,0.08329075138622012,0.007192208597983925,0.025532256349960772
1600,Failed to Converge,0.0759159808993444,0.0013516301496565156,0.021844949547384036
1620,Converged,0.08566826304846648,0.002326102346699675,0.021192277757361218
1620,Failed to Converge,0.07611797885060566,0.001394233612349438,0.021470082493545366
1640,Converged,0.07524279223223583,0.0019251162019987011,0.015644163274686203
1640,Failed to Converge,0.07087724952934882,0.0034645008767723723,0.016504220227009585
1660,Converged,0.06558740767123315,0.002168544320569761,0.020721005806663965
1660,Failed to Converge,0.06512813198436654,0.001625610709208336,0.024518030877100513
1680,Converged,0.06118019432710499,0.002846898036692846,0.014597066769503082
1680,Failed to Converge,0.055579296910062824,0.001961928271418694,0.017481954610882824
1700,Converged,0.06635477593952999,0.003626395763681031,0.02470128460976618
1700,Failed to Converge,0.0641524624957366,0.004397284031656838,0.022022550444437773
1720,Converged,0.05749460564952021,0.0023286393978990826,0.026505806142721466
1720,Failed to Converge,0.05918969826174185,0.0015847405939756086,0.0178680502519329
1740,Converged,0.07487711511796509,0.0019621523517814824,0.02087325403277798
1740,Failed to Converge,0.06374761278696478,0.001438063018072787,0.020098493529285374
1760,Converged,0.05945921235408152,0.004277569489852211,0.02056813644108331
1760,Failed to Converge,0.06742877515678841,0.00132211825601014,0.02024285773679315
1780,Converged,0.054765624526560946,0.0021208403855018203,0.025434825343664574
1780,Failed to Converge,0.061581056586863886,0.002984877231342362,0.024889325822006543
1800,Converged,0.06228771981813362,0.001066687317346091,0.02099006554945537
1800,Failed to Converge,0.07282872720054812,0.0019653474479448562,0.017665972540715356
1820,Converged,0.06631365092771578,0.0018551417694022672,0.022573827330865347
1820,Failed to Converge,0.08782135617720442,0.004296082844079771,0.0203554039183593
1840,Converged,0.07333827499150222,0.005233047960400085,0.02931330094987181
1840,Failed to Converge,0.09683898230588747,0.0028503578207001545,0.025524708030283314
1860,Converged,0.05583889815618089,0.0025326806217394033,0.030131051943349356
1860,Failed to Converge,0.07334700479690998,0.0011567545321529056,0.018910883699353807
1880,Converged,0.06842091289827837,0.002052396149513297,0.02044378811187969
1880,Failed to Converge,0.07029114433680278,0.002509236182158754,0.023698238330419515
1900,Converged,0.06129186743366748,0.0034386888632987073,0.01876154925173145
1900,Failed to Converge,0.07376090979905857,0.0012068206495299938,0.02268532240031423
1920,Converged,0.0556218503730319,0.0016123890163828338,0.019021453114998657
1920,Failed to Converge,0.06514041330621459,0.002050376808097273,0.02242394548883556
1940,Converged,0.06658171372332623,0.0016441097882470852,0.0216977111549816
1940,Failed to Converge,0.07455044936936936,0.00467335479340838,0.02742288146958003
1960,Converged,0.06458669832465104,0.003921260505776295,0.022225362032105157
1960,Failed to Converge,0.07268838489527918,0.0022095383849794234,0.02178624056149909
1980,Converged,0.09704910641544326,0.0024224577895471805,0.0202332231844686
1980,Failed to Converge,0.07203023042720517,0.0011884619147741395,0.023476286090027
2000,Converged,0.0837517888333807,0.00181864485095226,0.024591487017658654
2000,Failed to Converge,0.07242248728482678,0.003632592281708083,0.02642456558535526
2020,Converged,0.076179128556753,0.007143454388803028,0.02288389214642497
2020,Failed to Converge,0.08878356176610018,0.0033858603782267556,0.022359673858508428
2040,Converged,0.07831523274447405,3.5742326273953905e-4,0.017187159282731623
2040,Failed to Converge,0.08749903493839332,0.001476490030356352,0.019100335412728563
2060,Converged,0.09311397274254389,0.0013079678566581651,0.020322202971739877
2060,Failed to Converge,0.07409424279718466,0.0013431657612757064,0.024082428837979182
2080,Converged,0.0728581243979906,0.005570033501542941,0.020184128968935715
2080,Failed to Converge,0.08344309546208609,9.752919883707564e-4,0.02102615800270989
2100,Converged,0.06991201521925322,0.0015551550489656086,0.02553593041114425
2100,Failed to Converge,0.080136330366497,0.0025571244219960427,0.018813556597262963
2120,Converged,0.0651311048523419,0.0026064283445600446,0.01863364220621534
2120,Failed to Converge,0.08489075382095784,0.0020439968202174124,0.019524456218463063
2140,Converged,0.061475281332320726,0.005958635459366255,0.019444784092344382
2140,Failed to Converge,0.06338028255044496,0.004026809938587869,0.022274540712124688
2160,Converged,0.05387996775617483,9.051543811160922e-4,0.015226003242951432
2160,Failed to Converge,0.08019504372646485,6.353568467366027e-4,0.023003483872287588
2180,Converged,0.06241129113193209,0.002656746812498858,0.01801127522556236
2180,Failed to Converge,0.08087983455241816,0.002258596422704075,0.022136426867248326
2200,Converged,0.06224808149215191,0.0024328444067426456,0.026455980085642927
2200,Failed to Converge,0.08377283657758094,0.0038429778594182874,0.024464577944393946
2220,Converged,0.08860284617318914,0.0016668956581929186,0.02317761527067609
2220,Failed to Converge,0.07966943975260726,0.004308460038817291,0.028899360831195937
2240,Converged,0.09278117399681643,0.0016928301565955887,0.022681437692217796
2240,Failed to Converge,0.0802797011785984,0.001738465062937023,0.020954847105511452
2260,Converged,0.0673866937934492,0.0029077442179647047,0.023516010017327567
2260,Failed to Converge,0.06959420799319894,0.0030671433197474954,0.02742880110653876
2280,Converged,0.07649492416366574,0.0010418030623476407,0.02083744557474403
2280,Failed to Converge,0.0716469779968075,0.002170927156690278,0.02518663309577422
2300,Converged,0.09464531235479545,0.0060746559950921285,0.020623482850314425
2300,Failed to Converge,0.07776896337597317,0.001554782365911802,0.025910239685806143
2320,Converged,0.059415030352588244,0.004039877036642973,0.025755575545157366
2320,Failed to Converge,0.07333169416275738,0.003163028334946469,0.025526659326241638
2340,Converged,0.08313321230275034,0.0014376013294912083,0.023266577073414667
2340,Failed to Converge,0.07065379763556608,0.004375688644536923,0.028141494692931375
2360,Converged,0.08499790875295055,0.005543322623479148,0.02458427975499377
2360,Failed to Converge,0.06747002252984302,0.0015399087128974568,0.02649114157500227
2380,Converged,0.08305814934343758,0.0013686100274971696,0.026506399836145632
2380,Failed to Converge,0.07189920541713357,0.0024607299447596395,0.016200781572898587
2400,Converged,0.06879553912291576,0.0028159003677058303,0.016284169189707536
2400,Failed to Converge,0.07161625323202835,0.0035962147556724217,0.021963233388559284
2420,Converged,0.07353254390800874,0.00168742354343948,0.028519782722233416
2420,Failed to Converge,0.06600570117721627,0.002733537645726458,0.028699362892666593
2440,Converged,0.07738093476052367,0.002510157618931025,0.02769105492428864
2440,Failed to Converge,0.07455177287852859,0.0027251069924817974,0.02172406242714949
2460,Converged,0.07563837965484477,0.0031723088764765367,0.023755339294652462
2460,Failed to Converge,0.06652888879376342,0.0028225948977128115,0.02142847483889638
2480,Converged,0.07282657829621955,0.0012910091750233832,0.02174144526168267
2480,Failed to Converge,0.06830164631279054,0.004315756536403389,0.018751208666388977
2500,Converged,0.08718938204947983,0.004987024955084564,0.034500994004788565
2500,Failed to Converge,0.07038694061260223,0.001747839348584337,0.026509164049449564
2520,Converged,0.09455393688077998,0.0025052194967952034,0.02566671837796812
2520,Failed to Converge,0.06270964885680735,0.003881179260488977,0.021393594076038733
2540,Converged,0.07674996646519139,0.001185974271794242,0.021459183949187773
2540,Failed to Converge,0.0729263181724052,0.0023215996659006225,0.026556759181411434
2560,Converged,0.07454669834369915,0.004126598327969896,0.035318537963793195
2560,Failed to Converge,0.05936010246525063,0.0028224115311065324,0.021776808690295427
2580,Converged,0.05956359186842342,0.0067750244129055484,0.02786771453048486
2580,Failed to Converge,0.06368606552690816,0.001661581363628794,0.016876909293273106
2600,Converged,0.0690639505607008,0.007101340371081729,0.032575952126342365
2600,Failed to Converge,0.08035466917858505,0.0042017147172735934,0.01742066050444655
2620,Converged,0.07198685817300352,0.0082633031824508,0.026560246072874362
2620,Failed to Converge,0.0821260733320606,0.002001601803559532,0.022924525338959938
2640,Converged,0.07759293745393857,0.0036030363106851503,0.027850781665712844
2640,Failed to Converge,0.06938588262641848,0.0023750204671435134,0.020132459269829553
2660,Converged,0.06256264100669451,8.667460618744633e-4,0.021965292107987207
2660,Failed to Converge,0.06735087633253484,0.0031884429784250134,0.025045537198982316
2680,Converged,0.0842435035563086,8.946936379249322e-4,0.0231168666881909
2680,Failed to Converge,0.049224590838430046,5.49138857939824e-4,0.020857664688338613
2700,Converged,0.06449073712988518,0.002512514659402956,0.021624125154045895
2700,Failed to Converge,0.053308703567288396,0.003284156815275256,0.02098471958452547
2720,Converged,0.07897770193814654,0.0019245841383542161,0.028258362845366623
2720,Failed to Converge,0.07174643288007748,0.0017909568720306235,0.021405634390621642
2740,Converged,0.07840628757300257,0.007799617767623541,0.028028008557284507
2740,Failed to Converge,0.06386086805194244,0.0029493761733799927,0.02234690389783319
2760,Converged,0.09898159729341083,0.003098027184146197,0.024936907365578888
2760,Failed to Converge,0.06614265669494898,0.002347854390243134,0.023220986893517117
2780,Converged,0.06577613710124226,0.0028954282397201745,0.03299760857584374
2780,Failed to Converge,0.0641477513424811,0.0020068388039768768,0.021135166450125815
2800,Converged,0.08365183462544057,6.710067465410917e-4,0.020277060170793566
2800,Failed to Converge,0.0776171243191395,0.002071258682315293,0.020460952641889033
2820,Converged,0.0709484066913225,0.004814232001144148,0.019246593783216432
2820,Failed to Converge,0.07299206801564548,0.0030693896564751213,0.01925171926903064
2840,Converged,0.07072957662219677,0.0037260526751337684,0.02250366486900797
2840,Failed to Converge,0.08019591261315961,0.0017416867911086292,0.02179242264367192
2860,Converged,0.05487966858063227,0.0011256666967415737,0.02741095395002912
2860,Failed to Converge,0.0722929088640332,0.0038600184577863746,0.021162671845585977
2880,Converged,0.048151204075764426,8.553974337672157e-4,0.01628408002137288
2880,Failed to Converge,0.06801765212133891,0.002086847217070481,0.022325826431219567
2900,Converged,0.05481417123503542,0.0040008752637286414,0.021251520962286156
2900,Failed to Converge,0.07024931043693798,0.0027033432175293396,0.02198109382471189
2920,Converged,0.07704552411029897,0.008539117873369953,0.027465441202121268
2920,Failed to Converge,0.07271979157849279,0.00197075202729627,0.02420956185459719
2940,Converged,0.09061084318231152,0.002216217371217838,0.02892207147205826
2940,Failed to Converge,0.069053731365273735,0.00486371078834915,0.028331418954437575
2960,Converged,0.08743596652333453,0.002408078678352069,0.025609620388687387
2960,Failed to Converge,0.0906444475558757,0.0019957293468494336,0.025715813231767037
2980,Converged,0.11743542670906523,0.002374136734262004,0.01864464777120598
2980,Failed to Converge,0.08993394896012759,0.0018999638312303154,0.02627277197447942
3000,Converged,0.12068359473893976,0.003639304048363815,0.022420141881135988
3000,Failed to Converge,0.07833424508746532,0.0029014189095730395,0.02136716178261019
3020,Converged,0.07590001401635768,0.0032426005175853175,0.02107293716572976
3020,Failed to Converge,0.07202647406533877,0.0025688708164591763,0.01803826771694582
3040,Converged,0.048567728426196194,0.001781980589719073,0.022878654070321938
3040,Failed to Converge,0.068070660776659,0.002239146161466742,0.019647637294701814
3060,Converged,0.0630447625283769,0.0010761109726716766,0.017564937596746655
3060,Failed to Converge,0.06971605908931627,0.003009954874458433,0.02103721034032735
3080,Converged,0.07816202169016233,0.007081152508698723,0.023872261264759873
3080,Failed to Converge,0.08574011307305596,0.002994421809208958,0.028515959216226752
3100,Converged,0.07343270353184753,0.006717139602385963,0.02880660777608721
3100,Failed to Converge,0.07707834049521689,0.002857799333162543,0.02482974407750592
3120,Converged,0.07599662944492108,0.003116341648483768,0.03508690583404673
3120,Failed to Converge,0.06869393478879518,0.0036256104703124006,0.02398520110394347
3140,Converged,0.09525309775567714,0.0011148321767909316,0.028406493901968113
3140,Failed to Converge,0.09076331587885846,0.003408376808714883,0.027050905827061808
3160,Converged,0.08821709547924132,9.80755845687237e-4,0.020362523239197856
3160,Failed to Converge,0.06955582168151615,0.00379949619370201,0.025959833898567083
3180,Converged,0.0826210929467735,0.004033260212081715,0.022800797367638015
3180,Failed to Converge,0.06908606695593147,0.0029064503529183583,0.019210839439506223
3200,Converged,0.066765240610593607,0.006500220163816456,0.02718312388852497
3200,Failed to Converge,0.06597375290987942,0.0017574825495527738,0.018688683609177706
3220,Converged,0.05432667250976539,0.004436580038622493,0.02844774770353318
3220,Failed to Converge,0.05944719459733962,8.445655717324727e-4,0.021417053155663574
3240,Converged,0.05503586132156159,0.006498017275832432,0.02899224853490759
3240,Failed to Converge,0.06145270001107429,0.0018158714270302303,0.02264502193977111
3260,Converged,0.06657261000720718,0.004100230569856188,0.019787572279043514
3260,Failed to Converge,0.05927342244643956,0.0028819193674194995,0.0224076005411053
3280,Converged,0.060540984290694794,0.0028116753713310037,0.025140807495338993
3280,Failed to Converge,0.06203778487512167,4.8482192024264253e-4,0.027391949380458584
3300,Converged,0.08409828088439168,0.006245806852024968,0.030552252513081708
3300,Failed to Converge,0.08869367047628848,0.0034396217235445744,0.026358956557356955
3320,Converged,0.0835018420250036,0.003870388001827502,0.02144732891903252
3320,Failed to Converge,0.07356127093790066,0.0028681830304254606,0.026522033260658426
3340,Converged,0.07393894248443444,0.0033334957579754547,0.02232742350514897
3340,Failed to Converge,0.07150655799027772,0.002801084394083916,0.028863017290139122
3360,Converged,0.06563884213681925,0.008333172513029796,0.03181239657363223
3360,Failed to Converge,0.07410417311121942,0.00507476411499815,0.028409450932330917
3380,Converged,0.06937466710106696,0.004354288368740638,0.026496166214404523
3380,Failed to Converge,0.06482846084743217,0.0021348546171805808,0.0215741141343887
3400,Converged,0.06747724025454384,0.002095469913796144,0.02594838401962494
3400,Failed to Converge,0.07331395858874121,0.004613790257080931,0.018070596057473305
3420,Converged,0.06534668606055379,0.004273207416264528,0.029874700315672055
3420,Failed to Converge,0.07171652273042381,0.0029928625060257298,0.02749634892346456
3440,Converged,0.05500010990314169,0.0023394278623462992,0.02378215546178846
3440,Failed to Converge,0.06476858328834637,0.0019406257576698692,0.021915374191056
3460,Converged,0.05107388210004686,0.0017911403795110468,0.023047141200280542
3460,Failed to Converge,0.05662943357717368,0.0010979156019710347,0.023539673684635543
3480,Converged,0.06575502815457346,0.003665140060843993,0.026006013963279933
3480,Failed to Converge,0.05722997107283441,0.001359186871081407,0.021379191608677645
3500,Converged,0.06009275989576447,0.004287718378949628,0.025241721672577457
3500,Failed to Converge,0.06803121110088477,6.585708320740647e-4,0.01573984330758002
3520,Converged,0.07964633323075188,0.002080112870633985,0.023188276881222457
3520,Failed to Converge,0.05943899499374162,6.703494952303305e-4,0.02050163974747838
3540,Converged,0.09236476935208679,0.0058793184227608,0.020314438916461626
3540,Failed to Converge,0.07622382905786257,0.0035006587916748023,0.02203630547524498
3560,Converged,0.08127909288545773,0.0015911048069996805,0.019415704005892032
3560,Failed to Converge,0.07418863471879755,0.00479874722899995,0.022818580493087604
3580,Converged,0.0666621434533599,0.0020699878016367844,0.020066100218855503
3580,Failed to Converge,0.06254023835349481,0.002794820583600628,0.02861272315322086
3600,Converged,0.05784656840214109,0.003411508707730493,0.023182857031496557
3600,Failed to Converge,0.07797408498731309,0.0037752398037176277,0.026806225058770016
3620,Converged,0.05578564742097032,0.0033926617319836767,0.024128114530147612
3620,Failed to Converge,0.07068459664081796,0.004356535808440006,0.027192844612242233
3640,Converged,0.061802741159546676,0.0026282784077222105,0.029053677735308057
3640,Failed to Converge,0.07535646716713648,0.002950867226755459,0.025040865670475868
3660,Converged,0.06291646201167853,0.002334706404572731,0.020980395825377734
3660,Failed to Converge,0.08096981412283655,0.0018667766326146158,0.025916608206261467
3680,Converged,0.08110057929152267,0.005168724126780452,0.023556116276651773
3680,Failed to Converge,0.08759424699827492,0.0030319988206286316,0.027780154779968806
3700,Converged,0.07891426637684981,0.0014426837487679523,0.01897892980295162
3700,Failed to Converge,0.08006540807502188,0.004127680459187396,0.027995394471797157
3720,Converged,0.06379213565068137,0.0035679921467660506,0.023178257707683406
3720,Failed to Converge,0.06743290673231997,9.126770671098129e-4,0.023983439417216625
3740,Converged,0.07043173326040812,0.002504410220489011,0.023094185951083198
3740,Failed to Converge,0.07440073267633945,0.004628348659161693,0.025071359150557165
3760,Converged,0.055671816637297075,0.006605892092445241,0.019501915956787554
3760,Failed to Converge,0.06803329539420211,0.0014231717901283707,0.021510229132720705
3780,Converged,0.0609253060340599,0.0011874298861519984,0.015568240253073427
3780,Failed to Converge,0.0826858660269553,0.003430982783877927,0.02634646264795604
3800,Converged,0.05338609262101361,0.0026779359818754943,0.022614066486420458
3800,Failed to Converge,0.0758914655632696,0.0018335270397303498,0.016042493268778317
3820,Converged,0.05892050179574383,0.003708654424166461,0.0340488224354799
3820,Failed to Converge,0.07496863449219543,0.0032506168390775197,0.022414235844537632
3840,Converged,0.08599176247509725,0.002675239577759717,0.022521833197801933
3840,Failed to Converge,0.0780022712682173,0.002308195934988763,0.02540694509481303
3860,Converged,0.07184282504810727,0.0014649729133927813,0.02506267641485581
3860,Failed to Converge,0.062164429905169134,0.005097254312303724,0.024121127289438486
3880,Converged,0.08973312639797769,0.0012002694518966372,0.03182062786120178
3880,Failed to Converge,0.061832787488622046,0.00280081031739896,0.02443084550419853
3900,Converged,0.07299821700119953,0.004521317657296745,0.03305172120245595
3900,Failed to Converge,0.06264111262700965,0.00433367820589271,0.026476191319037647
3920,Converged,0.062062610541331144,7.949430305928656e-4,0.028942274266140475
3920,Failed to Converge,0.0678818280805403,0.0016457032666236965,0.026677330359157543
3940,Converged,0.11042426332032204,0.004756333095335236,0.03338660812170307
3940,Failed to Converge,0.05330184415046753,0.0018038519195213126,0.02035626140055693
3960,Converged,0.0787440501501038,0.0014240798160720448,0.025154568981326182
3960,Failed to Converge,0.05528071605852776,0.0021114647616922774,0.019739261890192813
3980,Converged,0.060757818274759096,0.002264953312587923,0.03460721795701621
3980,Failed to Converge,0.06245994218050678,0.005307437045323723,0.020561447691472882
4000,Converged,0.07350027870319653,0.0028047507338881607,0.017673568910005523
4000,Failed to Converge,0.06238768993827366,0.0028358341288389688,0.019425777613045814
4020,Converged,0.05624307831198633,0.003163669400229379,0.022122091551596633
4020,Failed to Converge,0.06813764585588825,0.0036205870555563067,0.024133715979227307
4040,Converged,0.06008003042765708,0.007820694856114316,0.022808705241659694
4040,Failed to Converge,0.07205265372669448,0.0056866755979769566,0.02836088525263249
4060,Converged,0.056416132549470664,0.002935958828072889,0.029321205794476047
4060,Failed to Converge,0.0758356223019062,0.0018132749122004186,0.026733281812911097
4080,Converged,0.07316374625593432,0.0027604897150183363,0.03353724044796131
4080,Failed to Converge,0.0896151830398618,0.0024944203565891963,0.019065650014831875
4100,Converged,0.058746639999836564,0.0019594152585419564,0.024441051075322212
4100,Failed to Converge,0.063927879456537,0.001559124818310951,0.016831605062563752
4120,Converged,0.05791896883065664,0.0020121953637825037,0.0327949580548052
4120,Failed to Converge,0.07767234729518788,0.0024055191477214185,0.0165134049848644
4140,Converged,0.05993563388486561,0.0057089164183351145,0.028951580506116202
4140,Failed to Converge,0.08079126320301921,0.0027401982102116546,0.02237021785350781
4160,Converged,0.07144521399198267,0.005033226986073566,0.014231207041726604
4160,Failed to Converge,0.07615291981471393,0.0021192741869176775,0.020618175129480953
4180,Converged,0.05793582987253758,0.0029697347842853553,0.031166851274009075
4180,Failed to Converge,0.06873963327634536,0.00438082541269329,0.02539193117926932
4200,Converged,0.05885279927459419,2.689586210305776e-4,0.01752924044345861
4200,Failed to Converge,0.07657404256314328,0.002318597283305402,0.02610568720485727
4220,Converged,0.07397000017340769,0.00733840065592784,0.022490556638160342
4220,Failed to Converge,0.06229888055035655,0.004157390475307421,0.022248641929904417
4240,Converged,0.11504737362373699,0.0027674507234194505,0.03017058668639258
4240,Failed to Converge,0.07162325603880665,0.0016469142232786766,0.030796440965200476
4260,Converged,0.12746691101053384,0.003444975291179571,0.02260209422705095
4260,Failed to Converge,0.0582412292644772,0.0021554751739027065,0.026148656587541792
4280,Converged,0.0903088834263326,0.003398614794824413,0.01778859584902434
4280,Failed to Converge,0.07184219359835872,0.0013011627458973146,0.017647640564188674
4300,Converged,0.08301866340297902,0.002953930990349878,0.023459862802332806
4300,Failed to Converge,0.06268894382182591,0.00340685860137169,0.02057302602814009
4320,Converged,0.08109317477993061,8.656498699634607e-4,0.01440130978955096
4320,Failed to Converge,0.06473835375237233,0.002801368678803866,0.023789738265809168
4340,Converged,0.05064647544059671,0.004402324019280168,0.019847722096694928
4340,Failed to Converge,0.06289709103068006,0.0017614131290956151,0.023093351893068118
4360,Converged,0.06233129756136109,0.0014517804331714529,0.030660129397490472
4360,Failed to Converge,0.06824510693430913,0.00239873687029715,0.026439913600968513
4380,Converged,0.07084477486730759,0.007922287621373633,0.02925059638535036
4380,Failed to Converge,0.07464938044209347,0.0036836074539402484,0.022593559005225437
4400,Converged,0.08258265164282443,0.004916280082307767,0.029927605066147694
4400,Failed to Converge,0.07128584208983302,0.0010030115647401256,0.022379443386197725
4420,Converged,0.10121943045387378,0.005981133481819893,0.03534785969206679
4420,Failed to Converge,0.09145429751630554,0.004172708472954421,0.023444092635881368
4440,Converged,0.07183601707901698,0.0023891108484037694,0.026328757446689072
4440,Failed to Converge,0.08829421321612285,0.002584366645376897,0.02273472222026105
4460,Converged,0.05580563887814617,0.005070429503244947,0.026331916318643265
4460,Failed to Converge,0.08672460677421862,0.001443036785232127,0.030740455144526793
4480,Converged,0.06547834506782821,0.004539780553321199,0.02389566514360804
4480,Failed to Converge,0.07488586045664505,0.0021057674154859197,0.026956105203662498
4500,Converged,0.08160715525699702,0.0029173239887802967,0.02715121073514406
4500,Failed to Converge,0.07311080289993492,0.0023823495520836906,0.0274712235563607
4520,Converged,0.08318909654068399,0.002824796633083647,0.04054265502595446
4520,Failed to Converge,0.06753669377436855,0.0018877511376801403,0.023313540899462352
4540,Converged,0.06776349576242208,0.011645058838335682,0.04430414965511065
4540,Failed to Converge,0.05423315402843627,0.002327128652297357,0.023086891556682157
4560,Converged,0.07024105896512178,0.004740086722728769,0.03637751064032649
4560,Failed to Converge,0.06314539912167291,0.004054723481011319,0.026727163229708466
4580,Converged,0.07369781020921243,0.0063683291837141245,0.03317677260223838
4580,Failed to Converge,0.06025270083794984,0.0012059292546731514,0.02002011130782481
4600,Converged,0.06117744333791506,0.01190794411890978,0.029616281212987688
4600,Failed to Converge,0.06515244165016194,0.0011385250224870804,0.018262428738299516
4620,Converged,0.0569409645116533,0.001880552563409667,0.023530616254720523
4620,Failed to Converge,0.05897015471473147,0.00267880070827463,0.020785328787341885
4640,Converged,0.05269220566246413,0.00413378141087055,0.024210024094508616
4640,Failed to Converge,0.04980172215165231,7.958304060033285e-4,0.022870020474387256
4660,Converged,0.05263827856829635,0.0034429062438583076,0.018119708199236993
4660,Failed to Converge,0.05489671558290776,0.0029765390532914557,0.01873641633238633
4680,Converged,0.06398431038403964,0.008867120535291642,0.024750542399917565
4680,Failed to Converge,0.07581060317314284,0.001677732960952825,0.01814851011711285
4700,Converged,0.08153207718477923,0.003466505846577226,0.02584857994428606
4700,Failed to Converge,0.07157725523523803,0.0018785300757629007,0.02055222959238849
4720,Converged,0.06422615795542727,0.0056726109460863905,0.022085128016627528
4720,Failed to Converge,0.06888642781153873,0.0032983009423827904,0.019114529822975828
4740,Converged,0.06572777443052917,0.001150141380413886,0.023201188788413693
4740,Failed to Converge,0.07806591753135778,0.003484926902332043,0.020719733088949935
4760,Converged,0.05374981162545985,0.002270697861508721,0.013309008739088418
4760,Failed to Converge,0.07426885001480579,8.628102920492133e-4,0.021935677802039685
4780,Converged,0.03966534634565012,0.0027484520704546852,0.019137565108978138
4780,Failed to Converge,0.07019259634064284,0.002469997530579505,0.020542703744395728
4800,Converged,0.04543277935197303,0.0030172019183840352,0.01616425842190753
4800,Failed to Converge,0.0684225269623095,0.003969428648227492,0.02439715514297841
4820,Converged,0.0562766834292598,0.0026058720755168345,0.015946214434129625
4820,Failed to Converge,0.07502819107046302,0.0022963803367591455,0.023325655942919188
4840,Converged,0.043157082845539915,0.0030921288370243704,0.017802490971359893
4840,Failed to Converge,0.058024011266096714,0.001530943864856409,0.028432321689023512
4860,Converged,0.05231645036784584,0.004610437734389644,0.015542567090326288
4860,Failed to Converge,0.06435805812495472,0.003205238881408205,0.02939180388938197
4880,Converged,0.05702562514569693,0.004257957315090478,0.01870863413660214
4880,Failed to Converge,0.06748409779212436,0.0037840047825384417,0.026908944680224756
4900,Converged,0.06026153406810414,0.0035773883694618556,0.02445934330690076
4900,Failed to Converge,0.06922713006245869,0.0031505720059704025,0.02379275491862571
4920,Converged,0.06037161180503155,9.093903146577867e-4,0.0388709700106159
4920,Failed to Converge,0.06315773931637982,7.28768016109836e-4,0.021247770495214563
4940,Converged,0.07878001893733054,0.007059081608285311,0.0338636391205407
4940,Failed to Converge,0.06517671054632178,0.003637057901854539,0.022497583561384503
4960,Converged,0.07656473973945661,0.0034629701117115785,0.036160959666134654
4960,Failed to Converge,0.05899567591892547,0.004699334362797495,0.021568885961144254
4980,Converged,0.07151742711216866,0.003000338063043676,0.03938613830233282
4980,Failed to Converge,0.05527430338884061,0.0015659347582870633,0.02106948488829244
5000,Converged,0.05542067656139599,0.003773308288828333,0.029588617562523158
5000,Failed to Converge,0.06249340451846984,0.0025705216760717447,0.02216707363495673
5020,Converged,0.058840915352268444,0.0010310610439226869,0.021226373556069662
5020,Failed to Converge,0.07867616982971745,0.0038435072345587226,0.02154358514859896
5040,Converged,0.09461104136266069,6.69310973094869e-4,0.026937678875431758
5040,Failed to Converge,0.07363225838894186,0.003198686378487763,0.01841949093363796
5060,Converged,0.057699435403522764,0.0018879462015542992,0.024190127638786828
5060,Failed to Converge,0.06562539917449436,0.002488162416223145,0.02318758259663343
5080,Converged,0.05422393241800662,0.0019116211442114308,0.021056591318173074
5080,Failed to Converge,0.054503594977288655,0.002096298404043425,0.021568188845846804
5100,Converged,0.052215007866787726,0.006915471355269504,0.01656238655993946
5100,Failed to Converge,0.05877912730178967,0.0015378405351447826,0.02195578239699497
5120,Converged,0.02628040593790223,2.818939252963788e-4,0.01653090600926528
5120,Failed to Converge,0.06638267245806428,0.002060514726709668,0.023538137531363773
5140,Converged,0.04536301980722888,0.0019465288579506661,0.01441301898269462
5140,Failed to Converge,0.0700297541887919,0.003039691240542296,0.021869808535516427
5160,Converged,0.05223475883401469,4.040892580091618e-4,0.016244192053049188
5160,Failed to Converge,0.06754866458889072,0.0018415140860101047,0.024639861110673664
5180,Converged,0.05586965997786123,0.0011648246828393565,0.036118455022786766
5180,Failed to Converge,0.067100599964174,0.004737312358283988,0.022258525282907043
5200,Converged,0.061536890185450235,0.004026462761268005,0.021258956474965143
5200,Failed to Converge,0.05447312762661048,0.004174421973006604,0.02345725051528602
5220,Converged,0.0597965328711151,0.0044857051804357406,0.020083028826738566
5220,Failed to Converge,0.06204983786617309,0.0016172399041688172,0.02017382272120103
5240,Converged,0.05197903321891883,0.010921557375903489,0.019160768157399553
5240,Failed to Converge,0.06942895129140406,0.0023645227117588805,0.024137699484056696
5260,Converged,0.08398479276175118,0.003703779007459584,0.021905519567708753
5260,Failed to Converge,0.05532473716230246,0.00296672158747848,0.025449892262348513
5280,Converged,0.06984105546153296,0.009227962015066503,0.03064511351700221
5280,Failed to Converge,0.06570238594816076,0.0020506696556366385,0.022081444678593357
5300,Converged,0.061600262473476566,0.00549725107135897,0.02239461507313901
5300,Failed to Converge,0.06427450983364488,0.00264344547348194,0.023454313138762277
5320,Converged,0.06618908349598433,0.005707389855598049,0.026149784301451002
5320,Failed to Converge,0.09733961428092838,0.0032451199411014193,0.029307920560102473
5340,Converged,0.09051013540809962,0.0012239560557379431,0.02205823104177164
5340,Failed to Converge,0.07591964297615489,0.001788227852755356,0.02376888038805104
5360,Converged,0.07350851983058561,0.00347349064010803,0.024399314380577
5360,Failed to Converge,0.061709020327025424,0.0053157986642193445,0.020744051689290527
5380,Converged,0.06686817604727789,0.0031693939037715727,0.01861489308090941
5380,Failed to Converge,0.06419786909550704,0.0023104070185074603,0.017008838653533316
5400,Converged,0.056964358432774344,8.635817774843409e-4,0.02900118315169039
5400,Failed to Converge,0.06594376770001473,0.002338287941409258,0.020937103797350327
5420,Converged,0.05816866570674801,5.526431606675738e-4,0.03854821839911829
5420,Failed to Converge,0.06930929461878321,0.0023592920333687377,0.018247910296608404
5440,Converged,0.051235494655083896,0.002012512478091167,0.021372455521204425
5440,Failed to Converge,0.08715894073342287,0.0015107957205059085,0.01725259194967539
5460,Converged,0.04608288252059108,0.005600631702025137,0.01837545526684119
5460,Failed to Converge,0.07056946482813346,0.0032838575565850327,0.022901426368597225
5480,Converged,0.06987465779247456,0.0047935622501898536,0.020081768097828856
5480,Failed to Converge,0.09109211245101939,3.8321879322024595e-4,0.02467478718286839
5500,Converged,0.07339581337067726,0.0041683594342182915,0.021513714294303057
5500,Failed to Converge,0.09608214813372622,0.0021759274308005196,0.0239831703032505
5520,Converged,0.0809693929245001,0.008551387277028366,0.02830227930429275
5520,Failed to Converge,0.0779737787307417,0.005848319798481952,0.021090742417573912
5540,Converged,0.06434483826179582,0.004779933436241856,0.03785293107999091
5540,Failed to Converge,0.08247814310084206,0.004765447145459732,0.019447943517926763
5560,Converged,0.056266847180689535,0.002018415249483372,0.01810979871263186
5560,Failed to Converge,0.07037523522738996,0.0012271774494493175,0.02105747191368618
5580,Converged,0.0592009528901923,0.007518442315843681,0.024314829842713596
5580,Failed to Converge,0.05680411228970189,4.445658425312783e-4,0.02179024479719087
5600,Converged,0.05611036136455812,7.594630019672261e-4,0.019856124799964396
5600,Failed to Converge,0.0628009574112249,0.0014289406655570891,0.023830923732158067
5620,Converged,0.0682804440282551,0.0020723547582815497,0.028824192490648156
5620,Failed to Converge,0.06988275365716282,0.0015957126928339057,0.019795565153405296
5640,Converged,0.10087829860596698,0.0020377332772005216,0.02598220583187443
5640,Failed to Converge,0.07184603251292221,8.413427036434171e-4,0.022411808122315816
5660,Converged,0.08496459490134392,0.006029283742292155,0.019350469765409346
5660,Failed to Converge,0.05851474791181755,0.001330836343006229,0.01790242568805607
5680,Converged,0.05950416635028717,8.126998865509589e-4,0.0336382747902
5680,Failed to Converge,0.06463665157326276,0.002954670819295107,0.02576971708412524
5700,Converged,0.0744079542591019,0.010186218947702894,0.04579919509749203
5700,Failed to Converge,0.07576426784401605,0.001251572700043948,0.021559686771963227
5720,Converged,0.07449553270176187,0.009075594195525703,0.03279007589213071
5720,Failed to Converge,0.06797001619932852,0.002877329847279563,0.021594496476625973
5740,Converged,0.09217420820435329,0.0036315944752318714,0.020336397157901424
5740,Failed to Converge,0.06699798611738056,0.0019154591769160547,0.02602759537982207
5760,Converged,0.10522456753781903,0.00452469839697748,0.025857293865299433
5760,Failed to Converge,0.07328209623994959,0.0013826500956131713,0.02979815146022021
5780,Converged,0.12837970786302083,0.004162368723297439,0.029722100795466902
5780,Failed to Converge,0.06928056300433527,0.002610924939893717,0.02830294686855916
5800,Converged,0.09665067168075867,0.012450061836214037,0.030310005390478317
5800,Failed to Converge,0.07547720428720964,0.002509414004592916,0.022325543294600042
5820,Converged,0.0766779202477346,0.006546041201805121,0.029135087577790264
5820,Failed to Converge,0.07992645288316255,0.0028818284103676738,0.024382538789245862
5840,Converged,0.07136143150135035,0.003096554225916752,0.03015759413095624
5840,Failed to Converge,0.07719264402533924,0.0023443214544521516,0.027077544375695425
5860,Converged,0.06750196236944714,0.0011507303376459815,0.017634575012633876
5860,Failed to Converge,0.06889526514756955,0.0015981021412668224,0.02156117517310989
5880,Converged,0.10070457660517763,0.0029024460498199706,0.022890746660296515
5880,Failed to Converge,0.06037996294691944,0.0032509067117086603,0.02235104424646272
5900,Converged,0.09537163657663045,0.00490893758237454,0.01816747820112819
5900,Failed to Converge,0.060495091906075465,0.0030434490841659495,0.02209458641600827
5920,Converged,0.09172224084603008,0.009679183615219366,0.02360188919803227
5920,Failed to Converge,0.06339000087882803,0.002010039683529646,0.02686853084507232
5940,Converged,0.08902345662991121,0.004369120224983161,0.028244554361360925
5940,Failed to Converge,0.07847463944415183,0.0034862688914731265,0.022973316011739527
5960,Converged,0.06540413408473508,0.004971982994113376,0.025568248219250224
5960,Failed to Converge,0.0699949657655156,0.002945598552615915,0.02401697351782764
5980,Converged,0.07362663388800336,0.0036031574509930225,0.024967103628886957
5980,Failed to Converge,0.0669555356830079,0.007044789608202911,0.023066865125773852
6000,Converged,0.06083171164230475,0.008427360114572907,0.028844184245742234
6000,Failed to Converge,0.05767739802474209,0.0032780023687152583,0.01859046274965772
6020,Converged,0.05746090021184433,6.700826596947174e-4,0.017381379533272512
6020,Failed to Converge,0.06910018890213726,0.001222694492850879,0.020431744534302312
6040,Converged,0.07073270207138688,0.0065799098663916035,0.024198031726325606
6040,Failed to Converge,0.05059741314117801,0.0019282791924291787,0.0191282895394084
6060,Converged,0.07384590979576669,0.003187972117613898,0.01994050780496183
6060,Failed to Converge,0.060964242349444656,0.005572580886391841,0.020962290760903945
6080,Converged,0.08409464897728122,0.0019184071578238159,0.0306377789796458
6080,Failed to Converge,0.06415718955138128,0.001909484860941291,0.01843246636998718
6100,Converged,0.09025131537126824,0.002506727050630417,0.023977679779897027
6100,Failed to Converge,0.06952728990123008,0.0020859727318894745,0.017893295181763427
6120,Converged,0.08815600871787399,0.0028652121211843224,0.02634670695624489
6120,Failed to Converge,0.07025185272466228,0.0023720649074631174,0.018845770684744682
6140,Converged,0.08457092232577099,0.005095303686763205,0.023325090244029532
6140,Failed to Converge,0.0592453688414228,0.001300931822348162,0.024927310874453906
6160,Converged,0.06297723806300286,0.0033764906407494177,0.02461656682626451
6160,Failed to Converge,0.06990035899064097,0.0014231801133069624,0.022120440017976598
6180,Converged,0.06701551266158652,0.003086609640540982,0.024634981174217654
6180,Failed to Converge,0.0790809746408773,0.002388445595487128,0.02229875606190499
6200,Converged,0.05464621238830097,0.005491451443061831,0.02458268318955313
6200,Failed to Converge,0.07172500357327444,0.0032438977008100896,0.018794484051725492
6220,Converged,0.050337013930850424,0.004888262623801495,0.01887400622318121
6220,Failed to Converge,0.059198319692028975,7.271146108315518e-4,0.024094053761821284
6240,Converged,0.052165513995324805,0.003689048765307406,0.032619432992903236
6240,Failed to Converge,0.06388127552249698,0.004162473522025215,0.021409229733075436
6260,Converged,0.04535893998095717,0.0046360784519272925,0.02292861177716022
6260,Failed to Converge,0.08231360408621737,0.003998839079560875,0.028461170957951976
6280,Converged,0.048926390169216946,9.1606076375628e-4,0.015749456421019662
6280,Failed to Converge,0.062403125128224365,0.0013878776579367932,0.02943207642410256
6300,Converged,0.05176330489022293,0.0064487602432447,0.026531639578070674
6300,Failed to Converge,0.07533577278506366,0.0033436386714254065,0.025428665694097945
6320,Converged,0.09678037064463416,0.0018219066911458206,0.024032455917932672
6320,Failed to Converge,0.0765093497164966,0.0028384357558483937,0.03150815109605219
6340,Converged,0.07308969605184729,0.003493573900604419,0.019847906824585256
6340,Failed to Converge,0.06999751464276936,0.003499176665671749,0.025749821778170468
6360,Converged,0.0905154564111704,0.0032386291094883106,0.014215814317444193
6360,Failed to Converge,0.08367325109549675,0.0035252660110960308,0.02425368281496277
6380,Converged,0.07544709993439255,0.005741691052553284,0.01989026192564161
6380,Failed to Converge,0.08121214446345461,0.004199967012528099,0.030312988342046862
6400,Converged,0.06425438735457581,0.011344153914714284,0.029952424844135205
6400,Failed to Converge,0.06445801888376422,7.466926067939065e-4,0.021428579548291946
6420,Converged,0.07657217221529813,0.002380654660089534,0.013783282896910623
6420,Failed to Converge,0.08485780588449934,0.0023448254428901564,0.022452684712926725
6440,Converged,0.08476054514164935,0.004647953256669097,0.021555040754332882
6440,Failed to Converge,0.0745528027389615,0.0036090336947998186,0.022252407141999088
6460,Converged,0.09707297948427954,0.00701759783413726,0.03707376352231239
6460,Failed to Converge,0.0712058864419097,0.0026077973004661943,0.020738873047712544
6480,Converged,0.09348804456190751,0.011214662982097072,0.040998796156111454
6480,Failed to Converge,0.07305917682096957,0.0012884752127448084,0.023599942780468095
6500,Converged,0.12167948910837702,0.006276343250380042,0.05342717962753663
6500,Failed to Converge,0.08870863373243569,0.00381622754937994,0.030139845744455683
6520,Converged,0.09204699459426785,0.005057315090026564,0.03780449283730494
6520,Failed to Converge,0.0781120405162117,0.0018313618066783525,0.03636590962662241
6540,Converged,0.08562795874673115,0.003876909719696622,0.024402748063870536
6540,Failed to Converge,0.08898932621691708,0.004189547831199817,0.03355309334121552
6560,Converged,0.07738639197019326,0.004685022410731442,0.021637223251247957
6560,Failed to Converge,0.06605519134246876,0.0026316005742870853,0.028162055870280214
6580,Converged,0.06471016322938056,0.0026538537003393597,0.023543365179809095
6580,Failed to Converge,0.06527405672250751,0.0016592458211108726,0.027843549028722922
6600,Converged,0.09504229255088008,0.007425807622035218,0.03867954380741833
6600,Failed to Converge,0.07395797662856035,0.0021010637997950247,0.020436108612635173
6620,Converged,0.08415156488595758,0.005903071811961781,0.036838766581181195
6620,Failed to Converge,0.0630404862466212,0.003228623709312182,0.02590507181801012
6640,Converged,0.08886107194022741,0.005288004022587717,0.03712336440546252
6640,Failed to Converge,0.07626883062554844,0.00255100056443989,0.02085383093520362
6660,Converged,0.07438045412059513,0.00560865233974293,0.03550160055887047
6660,Failed to Converge,0.08405504069002465,0.0015754949914608388,0.023600414465416206
6680,Converged,0.0784990222011201,0.00574747589014672,0.03310157725874271
6680,Failed to Converge,0.08490829449427774,0.005316285620372341,0.024654685743515918
6700,Converged,0.06665890107026168,0.003213520530431042,0.02749252844810028
6700,Failed to Converge,0.06344242223059146,0.0047468146480772475,0.021848072226031023
6720,Converged,0.07802129238575718,0.004438381643625377,0.02363635993765827
6720,Failed to Converge,0.07062804325959607,0.0021748455527672685,0.022235374266646672
6740,Converged,0.09420800991142929,0.0032440680264692796,0.03261937132779627
6740,Failed to Converge,0.049489410483497906,0.0017745737910026735,0.0214931826526328
6760,Converged,0.07168920580197717,0.009774303537005886,0.0336785923662495
6760,Failed to Converge,0.056170581086532306,0.0018099623864214903,0.0242801412700418
6780,Converged,0.08694259794714014,8.783094414497452e-4,0.025905583878974764
6780,Failed to Converge,0.07402796454506419,0.0034563223772505714,0.02097848455027559
6800,Converged,0.056471618671325385,8.695328176692199e-4,0.014486828284402026
6800,Failed to Converge,0.08050280781315625,0.003676638510577963,0.022630924903185128
6820,Converged,0.05257029597228654,0.0014652901235133935,0.021673056005284158
6820,Failed to Converge,0.06780959402289764,8.110540863824542e-4,0.02711679722831658
6840,Converged,0.05368505390371196,0.001587395671877218,0.03229848679769723
6840,Failed to Converge,0.08525202083108091,0.003326139986846061,0.02335885983720674
6860,Converged,0.046065469909015985,0.00296596012749818,0.013251961546325948
6860,Failed to Converge,0.061785229557231876,0.0023992767473288634,0.021001225719148392
6880,Converged,0.03765481947946711,0.004741379068056997,0.018181470546999194
6880,Failed to Converge,0.07287307388514466,0.001403686133991565,0.021399378793687227
6900,Converged,0.03933671772938792,0.004670987549540213,0.023509102880376765
6900,Failed to Converge,0.06841594374632218,0.0020830693271051207,0.021801987325539913
6920,Converged,0.046583539298858175,0.003504852895865161,0.019034216653461503
6920,Failed to Converge,0.06941207025933924,0.003243092148159518,0.021354853308470246
6940,Converged,0.06071935408366627,0.004718926566763884,0.02294331868565767
6940,Failed to Converge,0.06410537334906981,9.720335343689318e-4,0.016969154907132876
6960,Converged,0.06557322134363347,0.003908527328693879,0.025815139966828424
6960,Failed to Converge,0.06993826763674438,4.5824389491542605e-4,0.019934671675984075
6980,Converged,0.07062475332978939,0.0044671656440178455,0.03532809069028251
6980,Failed to Converge,0.07216927518660674,3.6664491283978034e-4,0.026689996518670836
7000,Converged,0.05551928216229173,0.0037156380126245163,0.013242607200275702
7000,Failed to Converge,0.06862008299507676,0.002983671781496674,0.02577241791167699
7020,Converged,0.04616084211094146,0.004429784502143564,0.022522234338210777
7020,Failed to Converge,0.06954881665783458,0.005206121735258171,0.02734396268347992
7040,Converged,0.0543211924247775,0.0026417141164734653,0.022232679821088477
7040,Failed to Converge,0.06648634663625222,0.0015371300517221004,0.028395382732464593
7060,Converged,0.08787464742082068,0.010081978349122018,0.028295941438633804
7060,Failed to Converge,0.06820911228016452,0.0019923015706450643,0.019841618760462757
7080,Converged,0.09538104905267059,0.01387461748630876,0.03564636949412068
7080,Failed to Converge,0.0706779158900053,0.0020762864948277535,0.021733349341434498
7100,Converged,0.08423826054368658,0.003724747008219072,0.024273129026468568
7100,Failed to Converge,0.06696869073569359,0.0031870734576554035,0.0272876418045766
7120,Converged,0.08478298707414209,0.003912588953808106,0.02233478992447355
7120,Failed to Converge,0.06787796806584326,0.002879189848367241,0.03168524224965877
7140,Converged,0.0685829156251099,0.004923818745108903,0.02255494663260713
7140,Failed to Converge,0.0686945949228355,0.004396752918539733,0.029034678995916954
7160,Converged,0.06354780757967002,0.006969511523132233,0.02948714866515389
7160,Failed to Converge,0.06663674644237433,0.0042539275428037145,0.026015173641704026
7180,Converged,0.06755258787550972,0.00641770429322512,0.027703708645745204
7180,Failed to Converge,0.06726920475443236,0.0037764507734345983,0.026654838353229016
7200,Converged,0.07471687669917648,0.002202510621192146,0.0336066683115453
7200,Failed to Converge,0.07180837109897123,0.005018165334131039,0.022831868452345368
7220,Converged,0.06660642382865814,0.010987579982528474,0.032396655223454744
7220,Failed to Converge,0.0749388021471726,0.0016764511709881206,0.02692606843288209
7240,Converged,0.07113321620946902,0.0026298409519283734,0.015203665434527076
7240,Failed to Converge,0.07166494127397821,0.001760871262206528,0.020957473721113937
7260,Converged,0.053389336372065735,0.007706521790537583,0.02203007950642533
7260,Failed to Converge,0.0709958687735768,0.0017813588820456126,0.020161352727673432
7280,Converged,0.05027196946792772,0.0043672756203202824,0.024291469808951326
7280,Failed to Converge,0.06381171514683302,0.003082671580610049,0.024328954123181694
7300,Converged,0.06412663433362434,0.004473720631508287,0.01661642449609987
7300,Failed to Converge,0.07851936578373322,0.00521793769371684,0.026321110208970558
7320,Converged,0.055492827872287695,0.0038334699632796955,0.01814475032966071
7320,Failed to Converge,0.06956013531689431,0.002678309116226048,0.027647196427681008
7340,Converged,0.04702091687322382,1.6113470741342374e-4,0.013429496904227418
7340,Failed to Converge,0.07355681362610642,0.004129457389140194,0.02418095550896782
7360,Converged,0.04786311679644893,0.0018390190918783176,0.020618705608091613
7360,Failed to Converge,0.07774557205271387,0.0014991781642951724,0.02961981136516033
7380,Converged,0.0662474313346814,0.0015814416073290905,0.01475064546887601
7380,Failed to Converge,0.08803666597600845,0.0025825021874998997,0.02654976802892735
7400,Converged,0.07592192762317579,0.005579449329448011,0.027026059714029903
7400,Failed to Converge,0.07223112107614674,0.0018437543467513429,0.0289980187491918
7420,Converged,0.05366463819654181,0.012339946718569632,0.025858510930727566
7420,Failed to Converge,0.08570414413187039,0.004033129624993791,0.03264416149622129
7440,Converged,0.055474159191025565,0.007967068334465675,0.028155210506707246
7440,Failed to Converge,0.08084191702905402,0.0021322854408544513,0.031380897772922446
7460,Converged,0.060786930913962825,0.0056882484442578925,0.024420569683285626
7460,Failed to Converge,0.07424022653096571,0.0028269324145755617,0.025020085430208748
7480,Converged,0.034658451326811605,0.005313309751394428,0.023659666519807318
7480,Failed to Converge,0.059151515781068274,0.001289124695433718,0.018524456144981556
7500,Converged,0.06977069743357565,0.016972633299937395,0.03463260124039422
7500,Failed to Converge,0.06765673713972825,0.0023288559314558668,0.01677589032793541
7520,Converged,0.09378295703596651,0.0012972478394273448,0.03487940769470482
7520,Failed to Converge,0.07053824924827279,0.0023643404523808384,0.020704228040343598
7540,Converged,0.07931206375341503,0.007074481172666822,0.032265876337489945
7540,Failed to Converge,0.0697459558725243,0.002538341577122288,0.02530026163523217
7560,Converged,0.06401303137181946,0.0039276050362512475,0.01694811154575495
7560,Failed to Converge,0.06314217627113926,0.003842353281381142,0.023876956671873062
7580,Converged,0.08775430956548555,0.002760320306768671,0.027439631930832507
7580,Failed to Converge,0.059100811200231876,0.0029100432507462087,0.022948919367159513
7600,Converged,0.06494469887692983,0.0044559053298064335,0.02139864696596419
7600,Failed to Converge,0.07102985594504503,0.0029812058035753757,0.02576703928590886
7620,Converged,0.058942190998264976,0.003364299547247478,0.025656074738630193
7620,Failed to Converge,0.06320904245641965,0.0028500387419481375,0.02123969015054706
7640,Converged,0.07138942335862992,0.006536086462533954,0.02953779755441974
7640,Failed to Converge,0.07432335742431301,0.002616584725645736,0.024010333674697383
7660,Converged,0.08922149880254916,0.006792175973429457,0.03999459312815069
7660,Failed to Converge,0.07861819054923158,0.0048252849957156055,0.028536053969176342
7680,Converged,0.06042321255377612,0.0018451138011357248,0.02151953676249406
7680,Failed to Converge,0.06972685903224893,0.003860137307969254,0.02369746636792197
7700,Converged,0.06709635060584018,0.004901406231595214,0.030341852973158546
7700,Failed to Converge,0.08236201566662754,5.869362210017625e-4,0.027439691255782987
7720,Converged,0.12168091470728587,0.004475268507125126,0.029234673820628665
7720,Failed to Converge,0.07712434654306016,0.005461986176543612,0.024570470444687798
7740,Converged,0.11763184911745175,0.004644301885487838,0.031858520683329505
7740,Failed to Converge,0.06812023786100257,0.002223313475601326,0.02458269383977743
7760,Converged,0.12025664730632983,0.008748992857480318,0.031076031122357448
7760,Failed to Converge,0.06000773806486316,0.0016888182671401014,0.030721992954467398
7780,Converged,0.1293396191213333,0.003271334188202745,0.03441355069251267
7780,Failed to Converge,0.06342040754494678,0.0034066543922869454,0.01950538116875615
7800,Converged,0.15575480373372094,0.006618953965254684,0.024053710543581373
7800,Failed to Converge,0.0841689470911035,0.001814858562532517,0.023831976746776555
7820,Converged,0.1020607424041513,0.005081370840242594,0.034484555133273594
7820,Failed to Converge,0.07797574005561231,0.0020712018814713416,0.02206203253082929
7840,Converged,0.07723082770807685,0.009544660733801443,0.025229444864657537
7840,Failed to Converge,0.084654630269845,0.0013979287609351323,0.020377216126229454
7860,Converged,0.06377418920057232,0.004705348865783624,0.023671651040079674
7860,Failed to Converge,0.06990367207327729,0.002028229658491796,0.022733382991072488
7880,Converged,0.06877594927258175,0.006528977928827492,0.028562489398424255
7880,Failed to Converge,0.05941072765073424,0.00274271674541416,0.019658919030332705
7900,Converged,0.05108950843343895,0.009406934124530544,0.019422954397692482
7900,Failed to Converge,0.05739891115449912,0.0013502621870376788,0.024064021051496985
7920,Converged,0.048788324919763065,0.0034200489407587896,0.02197431146198162
7920,Failed to Converge,0.05679093311668858,0.003229670202522627,0.025935839378639903
7940,Converged,0.17196921843828047,0.0011181658616829374,0.014541913040069743
7940,Failed to Converge,0.07205038845193046,0.0012629384301364893,0.019936638338912963
7960,Converged,0.1607847349392212,0.006620469416038905,0.02339097176454734
7960,Failed to Converge,0.07128559254342443,0.0030379246915841545,0.02217699474289525
7980,Converged,0.16735007922118475,0.0021177604159423407,0.01847943817660027
7980,Failed to Converge,0.06188245192632734,0.002202877046316707,0.023069568026723046
8000,Converged,0.18239935454377007,0.004313369542066718,0.02406666260378986
8000,Failed to Converge,0.06946964468137164,0.002749302416035159,0.030916341566740745
8020,Converged,0.17936633332767063,0.0065866802886432665,0.027271012738257674
8020,Failed to Converge,0.07136411278882296,0.0026523043658501083,0.023363872276526844
8040,Converged,0.06297102996156939,0.009239928620139268,0.04058473674726668
8040,Failed to Converge,0.06474214538758272,0.0010526663792564917,0.019457699597938756
8060,Converged,0.08113115036220447,0.003644740472581784,0.03761441138737512
8060,Failed to Converge,0.06861052195814027,0.0013300144956411573,0.016965598091731558
8080,Converged,0.05713237144074627,0.0014869236709373638,0.024138177430935846
8080,Failed to Converge,0.05864777688798399,0.0011135032757580022,0.01751433012874066
8100,Converged,0.07462784369233609,0.0056982267927534105,0.019675111030641276
8100,Failed to Converge,0.06499371895772581,0.003394961149997469,0.021135717725227314
8120,Converged,0.07556210711143156,0.0012560235644760642,0.02698864411155541
8120,Failed to Converge,0.06139933801792638,0.0035607967596154714,0.02629891140615461
8140,Converged,0.06478824439591238,0.009694653967661735,0.03475051694770487
8140,Failed to Converge,0.06817742429583964,0.002554927211265933,0.025634197099761512
8160,Converged,0.10103593265109723,0.007518805650214913,0.03202668140893028
8160,Failed to Converge,0.0604432522671452,0.0032448842304889417,0.02296475292669821
8180,Converged,0.0805238514508588,0.0037555517197840685,0.03454455881678566
8180,Failed to Converge,0.06408220140367908,0.004733386876559506,0.022541998026640038
8200,Converged,0.08295733587215774,0.005618878710476895,0.02261639873825639
8200,Failed to Converge,0.07798730928862958,0.0017794352989650767,0.02777898284398237
8220,Converged,0.07600451979096344,0.0018551662064767872,0.024717509748354415
8220,Failed to Converge,0.06166603949778249,0.0034098339382117593,0.031850257762041
8240,Converged,0.07865791610195833,0.002807346156217817,0.014848270973338237
8240,Failed to Converge,0.06465446484187712,0.0020228758035210066,0.02696229984108195
8260,Converged,0.05843381537540776,0.004198228593927278,0.01851234696978076
8260,Failed to Converge,0.06501750635297585,0.002310652622082917,0.027976555243319785
8280,Converged,0.05954046863511063,0.007830783703663819,0.024371161729654072
8280,Failed to Converge,0.05715454327991878,0.0013837789014489756,0.029650916374502883
8300,Converged,0.082347982260473,0.016077175774185784,0.029892713180798884
8300,Failed to Converge,0.06885057014522633,0.005465119126674172,0.028032719977010435
8320,Converged,0.06484900018032935,0.002912706889893912,0.03441872560591331
8320,Failed to Converge,0.06192921802598843,0.0021907572386078533,0.017429396065475063
8340,Converged,0.06878569687236828,0.008611711739081625,0.02267654016419808
8340,Failed to Converge,0.07030558267856916,5.061326434419477e-4,0.026500028288756278
8360,Converged,0.0764619526438164,0.0026334869404359505,0.02401644747074156
8360,Failed to Converge,0.06732580997246157,0.0029334498134664547,0.029694245758124023
8380,Converged,0.07357424930574405,0.0032691172588586856,0.031222306761495323
8380,Failed to Converge,0.07304532578717962,0.00445880828931422,0.01945838249905218
8400,Converged,0.3102649939749124,0.0049447854188951704,0.033507254283094215
8400,Failed to Converge,0.07312385735617855,9.994000779110655e-4,0.02539442085626518
8420,Converged,0.06656005097386153,0.00171635708883845,0.014947320893284741
8420,Failed to Converge,0.06701460421358775,0.0018588439898628943,0.020109124203773483
8440,Converged,0.048201314231692424,0.003956720423641117,0.011904131577678351
8440,Failed to Converge,0.06763397870768703,0.003958361658897524,0.023102408567581424
8460,Converged,0.06992643946835672,0.006545387094628053,0.02073695056935724
8460,Failed to Converge,0.06644175812321339,0.001817244268936476,0.02852109711956423
8480,Converged,0.06477984549706323,0.0026189575646710433,0.015474918020720993
8480,Failed to Converge,0.06690298326736979,0.0016293361695695733,0.021981068319019414
8500,Converged,0.08022723432485887,0.0011191207457428216,0.013045741451374502
8500,Failed to Converge,0.07334443756857956,0.0015556041189559704,0.021118827020678306
8520,Converged,0.09916882162407606,0.0034444937579774936,0.01742301313152428
8520,Failed to Converge,0.06264719646992128,0.0036173696886317615,0.023528186627834083
8540,Converged,0.07037708245352588,0.0022466283241552748,0.013725715882587078
8540,Failed to Converge,0.05695419722976608,0.001540917586479073,0.01933275009855599
8560,Converged,0.09605183418197852,0.004504731624932038,0.023461776065486713
8560,Failed to Converge,0.051606392403367674,0.002793436423646006,0.021524036065269044
8580,Converged,0.05091757987073764,9.373820329493433e-4,0.02992090134998374
8580,Failed to Converge,0.06397046420303056,0.0017380241972780944,0.02651442163028654
8600,Converged,0.05545762687843308,0.009661743686746802,0.021818642170157738
8600,Failed to Converge,0.07049342249057065,0.0027722934252724886,0.026943647266469917
8620,Converged,0.05121864442253049,0.012852520745085208,0.02799821585485677
8620,Failed to Converge,0.07332480269905534,0.004408264995440697,0.024727082343107647
8640,Converged,0.05351658555417481,0.003098437811122519,0.0218122495219544
8640,Failed to Converge,0.08218198751787606,0.001876986205289009,0.023352974020124685
8660,Converged,0.05899080035402564,0.0010517875111241558,0.012691925231908326
8660,Failed to Converge,0.07294438895858944,0.00211737264321626,0.01980988239228588
8680,Converged,0.07317455064051373,0.0012859402297971617,0.03974131983750333
8680,Failed to Converge,0.06960049221394027,5.68712057913971e-4,0.01950346184386824
8700,Converged,0.09412092030343422,0.011153786819836675,0.036267750233205887
8700,Failed to Converge,0.06681622455438857,0.002305307134914886,0.01837245263905657
8720,Converged,0.10274236860950486,7.824006932357808e-4,0.02943115892842351
8720,Failed to Converge,0.06129602985197451,0.002030303587591407,0.02004825644025546
8740,Converged,0.10142158399852397,0.010022939151824792,0.04451965014260802
8740,Failed to Converge,0.056665124878400364,0.0019749038720198596,0.024949164919284374
8760,Converged,0.09319715840920181,0.0037834490510137743,0.03576799778538882
8760,Failed to Converge,0.05463420035003062,0.001984504514356465,0.020864294316074124
8780,Converged,0.07840793024712593,0.0020038228420868253,0.02446179523281736
8780,Failed to Converge,0.07661275543928317,0.004859534320744343,0.01836619742406992
8800,Converged,0.07210744451284581,0.005735267605121207,0.02729018653628553
8800,Failed to Converge,0.0742955806017834,0.0028829778505094425,0.017712097382713884
8820,Converged,0.07386450265840189,0.006007813116817957,0.025372572522937183
8820,Failed to Converge,0.06783754131680776,0.0012650806193685376,0.02064191582427226
8840,Converged,0.052673115083993305,0.006162953156545652,0.017932476418328295
8840,Failed to Converge,0.06294099124071616,9.159300466080412e-4,0.02010050747399436
8860,Converged,0.04851856235697852,0.004083631172015304,0.014258111062755782
8860,Failed to Converge,0.07285235094556076,0.0017211242743205922,0.01994777685755144
8880,Converged,0.0487480390914766,0.003849050988383233,0.021257204572035057
8880,Failed to Converge,0.06721220772003245,7.645178567795954e-4,0.019876024350781007
8900,Converged,0.03716985972308591,0.0025190313562938192,0.02047692073046345
8900,Failed to Converge,0.0651760323190263,0.001455739781361546,0.024727046987958974
8920,Converged,0.05078430651232855,0.015978185112338724,0.029113276305568023
8920,Failed to Converge,0.06637800577977455,0.0014182286649844459,0.022022531762065534
8940,Converged,0.050733173569775046,0.0011592598775029225,0.022492234028006066
8940,Failed to Converge,0.0629831510306493,0.0016609669718836957,0.026979645118394735
8960,Converged,0.049220893996379356,0.004194307034967851,0.022023219574368248
8960,Failed to Converge,0.07801167916878698,0.004541927196075794,0.022287707860026255
8980,Converged,0.04493429370594522,0.006210020859531962,0.02633227606833186
8980,Failed to Converge,0.07898700385930965,0.0016413547836563495,0.021736407847982184
9000,Converged,0.05825125754727343,0.007431488566092437,0.029014021463087264
9000,Failed to Converge,0.07652165942749346,0.0037382998782634954,0.023825545145994706
9020,Converged,0.04822711781125616,0.005635774151658306,0.01642885914789087
9020,Failed to Converge,0.09326859102941719,0.003324343114147024,0.023140762484302364
9040,Converged,0.06404527147753872,0.006291202423432602,0.03232987920167948
9040,Failed to Converge,0.07573586956463838,0.0032917673195918236,0.026463682258553237
9060,Converged,0.04766334348143167,0.0015634064321000862,0.02811655315334329
9060,Failed to Converge,0.07903710541852951,0.0036376724401786594,0.026892668394378257
9080,Converged,0.05353125963455113,0.007181581826800796,0.044578469118521605
9080,Failed to Converge,0.07319936482208311,0.00393683405131123,0.02839987246987441
9100,Converged,0.04679185886672799,0.008767478950191152,0.0243343965009669
9100,Failed to Converge,0.07449628552579379,0.003581279318912417,0.021263910661639816
9120,Converged,0.05993520009798824,0.004868090690982607,0.014330281118993957
9120,Failed to Converge,0.058438314686826816,0.0035145986801108815,0.022589108997684237
9140,Converged,0.04020827984849144,0.00459306880449044,0.027585842046303186
9140,Failed to Converge,0.06642747409127434,0.002393937800617117,0.021654266873612195
9160,Converged,0.07104122006812956,0.004559103534552784,0.045798365304654046
9160,Failed to Converge,0.06934450805623486,0.0015093840000077138,0.023385946287786712
9180,Converged,0.05947621776665529,0.012434223806548766,0.03742221779266903
9180,Failed to Converge,0.07215636738039537,0.0024636263693023014,0.02019086696472732
9200,Converged,0.059939880911578924,0.0031422522260304456,0.019160748019397378
9200,Failed to Converge,0.07422818777260862,0.0032180392548898156,0.01604669509496007
9220,Converged,0.04056997388569748,0.004533454522861842,0.01677263207565514
9220,Failed to Converge,0.08559139063988189,0.005272443460540258,0.022593446858528692
9240,Converged,0.060193598143904264,0.013173483157764027,0.025355976172110772
9240,Failed to Converge,0.07232068014870704,0.0036477333876576605,0.024169674002248655
9260,Converged,0.047750284373648304,0.002833549571662467,0.03095883491280916
9260,Failed to Converge,0.06718823541240782,0.003662672417705035,0.018951529256867387
9280,Converged,0.052103633128936386,0.008009793033636133,0.022921499286216434
9280,Failed to Converge,0.06442609463399127,0.002526984955269978,0.020355823877785843
9300,Converged,0.07154901650953746,0.007248240506750456,0.022728320623495474
9300,Failed to Converge,0.0651515437186388,0.0010178501365668915,0.02301285836904085
9320,Converged,0.0699623262934093,0.0017046005430255786,0.022297487177331717
9320,Failed to Converge,0.06565219963975204,0.0028748350456882996,0.02033393697429718
9340,Converged,0.07561546184132972,0.009604767246418035,0.028584807512668217
9340,Failed to Converge,0.07093385208843887,0.0017292796738321201,0.02262243897031299
9360,Converged,0.06879055854164665,0.005469373610271236,0.032010721957211385
9360,Failed to Converge,0.06722846636326812,0.00324946965179478,0.018200310929818872
9380,Converged,0.1018251527870439,0.005079013153053408,0.023531672090706723
9380,Failed to Converge,0.0668110889923056,0.0028534170525200235,0.02239768181901429
9400,Converged,0.08337280995881244,0.0018820089672618402,0.023260916109318092
9400,Failed to Converge,0.07557120405616585,0.0020128901085923324,0.02211408672297143
9420,Converged,0.07617791807915242,0.003662510120732168,0.022390992754125275
9420,Failed to Converge,0.07186632776879465,0.0039887834259565574,0.02374569624993226
9440,Converged,0.08973385147547641,9.829605249382185e-4,0.026812158627665797
9440,Failed to Converge,0.073787586169061,0.002775278707903549,0.024349863330428243
9460,Converged,0.0983120715943006,0.003121851607759295,0.027468855500467904
9460,Failed to Converge,0.06702216363793248,0.0019847759295398117,0.019735428557462582
9480,Converged,0.0877323299980119,0.001921327610084193,0.01926307428389334
9480,Failed to Converge,0.07338691638945291,8.827585391015962e-4,0.01874955154839303
9500,Converged,0.05751467060352927,0.003988478590594407,0.013788780083600762
9500,Failed to Converge,0.0690415828778739,9.270050224873265e-4,0.018588258103590154
9520,Converged,0.03822558729472589,0.003729568674378116,0.02468773398271689
9520,Failed to Converge,0.08857504148023747,0.005011414242148153,0.022226042308432677
9540,Converged,0.04828287059173611,0.008109392755699205,0.02120974910467271
9540,Failed to Converge,0.0731386914809955,0.004235651388981506,0.023832537980506007
9560,Converged,0.06522772609914984,0.010690246393159887,0.022327240130257785
9560,Failed to Converge,0.07267085679720403,0.0047217213710158655,0.024602526415503374
9580,Converged,0.07716636004777888,0.004760657296842993,0.02510957980779986
9580,Failed to Converge,0.08141841836900712,0.0016068702407447603,0.021550725462861346
9600,Converged,0.063338391151443,7.876018540004456e-4,0.012211088133175126
9600,Failed to Converge,0.07245117255313205,0.0023436663291939884,0.021394583469368122
9620,Converged,0.05605753336847058,0.0032542538112401505,0.022919861453562666
9620,Failed to Converge,0.07813633626999211,0.0011579176405109302,0.024800879333969253
9640,Converged,0.05427891830746795,0.003569055933636942,0.023171927764588776
9640,Failed to Converge,0.07631450208801424,0.004054231255721707,0.026844801775982273
9660,Converged,0.0764951373743039,0.002369392270247699,0.02889932072527393
9660,Failed to Converge,0.07518461052540906,0.005442992612992612,0.025220133981715527
9680,Converged,0.0896862343716773,0.018481999428130412,0.04419315207411066
9680,Failed to Converge,0.08134535450520264,0.0026602127096274123,0.02784024982370973
9700,Converged,0.09336081376338051,0.015810577263250716,0.036207300151975964
9700,Failed to Converge,0.07198791303668411,0.0025721025186864446,0.02051307253179019
9720,Converged,0.11749710161178148,0.0033384580256147576,0.034753960617943724
9720,Failed to Converge,0.06499394047672052,0.001485115217486563,0.017670337565280976
9740,Converged,0.09273825979885528,0.013215024492644455,0.03657658770650324
9740,Failed to Converge,0.0701562824132983,0.00744573411713597,0.02470997004614103
9760,Converged,0.09363738747291225,0.016957945387120504,0.03456579719851344
9760,Failed to Converge,0.06849104612456441,0.0033902761101430407,0.029430071311130734
9780,Converged,0.09407484875112476,0.00382875314330444,0.01252063123287132
9780,Failed to Converge,0.07439503085756144,0.00845595778020522,0.032814863761504665
9800,Converged,0.07486554364763015,0.0013176554205117086,0.03444647650402139
9800,Failed to Converge,0.07991222533543713,0.005492767967705421,0.03092406764862804
9820,Converged,0.06968607174442094,0.005943684025947127,0.03292348335636695
9820,Failed to Converge,0.08074908365951894,0.002509555334103035,0.01720322197307722
9840,Converged,0.049947858538311005,0.0030531599719223505,0.017943682340491093
9840,Failed to Converge,0.0732274781038612,0.0011895411962415242,0.02054926579425393
9860,Converged,0.049318055453147575,0.002013942902793155,0.0188452259982824
9860,Failed to Converge,0.05836451719601525,0.002831289967754004,0.018569753647496738
9880,Converged,0.06251531016071171,0.0044004919762436175,0.03385628524118296
9880,Failed to Converge,0.05872230798469007,0.001938514759964405,0.017207793667753497
9900,Converged,0.0609929742427429,0.0029413300363903584,0.02975726923042921
9900,Failed to Converge,0.06119660310707427,0.0016438587631636922,0.023847884059028074
9920,Converged,0.06458359670922278,0.006307121648298285,0.026025091785216094
9920,Failed to Converge,0.0666117861177298,0.0016103039328633595,0.019071057233240082
9940,Converged,0.07224577112976167,0.0011820585620016207,0.01757143264012971
9940,Failed to Converge,0.07171322588856402,0.002136695516479265,0.02203631415105347
9960,Converged,0.05279509499423059,0.013088539087594653,0.03581582471008954
9960,Failed to Converge,0.05894543331820681,0.002468498275393508,0.020719706022130184
9980,Converged,0.06787670135246426,0.0081091508473563,0.018379206263414945
9980,Failed to Converge,0.06489488072582447,0.0033785675225921855,0.020797835497399133
10000,Converged,0.06406946407283655,0.0010620135389372825,0.013631554103028222
10000,Failed to Converge,0.05904594873851528,0.0053485381875250605,0.025416210739969


==> csvs/coord_scale1280.csv <==
ntimes,ncords,gent_tot,kry_tot,res_gent,res_kry,size_gent,size_kry,nobs,ntimes_gent,ntimes_kry,memtimes_kry,memtimes_gent
20,1280,224.674127,1.753037,59101219941.840965,59101219941.840965,27.046966552734375,1155.0712585449219,6,0,0,0,0
40,1280,441.690146,3.374509,59817624522.026115,59817624522.026115,27.038002014160156,2158.5941314697266,6,1.9659145977231283,1.9249502434917234,1.8687973711587047,0.9996685565992497
80,1280,870.300384,6.818753,60185736455.04884,60185736455.04884,27.087974548339844,4167.680740356445,6,1.9703866882282675,2.0206652286302984,1.930738474452716,1.0018482332442138
160,1280,1675.571709,13.683021,60372359341.56157,60372359341.56157,27.287960052490234,8184.833526611328,6,1.9252797537545383,2.006674974148499,1.9638820813110822,1.0073828149754611
320,1280,3453.01421,28.609299,60466324160.044586,60466324160.044624,27.375,16219.139099121094,6,2.060797631908453,2.090861294446599,1.9816089168323154,1.0031896831915006
640,1280,7054.472156,1069.184807,60513471398.52174,60513471398.52205,27.52704620361328,32288.742065429688,6,2.042989610517705,37.37193305575226,1.9907802669489034,1.00555419921875


==> csvs/csvs/big.csv <==
Iteration,rho,iota,width,up,low
500,4961046599784457e16,26829177380562532e47,100,5278634514032711e16,4643458685536202e16
1000,32497175552266954e15,11643893888952074e47,100,3458940547103283e16,3040494563350108e16
1500,19815564881248644e15,4238837909594436e47,100,2107792624392403e16,18553203518573256e15
2000,11850103339869797e15,1571733946567891e47,100,12618790815846599e15,11081415863892995e15
2500,7421187866674179e15,6093287177138005e46,100,7899802653613785e15,6942573079734573e15
3000,43753296988407723e14,2071682135968328e46,100,4654405287348429e15,40962541103331156e14
3500,2624471398875422e15,7651749343821178e45,100,27940771818583965e14,2454865615892448e15
4000,16620179045973378e14,3048049952091014e45,100,17690641227543785e14,1554971686440297e15
4500,10327460861655608e14,1158305913089343e45,100,10987351436417347e14,9667570286893869e14
5000,6167833670127516e14,4167893519883334e44,100,6563672684224442e14,577199465603059e15
5500,3488198211307074e14,13367070149984778e43,100,3712368681259428e14,326402774135472e15
6000,23819252254639166e13,6205034872599531e43,100,25346580565370905e13,22291923943907427e13
6500,13991895802933552e13,21365788337693584e42,100,14888126364895598e13,13095665240971507e13
7000,9227261524190015e13,9480935545772782e42,100,9824277407850377e13,8630245640529653e13
7500,5234735796748704e13,29830952008602295e41,100,5569619370289974e13,4899852223207434e13
8000,32995588184105673e12,11885465514930732e41,100,3510941005377466e13,30881766314436687e12
8500,20736039644221172e12,4749446147682275e41,100,22072271350472506e12,19399807937969836e12
9000,12740393573045803e12,18200117406387112e40,100,13567568541303307e12,11913218604788299e12
9500,7551213521353719e12,6214866142876342e40,100,8034579609725009e12,7067847432982429e12
10000,46798266346570565e11,24166468659337816e39,100,4981243039458935e12,4378410229855177e12
10500,27540332915880066e11,8366294376728127e39,100,29313815220207077e11,25766850611553056e11
11000,1776941044299021e12,3526163687880938e39,100,18920771465608881e11,16618049420371538e11
11500,10566469937134078e11,12019855994997765e38,100,11238687602114351e11,9894252272153805e11
12000,6893900759500436e11,5207726776941694e38,100,7336371323710974e11,6451430195289898e11
12500,41037766904447296e10,1897369437168896e38,100,437085353653352e12,3836699844355939e11
13000,2267893600873385e11,581093373146602e38,100,24156966011724324e10,21200906005743374e10
13500,15464254787357048e10,26191372780794665e36,100,16456546626484408e10,1447196294822969e11
14000,8869810060404421e10,8755774228311854e36,100,944354006894752e11,8296080051861321e10
14500,5504725306674327e10,3297426534274829e36,100,5856810574032174e10,5152640039316479e10
15000,3462121096956169e10,1322539747460923e36,100,3685100452145749e10,3239141741766589e10
15500,20274545064629387e9,4486242837318283e35,100,21573223645128744e9,18975866484130032e9
16000,12514782672114919e9,17106123530065567e34,100,13316711988896835e9,11712853355333002e9
16500,8214387308678325e9,7488524099405985e34,100,8744976507161297e9,7683798110195353e9
17000,47835922864122316e8,2517428788230675e34,100,509122951184129e10,44759550609831737e8
17500,2940351064011846e9,9641350801542005e33,100,31307345309408855e8,2.7499675970828063e+24
18000,1866732913903932e9,38038340522671753e32,100,19863163614035146e8,17471494664043492e8
18500,11772077318712084e8,15292893300117394e32,100,12530314571564855e8,11013840065859314e8
19000,693029150257284e9,5244952978713309e32,100,7374340698717525e8,6486242306428154e8
19500,43116846623666413e7,2018474258325981e32,100,458715313198109e9,4036216192752193e8
20000,26785254098074094e7,7886061399752084e31,100,28507084475972475e7,25063423720175713e7
20500,15775760057325053e7,27785095666104723e30,100,1679779615924008e8,14753723955410022e7
21000,9906371690300554e7,10764661959834674e30,100,1054252308963319e8,9270220290967918e7
21500,6113758855344873e7,41164743795169746e29,100,6507148566492891e7,5720369144196855e7
22000,34969841946197597e6,13534587611292215e29,100,37225549544740383e6,3271413434765481e7
22500,2457546475779121e7,6755919607467122e29,100,26169149905149484e6,22981779610432935e6
23000,13897265314410099e6,2127229653558999e29,100,14791532876650206e6,13002997752169992e6
23500,8793928055285215e6,8504819332947208e28,100,9359376266923733e6,8228479843646697e6
24000,5170652799653205e6,29293307983955554e27,100,5502504844073823e6,4838800755232587e6
24500,3255583890033848e6,11879870571347447e27,100,3466916318300759e6,30442514617669365e5
25000,20222911808590903e5,45391041917089727e26,100,21529219140873885e5,1891660447630792e6
25500,12378565695337592e5,16844525856586167e26,100,13174339582805992e5,11582791807869193e5
26000,7489966325943532e5,6107008594737561e26,100,7969119703969641e5,7010812947917423e5
26500,4729007595448206e5,24006580546156353e25,100,5029425242877914e5,4428589948018498e5
27000,3038408981652151e5,10150837200345848e25,100,3233757994052164e5,28430599692521374e4
27500,1770001790714162e5,3483663752419588e25,100,18844419367997348e4,16555616446285893e4
28000,113362476716394e6,1403165656676119e25,100,12062545527282647e4,10609949815996154e4
28500,6650687498873962e4,4928759279066815e24,100,7081143822801291e4,62202311749466325e3
29000,4142335515516913e4,19243128100348525e23,100,4411301973713372e4,38733690573204546e3
29500,2798900825645293e4,8596058448214774e23,100,29786678246908285e3,2619133826599758e4
30000,16369615929967958e3,29673630281944903e22,100,17425814631681348e3,15313417228254568e3
30500,9807102110237354e3,1068165496694324e23,100,10440796061070234e3,9173408159404474e3
31000,596311173217781e4,3923174002970372e22,100,6347154042792548e3,5579069421563073e3
31500,3697611237211123e3,15005373298098857e21,100,3935122216721274400,3460100257700972e3
32000,2258413361405328400,5567805701188175e21,100,2403091304045081600,2113735418765575200
32500,1379115292015604500,20541673152569023e20,100,1466992893733997e3,1291237690297212e3
33000,847899073975430800,7738393319440972e20,100,901835937541491500,793962210409370100
33500,497539009990686660,27849578628664265e19,100,529896110872881200,465181909108492100
34000,310586130344015800,10434211222468824e19,100,330391825976615800,290780434711415800
34500,180208834648355800,35618473324824255e18,100,191780555249796830,1.6863711404691478e+17
35000,1.1697730025661339e+17,14796899225670713e18,100,124435699835484800,109518900677741980
35500,71029218539719630,5509578717263779e18,100,75580351094892608,66478085984546656
36000,43900459405253090,21657698977134304e17,100,46753884295325530,41047034515180650
36500,27489999476317044,8365230875192992e17,100,29263369056837604,25716629895796484
37000,16874049606430078,31176174225052828e16,100,17956658769454128,15791440443406028
37500,9998702757967562,10852301214384928e16,100,10637438484607668,9359967031327456
38000,6317438285030968,4338408466661396e16,100,6721293325986470,5913583244075466
38500,3747767298550281,15704555448054653e15,100,3990748744571829,3504785852528733
39000,2229600447213449.2,5435765477505481e15,100,2372552581641680,2086648312785218.5
39500,1482391643093851,2414856681541014e15,100,1577672569084031.8,1387110717103670.2
40000,887174956246618.1,8644673260526979e14,100,944182795470565,830167117022671.25
40500,533849603294631.25,3183836240376072e14,100,568446380878728.9,499252825710533.6
41000,306910237272482.6,10562045737209447e13,100,326836888090301.9,286983586454663.4
41500,201610546713683.2,4421479745909835e13,100,214503253584178.44,188717839843187.94
42000,126650259420590.22,1784733328263894e13,100,134841448586139.7,118459070255040.73
42500,76003902410910.52,6410939761902399e12,100,80913220099242.9,71094584722578.125
43000,46476933256925.95,23341454152365992e11,100,49439200546951.26,43514665966900.65
43500,28508330319608.816,9040620338447511e11,100,30351899351877.977,26664761287339.656
44000,17104275235142.447,3177964827492123e11,100,18197312155778.883,16011238314506.012
44500,10928915991088.023,1346457028545256e11,100,11640385901413.78,10217446080762.268
45000,6540393861718.957,4726927467389171e10,100,6961944506404.926,6118843217032.988
45500,4224964316615.8823,2040948021870508e10,100,4501962079039.204,3947966554192.56
46000,2565919361976.783,7263738342260022e9,100,2731168949598.986,2400669774354.5806
46500,1552043255681.503,25834758506086594e8,100,1650594586163.3118,1453491925199.694
47000,924106783379.5212,9450306117468846e8,100,983711856754.6643,864501710004.3782
47500,571118036081.3534,34781277413739566e7,100,607278421668.8861,534957650493.8207
48000,355741690466.7191,14026735238716763e7,100,378705217239.3279,332778163694.11035
48500,221500091455.25443,544938946420953e8,100,235813208164.6984,207186974745.81046
49000,144922898872.01706,22523201674807685e6,100,154124753150.37796,135721044593.65614
49500,84892777754.1205,7795843099962645e6,100,90306448434.25578,79479107073.98521
50000,51154536013.067535,2859434189455584e6,100,54433225902.72107,47875846123.414
50500,31316227792.244076,10861558663141012e5,100,33336948838.43023,29295506746.057922
51000,19870994624.15091,4323495704883269e5,100,21145899566.11768,18596089682.18414
51500,11570822865.759521,14666153424107717e4,100,12313360381.327604,10828285350.191439
52000,7049419655.385028,5520296653435822e4,100,7504975368.04036,6593863942.729695
52500,4380016085.423636,209721744142473e5,100,4660806332.554893,4099225838.29238
53000,2810936441.802213,8568890321168732e3,100,2990419136.258259,2631453747.3461676
53500,1698286340.7075295,3205003578260438500,100,1808054036.5743718,1588518644.8406873
54000,1036342996.401454,1183224637514734800,100,1103038090.668499,969647902.134409
54500,634166999.3113767,442129373714648900,100,674936460.6276873,593397537.995066
55000,395830446.76693237,168543102972161860,100,421002334.2203128,370658559.31355196
55500,230294418.70185372,58912672664165696,100,245176533.54063582,215412303.86307162
56000,145447736.68363276,23580873666604108,100,154863168.32141608,136032305.04584944
56500,91486291.56178433,9264315005033374,100,97387853.17271997,85584729.95084868
57000,56232641.40922472,3432562199179556.5,100,59824915.7520789,52640367.06637054
57500,32590620.47337971,1170317993122360.8,100,34688170.027601525,30493070.919157896
58000,19803261.004247032,421664538025203.1,100,21062313.469913293,18544208.53858077
58500,12995128.765165005,184128862017404.84,100,13827124.736177828,12163132.794152182
59000,7600294.275131525,63315448126294.5,100,8088176.652252041,7112411.898011008
59500,4746524.51759892,25188903546946.9,100,5054251.033936828,4438798.001261011
60000,3152044.129597838,10813204206321.977,100,3353665.931162152,2950422.328033524
60500,1725816.3837123893,3301738596387.587,100,1837228.2968613298,1614404.4705634487
61000,1113481.6273363053,1379510580768.6594,100,1185496.6010638522,1041466.6536087585
61500,687969.6307724086,526323355648.3254,100,732451.8667622923,643487.3947825248
62000,413500.13809170143,188067678122.2593,100,440090.07887030946,386910.1973130934
62500,247416.84376385945,67615626570.92572,100,263360.34967364225,231473.33785407664
63000,161981.23029385263,29395951112.18072,100,172493.68280386098,151468.77778384427
63500,99393.32866409635,10984155027.318415,100,105819.37149010277,92967.28583808993
64000,63602.40421752705,4507556906.638437,100,67718.93054965584,59485.87788539826
64500,43492.20803147691,2061820007.5683656,100,46276.31337258865,40708.10269036517
65000,28753.130543419553,921137521.4727159,100,30614.0283553646,26892.232731474505
65500,19669.630015374987,423830615.8422696,100,20931.912195595014,18407.34783515496
66000,15847.788388058769,281619571.92892236,100,16876.732308986197,14818.844467131341
66500,12197.371365229108,168840955.0452009,100,12994.079384712672,11400.663345745545
67000,10537.879176581315,120233921.4000701,100,11210.195714806821,9865.562638355808
67500,9465.281179178739,98529382.17705257,100,10073.896903171357,8856.665455186121
68000,8851.988127294044,87669117.93212911,100,9426.082919366545,8277.893335221543
68500,7888.914458680365,68641373.56399535,100,8396.902245991061,7380.926671369668
69000,7364.241284147941,59776150.2152996,100,7838.291402627381,6890.191165668501
69500,7542.079300935717,63754954.98754968,100,8031.652077712705,7052.506524158728
70000,7730.252333370731,66421339.809296854,100,8229.957804574746,7230.546862166718
70500,7223.3934576833735,57850832.17652197,100,7689.746800324131,6757.040115042616
71000,7743.03866556481,66223257.602401316,100,8241.99846775761,7244.07886337201
71500,7606.055388665906,63847877.75278711,100,8095.984811385017,7116.125965946796
72000,7585.744151176287,64455689.915326506,100,8078.0000389260895,7093.488263426485
72500,7697.953574913475,65834623.98755498,100,8195.4471408306,7200.460008996349
73000,7790.801839917242,69945556.97317725,100,8303.592793619211,7278.010886215273
73500,7466.959833613692,60905260.39465675,100,7945.466167511107,6988.453499716277
74000,7592.006951196183,64122272.96212754,100,8082.988015435924,7101.025886956441
74500,7488.644744782298,63691572.02238861,100,7977.974102906755,6999.315386657841
75000,7552.707216005025,62802450.77747294,100,8038.609101792188,7066.805330217861
75500,7550.767213868911,61300060.85351549,100,8030.821930956014,7070.712496781809
76000,7599.132598662461,62963621.160595834,100,8085.657571707294,7112.6076256176275
76500,7792.480909278824,66328459.429547034,100,8291.836876311587,7293.12494224606
77000,7121.164112697799,56502093.63956506,100,7582.0490969576485,6660.27912843795
77500,7534.453685662812,62164183.24939737,100,8017.880131354383,7051.027239971241
78000,7920.463895189943,69332776.91126627,100,8431.0036742586,7409.924116121286
78500,7382.742550169259,59809636.10475587,100,7856.925428681959,6908.559671656559
79000,7941.101407370419,68413487.09089546,100,8448.245244585392,7433.957570155447
79500,7854.581104820345,67589482.55735,100,8358.661549222736,7350.500660417955
80000,7374.892453139748,61418372.886131704,100,7855.410211128475,6894.374695151021
80500,7171.290203546133,56074412.72686734,100,7630.427587713118,6712.152819379148
81000,7472.081295646345,61821875.806638695,100,7954.174908701072,6989.987682591618
81500,7537.539634052468,61493283.61796339,100,8018.350341577544,7056.728926527391
82000,7968.43633783246,69354672.68022703,100,8479.056726528413,7457.815949136506
82500,7933.151984606212,69413525.93006137,100,8443.98897944786,7422.3149897645635
83000,7055.875075969932,54220498.79112415,100,7507.358742061585,6604.39140987828
83500,7484.149657144893,60401715.28515261,100,7960.673817290134,7007.625496999653
84000,7474.263535284567,62055841.888007306,100,7957.2685331536895,6991.258537415445
84500,7308.614850015837,57642214.57372658,100,7774.126567904708,6843.103132126966
85000,7178.642398013995,58596963.645385064,100,7647.993503279269,6709.291292748721
85500,7603.085931773068,63582915.978609875,100,8091.997720619001,7114.174142927136
86000,7330.018423815124,59022518.91832154,100,7801.070756388241,6858.966091242008
86500,7521.231322752175,61688381.27724682,100,8002.804152194108,7039.658493310243
87000,7939.402072458432,68827653.68700135,100,8448.078685682543,7430.725459234319
87500,7550.896078624645,64143679.31277186,100,8041.959089708416,7059.833067540874
88000,7480.552774342348,62496190.73118056,100,7965.268446860381,6995.837101824315
88500,7773.371078265183,66005082.59395495,100,8271.50828147763,7275.233875052735
89000,7535.59304812099,63113379.15327096,100,8022.696273565891,7048.489822676089
89500,7550.388229692243,62670395.631437846,100,8035.778992030467,7064.997467354019
90000,6870.324631412307,51546986.66230606,100,7310.5366848972,6430.112577927414
90500,7455.14581291953,61625008.48770081,100,7936.471217684807,6973.820408154253
91000,7263.497933462302,58100029.5773838,100,7730.854625189404,6796.1412417352
91500,7476.63260052073,60529543.11278551,100,7953.66072693982,6999.60447410164
92000,7836.064949300335,67212382.6497604,100,8338.737226610641,7333.392671990028
92500,7385.5843244408825,60228672.25738172,100,7861.425405251903,6909.743243629862
93000,7328.700215236538,58964054.72070646,100,7799.519191792835,6857.88123868024
93500,7359.866730897597,59055942.70515444,100,7831.05242040556,6888.681041389635
94000,7148.232814563634,56130341.976236,100,7607.599116056842,6688.866513070426
94500,7614.433646832619,63948872.220863074,100,8104.750401219858,7124.1168924453805
95000,7408.5430473105625,60453466.42880872,100,7885.271302573001,6931.814792048124
95500,7343.0316046571525,59681015.838552095,100,7816.704345032035,6869.35886428227
96000,7158.8150889423505,57069498.35340388,100,7622.008439518957,6695.621738365744
96500,7669.837313738331,64761413.328805484,100,8163.259243758049,7176.415383718614
97000,7534.096020564704,61757152.80083211,100,8015.937209066739,7052.254832062669
97500,7236.1714728991365,57636204.2254477,100,7701.658920723865,6770.684025074408
98000,7384.370642114223,60753002.047324836,100,7862.278487686923,6906.462796541524
98500,7622.027667401981,63116089.80214545,100,8109.141353003276,7134.913981800685
99000,7515.597240199983,62621984.68264862,100,8000.800491618824,7030.393988781143
99500,7605.83488858531,63829806.58986466,100,8095.6949728918735,7115.974804278747
100000,7229.472911202741,57018992.34285753,100,7692.461255365253,6766.484567040228
100500,7701.608744246551,63746023.430625476,100,8191.1472272162655,7212.070261276837
101000,7377.484880119467,59191068.945615284,100,7849.20932295867,6905.760437280263
101500,7599.264832809958,65517974.97427655,100,8095.560543285132,7102.969122334784
102000,7470.301376788429,61711452.45903161,100,7951.964250866317,6988.63850271054
102500,7500.545808450153,62673826.93210279,100,7985.949858552336,7015.141758347971
103000,7679.9745976464255,64919734.30550642,100,8173.999289033719,7185.949906259132
103500,7349.887892229975,59864168.386130705,100,7824.286892962785,6875.488891497164
104000,7621.660755030945,63064698.821324915,100,8108.576089087248,7134.745420974643
104500,7982.4820134246,70462900.44701001,100,8497.16587016672,7467.79815668248
105000,8033.999596630798,70760576.81607074,100,8549.769469917397,7518.229723344199
105500,7352.300307545661,58869592.446201295,100,7822.741999514432,6881.85861557689
106000,7345.057118407005,60182444.31898241,100,7820.715550540133,6869.398686273877
106500,7444.452223238879,60391508.63505234,100,7920.936120282085,6967.968326195673
107000,7323.976444966443,59944900.962672174,100,7798.695224214076,6849.257665718809
107500,6808.992750940582,50578616.91676807,100,7245.0502536963095,6372.935248184854
108000,7251.260363759765,56322564.22108834,100,7711.412558853625,6791.1081686659045
108500,7742.587526517692,64600659.6650066,100,8235.396679092617,7249.778373942768
109000,7445.728426419979,60489212.81775754,100,7922.597606564284,6968.859246275673
109500,7220.796577989581,57475228.04243671,100,7685.633525076359,6755.959630902804
110000,7283.954646276302,58334289.98156062,100,7752.252585629929,6815.656706922675
110500,7518.317509120105,62305322.49050804,100,8002.292435898018,7034.342582342191
111000,7474.038361431381,61912281.2805852,100,7956.484341499175,6991.592381363588
111500,7957.731032035816,69144062.99480917,100,8467.575529486807,7447.886534584824
112000,7534.597572935949,63803158.259835005,100,8024.355390631881,7044.8397552400165
112500,7648.141496463596,63384746.362270296,100,8136.290792188761,7159.992200738431
113000,7221.874787249223,57869503.818694904,100,7688.303382742203,6755.446191756243
113500,7521.29053804487,61405873.76551268,100,8001.759398979384,7040.821677110356
114000,7029.55063349376,53960727.45512689,100,7479.951468083539,6579.149798903981
114500,7125.012564708305,56835464.35969754,100,7587.2551941672855,6662.769935249325
115000,7429.576767790544,60479514.84642737,100,7906.407719225964,6952.745816355125
115500,7566.599031373068,63288869.04264756,100,8054.378994090161,7078.819068655976
116000,7457.470400124177,61022858.69304278,100,7936.438470771698,6978.502329476656
116500,7559.04633233706,62711763.68707535,100,8044.597268864063,7073.495395810058
117000,7793.142220191723,65536264.73413576,100,8289.507197886855,7296.777242496591
117500,7255.991454742411,59013114.499274775,100,7727.00625799547,6784.976651489353
118000,7347.6575880405435,59588382.46048848,100,7820.962582115985,6874.352593965102
118500,7297.726074558621,60148630.96494028,100,7773.2508641742415,6822.201284943
119000,7415.152623564782,60614187.692420065,100,7892.514171788452,6937.7910753411115
119500,7729.687798443778,65190066.93953432,100,8224.740006780474,7234.635590107082
120000,7460.936286539655,60554060.824963644,100,7938.0610141686875,6983.811558910623
120500,7605.010006099863,63235917.33688545,100,8092.58587142798,7117.434140771746
121000,7584.820992653496,62657308.50331955,100,8070.16107154942,7099.480913757573
121500,7675.199607555034,64664079.58171051,100,8168.250601689044,7182.1486134210245
122000,7489.559071969371,60441453.52401165,100,7966.239958767986,7012.878185170756
122500,7118.721779361946,55380276.75700841,100,7575.008520913163,6662.435037810728
123000,7315.414235014173,57948459.00467182,100,7782.160911718088,6848.667558310258
123500,7837.4220720864505,67779348.94003417,100,8342.210029016109,7332.634115156793
124000,7626.923836405638,63026682.40673764,100,8113.692388141215,7140.1552846700615
124500,7454.696397671645,62091498.75978303,100,7937.840141333966,6971.552654009324
125000,7272.052170813453,57838972.39262968,100,7738.357708322055,6805.746633304851
125500,7082.415110642649,56169533.81203785,100,7541.941755601602,6622.888465683695
126000,7243.722500171075,57602260.44227229,100,7709.072857670052,6778.372142672098
126500,7478.174480635067,61681880.98465163,100,7959.721937010785,6996.627024259349
127000,7263.157465283372,58586668.88776936,100,7732.4673391621745,6793.84759140457
127500,7658.04607381502,64310928.752616554,100,8149.748871603091,7166.343276026948
128000,7259.7618782344725,57689357.96232405,100,7725.463919436295,6794.05983703265
128500,7886.587176509014,68027950.5562652,100,8392.30001871084,7380.874334307188
129000,7586.230941696737,65512429.56289087,100,8082.505648606687,7089.956234786788
129500,7343.742801031627,60763116.16512203,100,7821.690425832726,6865.795176230528
130000,7562.380436221732,62521935.00073359,100,8047.19593375274,7077.564938690725
130500,7612.6893327153475,64069460.078763925,100,8103.4681624905725,7121.910502940123
131000,6994.022136494774,53824740.192992136,100,7443.8550820248,6544.1891909647475
131500,7306.5242573624755,57819244.88341782,100,7772.75026517912,6840.298249545831
132000,7408.491957052902,60441582.49821193,100,7885.173352438751,6931.810561667053
132500,7072.95819344623,54373117.435344875,100,7525.07682607936,6620.8395608131
133000,7249.183839594999,56538229.646434195,100,7710.216180172779,6788.151499017219
133500,7699.36838890775,64904262.306805044,100,8193.334207558333,7205.402570257167
134000,7427.481535525492,61072515.62906786,100,7906.644445048022,6948.318626002962
134500,7363.479961367924,59398865.561859295,100,7836.031698472948,6890.928224262901
135000,7492.419674517085,62287529.45213337,100,7976.32549002975,7008.51385900442
135500,7167.104261376497,56612206.50045481,100,7628.438119824087,6705.770402928906
136000,7252.605981294568,57898843.229439214,100,7719.152799730265,6786.059162858871
136500,7300.988347524515,58428359.77623612,100,7769.663723078139,6832.312971970891
137000,7315.986330389753,58749588.65486945,100,7785.948287541511,6846.024373237995
137500,7710.443304222648,63633707.110335544,100,8199.550329678392,7221.336278766906
138000,7670.856336060529,64974539.8217381,100,8165.089512330553,7176.623159790506
138500,7591.744092232182,63467967.809475444,100,8080.2137423593695,7103.274442104995
139000,7687.25899249918,64382277.26001116,100,8179.234469724831,7195.283515273529
139500,7375.098453894594,59934467.75341143,100,7849.775919737672,6900.420988051516
140000,7353.414854747355,60241552.09915477,100,7829.306811909937,6877.522897584773
140500,7392.827633812189,59132802.801667325,100,7864.319842869089,6921.335424755288
141000,7881.915367383542,68080982.01806007,100,8387.825286422409,7376.005448344675
141500,7561.961967868879,63457934.85912537,100,8050.39300808299,7073.530927654768
142000,7587.664287052303,63669644.77979543,100,8076.909406659469,7098.419167445137
142500,6972.975734311144,54515364.24202347,100,7425.685379813987,6520.266088808301
143000,7567.738410454606,62155297.80511913,100,8051.130305605775,7084.346515303438
143500,7024.291172794639,54443291.06282223,100,7476.701462187499,6571.88088340178
144000,7398.973425463731,60208029.57322794,100,7874.732954759803,6923.213896167658
144500,7612.563103387682,64501667.47074254,100,8104.994527911128,7120.131678864235
145000,7560.549212617164,63607812.669856526,100,8049.556711877967,7071.541713356361
145500,7432.150638561302,60896645.49067127,100,7910.623129471441,6953.678147651163
146000,7386.410028565318,60994518.10549532,100,7865.266863740986,6907.553193389649
146500,7366.109953946913,59783228.06986627,100,7840.188136783702,6892.031771110124
147000,7605.026118886678,62505202.423077516,100,8089.776737141346,7120.27550063201
147500,7385.639109111708,59227727.82806938,100,7857.509606199723,6913.768612023694
148000,7235.606498547045,57311052.50761712,100,7699.779077413826,6771.433919680264
148500,7545.539049780887,63597496.45676653,100,8034.506892669985,7056.571206891788
149000,7035.319500747631,53966737.13301637,100,7485.745415508721,6584.8935859865405
149500,7717.629176951474,65033343.69181838,100,8212.085950424824,7223.172403478124
150000,7432.094810822883,60763593.88865141,100,7910.0443144477795,6954.145307197987
150500,7650.353250347164,65116366.33385692,100,8145.125539001677,7155.580961692652
151000,7323.117466739477,58088218.62791725,100,7790.426652407898,6855.808281071057
151500,7095.4119669511565,54908673.976516746,100,7549.7517502559385,6641.0721836463745
152000,7880.414653339494,67580792.88771017,100,8384.462693045432,7376.366613633557
152500,7241.364981177892,56914654.11452522,100,7703.929523541472,6778.800438814313
153000,7968.7329621894305,70093382.00725546,100,8482.065503766951,7455.400420611909
153500,8006.2796941838305,68726218.25561854,100,8514.581335622213,7497.978052745448
154000,7375.942352979507,59614132.86334505,100,7849.34960253958,6902.535103419434
154500,7542.560991581293,62704153.84958011,100,8028.082467321318,7057.0395158412675
155000,7543.901580512838,62345535.22259669,100,8028.032664213215,7059.770496812462
155500,7696.9355129829,65198321.631525725,100,8192.019063319507,7201.851962646294
156000,7552.911212573955,62834445.90277364,100,8038.936855570953,7066.885569576956
156500,7524.025970414135,61754808.17142101,100,8005.858012204464,7042.193928623807
157000,7622.267508190255,64663433.382600546,100,8115.316038747024,7129.218977633486
157500,8150.317235747379,73583436.08861442,100,8676.274333992093,7624.360137502665
158000,7782.392885553887,67368306.56534658,100,8285.647891985385,7279.137879122388
158500,7692.757074033489,64203306.94047183,100,8184.0482768972515,7201.465871169726
159000,7445.657242065878,61434573.8061616,100,7926.238371291109,6965.076112840647
159500,7931.324445216538,70584023.82167166,100,8446.450474208294,7416.198416224783
160000,7587.644386193108,63456778.64509497,100,8076.07097673993,7099.2177956462865
160500,7157.547938040929,58698898.23791864,100,7627.307104764878,6687.788771316979
161000,7658.119543977227,65183416.292583376,100,8153.14649922253,7163.0925887319245
161500,7523.359809359972,62940554.16296686,100,8009.795653966434,7036.9239647535105
162000,7478.107254984501,61050724.153569005,100,7957.184671071134,6999.029838897868
162500,7215.5367815890595,57047315.052204646,100,7678.640100216851,6752.433462961268
163000,7629.956477180135,64389800.910716206,100,8121.960699455456,7137.952254904814
163500,7696.66700295296,67595700.34653386,100,8200.770632869846,7192.563373036072
164000,7523.789554960214,61561381.366970666,100,8004.866414049344,7042.712695871085
164500,7515.744866512403,60406301.31008822,100,7992.287116460154,7039.202616564652
165000,7645.641551049328,65592827.98729075,100,8142.220684697902,7149.062417400754
165500,7298.880476539153,57708849.10138849,100,7764.6611830008715,6833.099770077435
166000,7694.591703104545,67062901.50205291,100,8196.704694680784,7192.478711528305
166500,8345.170411443074,77144938.5226169,100,8883.705502541457,7806.635320344691
167000,7413.783872123434,60473425.8787138,100,7890.59081971758,6936.976924529287
167500,7507.089258022427,62581891.97429249,100,7992.137162823118,7022.041353221736
168000,7632.56313701961,65980102.29298236,100,8130.606068743035,7134.520205296184
168500,7739.386695662724,65811743.863061465,100,8236.793804764342,7241.979586561106
169000,7566.810404842588,63881794.75848219,100,8056.86993942599,7076.750870259185
169500,7915.803116159003,69417070.96428624,100,8426.653155371218,7404.95307694679
170000,7701.5109615609135,65750359.41719206,100,8198.686043815558,7204.335879306269
170500,7740.577228264626,66915681.28805392,100,8242.138783845858,7239.015672683393
171000,7386.675738596091,60949469.66924146,100,7865.355707581217,6907.995769610965
171500,7547.015053596922,63906638.80212174,100,8037.1698725802025,7056.860234613642
172000,7498.296227384906,61601446.34141085,100,7979.529606654843,7017.06284811497
172500,7406.901076285221,59357341.81799067,100,7879.2876120215,6934.514540548943
173000,7748.180784035079,64616664.93762591,100,8241.050981314414,7255.310586755744
173500,7259.73107993273,56729523.2141006,100,7721.542698967332,6797.919460898127
174000,7630.9860588264455,64039637.313289754,100,8121.650652540231,7140.32146511266
174500,7384.281178981997,60660078.06561859,100,7861.823395756572,6906.738962207422
175000,7211.188115016474,57364296.218079954,100,7675.576259048266,6746.799970984681
175500,7622.567554760605,63065945.65937332,100,8109.4877021401735,7135.647407381037
176000,7101.247970747908,55467620.5522524,100,7557.894390116168,6644.601551379647
176500,7442.509064878878,59993111.772577435,100,7917.418702537007,6967.599427220749
177000,7363.601028537166,59760898.16784316,100,7837.590665569239,6889.611391505093
177500,7799.836436043792,68098409.91726348,100,8305.811104316792,7293.861767770791
178000,7352.914142902842,60843097.391568534,100,7831.176220521661,6874.652065284024
178500,7943.098214419591,68423854.03659517,100,8450.28047485846,7435.9159539807215
179000,7792.310848617876,67312103.4035134,100,8295.355886700117,7289.265810535634
179500,7885.947585396584,68806179.91115145,100,8394.544840549395,7377.350330243773
180000,7543.047653277155,62444307.57040492,100,8027.562083107348,7058.533223446962
180500,7784.836305629088,67347901.32159756,100,8288.01509061971,7281.657520638465
181000,7352.475738855636,59643536.10039501,100,7825.999722392576,6878.951755318697
181500,7591.437433264011,63552742.328887984,100,8080.233200349678,7102.641666178344
182000,7741.993256648743,66281761.63396587,100,8241.173409793662,7242.813103503823
182500,7168.78310810082,56399867.44028901,100,7629.250976401333,6708.315239800307
183000,7733.518552532403,65764314.35352358,100,8230.746392510231,7236.290712554575
183500,7456.747455887134,60357424.22094192,100,7933.096872380012,6980.398039394255
184000,7571.931866745139,63706071.8511608,100,8061.316921313484,7082.5468121767935
184500,7324.116587914285,56649727.6196228,100,7785.603301166363,6862.629874662208
185000,7446.285784484074,61184217.45848467,100,7925.886689083283,6966.684879884864
185500,7590.956988285468,63694852.75965622,100,8080.298948865305,7101.61502770563
186000,7338.007209757231,58734203.99781446,100,7807.907628802021,6868.106790712442
186500,7442.500701085017,60517545.628547564,100,7919.481549590252,6965.519852579781
187000,7095.69285725867,55584904.91120079,100,7552.821803194334,6638.563911323006
187500,7464.866267383186,62228154.59964397,100,7948.541389151822,6981.19114561455
188000,7412.928482925429,59817331.837664135,100,7887.141867119507,6938.715098731352
188500,7516.299471729783,60871687.1649032,100,7994.673902262049,7037.925041197518
189000,7807.459282914205,67715542.61189626,100,8312.009584494066,7302.908981334344
189500,7658.3783647186765,64006469.38932396,100,8148.9158774994785,7167.8408519378745
190000,7414.64405871813,59887525.262098454,100,7889.135597260504,6940.152520175755
190500,6837.752898022681,51021066.21993453,100,7275.713509760785,6399.792286284576
191000,7787.733375673948,66590063.74163017,100,8288.073121928715,7287.393629419181
191500,7677.482712123261,64024097.43240073,100,8168.087769803722,7186.8776544428
192000,7394.290802320744,60273027.89543645,100,7870.3070683836495,6918.274536257838
192500,7212.428010501508,57963386.69967791,100,7679.234800998812,6745.621220004204
193000,7607.790739066116,62733926.60800805,100,8093.427467123854,7122.154011008378
193500,7070.819140882743,54776572.74007692,100,7524.612061687062,6617.026220078425
194000,7472.378644857589,60709023.077934355,100,7950.113480876166,6994.643808839012
194500,7629.853889331502,63643924.00075048,100,8119.0001781944875,7140.707600468516
195000,7606.701507099088,62865181.48809844,100,8092.846005733948,7120.557008464229
195500,7785.046850815935,68234646.24907301,100,8291.527387663955,7278.566313967915
196000,7324.816039234399,59632386.20503354,100,7798.295759888991,6851.336318579807
196500,7423.171690296759,61554257.343600035,100,7904.2207129252065,6942.122667668312
197000,7171.404702920511,56668334.91431386,100,7632.967200422736,6709.8422054182865
197500,7891.116358833591,68241787.76209523,100,8397.623399392793,7384.60931827439
198000,7520.952152905384,62726771.090457514,100,8006.561183978295,7035.343121832472
198500,7150.326617817174,56825757.24721664,100,7612.529771634901,6688.123463999447
199000,7613.053579983654,62526920.46659356,100,8097.8884065943685,7128.21875337294
199500,7352.778811934376,60009988.11067707,100,7827.755242027577,6877.802381841175
200000,7394.909715199397,59782534.63436613,100,7868.985148572785,6920.83428182601
200500,7154.51894987513,56244809.5389424,100,7614.353409571668,6694.684490178592
201000,7420.833717564448,60718065.22973971,100,7898.604129761445,6943.063305367452
201500,7329.73104343036,60460259.53949374,100,7806.486082738653,6852.976004122067
202000,7991.477178813577,71295481.88777237,100,8509.192828339093,7473.761529288061
202500,7512.670275883593,60675840.1332521,100,7990.27453151519,7035.066020251996
203000,7861.37017156463,68146555.0533916,100,8367.523668647313,7355.216674481949
203500,7165.457349562919,57163355.61803362,100,7629.031430672565,6701.883268453274
204000,7403.051664663673,60159069.0259938,100,7878.617713252144,6927.485616075202
204500,7747.180819303625,66694975.84802325,100,8247.91455104927,7246.44708755798
205000,7542.568551643909,62803519.10976267,100,8028.474570251211,7056.662533036607
205500,7332.835131201192,59071629.5941389,100,7804.083396518518,6861.586865883865
206000,7176.200241584675,57196511.555436365,100,7639.908744518677,6712.491738650672
206500,7407.205071964839,61373827.790372565,100,7887.548545036766,6926.861598892911
207000,7348.689851422984,58651274.70920379,100,7818.258417221682,6879.121285624286
207500,7390.9261021122165,59457679.07849941,100,7863.711728812249,6918.140475412184
208000,7632.857755801412,62689327.96845934,100,8118.321829369628,7147.393682233196
208500,7126.269872556726,56018977.59030474,100,7585.180249109996,6667.359496003456
209000,7816.869337246924,66761073.3540947,100,8317.851131566436,7315.887542927413
209500,7538.8766773996185,61699350.56823086,100,8020.49232104397,7057.261033755267
210000,7248.007783192329,57480422.71707219,100,7712.865736043007,6783.149830341651
210500,7768.183600797914,69153703.48016359,100,8278.063639818816,7258.303561777011
211000,7419.042155465731,60087431.0422157,100,7894.3249654522,6943.759345479263
211500,7928.3218714398845,69590963.1821965,100,8439.811359150292,7416.8323837294765
212000,7425.491329558298,60194365.86658203,100,7901.196870976453,6949.785788140143
212500,7711.702187981983,65672463.79739414,100,8208.582676878583,7214.821699085383
213000,7777.147249694197,66728670.65015061,100,8278.007452687132,7276.287046701263
213500,7573.931502935924,63539733.09275746,100,8062.677239253694,7085.185766618154
214000,7805.448841276786,67315281.44415383,100,8308.505754479731,7302.391928073841
214500,7637.517467908508,64678420.776565015,100,8130.623133418196,7144.411802398819
215000,7673.498868926225,64497365.949640535,100,8165.913873413081,7181.08386443937
215500,7758.7265840744,65964551.00186004,100,8256.71081880595,7260.742349342851
216000,7295.785867627722,58603610.764982775,100,7765.163593252346,6826.408142003098
216500,7187.204842612709,56202900.543125525,100,7646.867955017191,6727.541730208228
217000,7506.692388656158,63762717.3994014,100,7996.294968213639,7017.0898090986775
217500,7569.237059360386,62234166.60737874,100,8052.93554505779,7085.538573662983
218000,7821.241822902816,65639090.07075137,100,8317.99604227973,7324.487603525902
218500,7800.438803097541,66827531.38252326,100,8301.669889249819,7299.207716945263
219000,7516.902048705085,62377888.34765316,100,8001.158731792298,7032.645365617872
219500,7334.7096053332425,59732469.38881926,100,7808.586488457806,6860.832722208679
220000,7900.293878910286,67223929.69655661,100,8403.009333763217,7397.578424057356
220500,7178.004850627975,55849134.9417176,100,7636.219019173168,6719.790682082783
221000,7845.006241988049,66751447.67614596,100,8345.951918978995,7344.060564997103
221500,7433.275717503707,60333906.98841505,100,7909.532324275523,6957.019110731891
222000,7220.134499607416,57511094.48233942,100,7685.11646087534,6755.152538339492
222500,7252.278263882015,58443782.84106335,100,7721.0154923935015,6783.541035370529
223000,7553.895300989851,61832478.401256666,100,8036.030252356812,7071.760349622891
223500,7462.415052467908,61045281.592253596,100,7941.471113637282,6983.358991298534
224000,7237.232051917605,58327825.17302662,100,7705.504041350536,6768.9600624846735
224500,7443.645393070252,60577192.17221865,100,7920.86124162358,6966.429544516924
225000,7388.609093533188,60308773.28139367,100,7864.766491240858,6912.451695825517
225500,6964.791342576109,53833003.4214114,100,7414.658816184811,6514.923868967407
226000,8071.138356807255,73249264.187654,100,8595.899804941257,7546.376908673254
226500,7504.582862816136,62176326.55674631,100,7988.056523068788,7021.109202563484
227000,7873.9075350044905,69267421.06283873,100,8384.206629732906,7363.608440276075
227500,7505.400350202682,61795148.17184329,100,7987.38973951107,7023.410960894294
228000,8080.638711933327,71774549.13842806,100,8600.090834507278,7561.186589359375
228500,7303.373241251872,58573489.74011983,100,7772.630326227374,6834.11615627637
229000,7366.469395392171,60661484.05873322,100,7844.0171464258465,6888.921644358495
229500,7312.420368525924,59627177.06426896,100,7785.879408502309,6838.961328549538
230000,7286.55488850524,56732739.97162113,100,7748.379600501464,6824.730176509017
230500,7809.812828038657,67047790.97955551,100,8311.869248717147,7307.756407360168
231000,7219.753964317612,59376837.91152934,100,7692.218072058395,6747.28985657683
231500,7409.367701993231,60107937.54537361,100,7884.731606784889,6934.003797201573
232000,7591.872248814652,64487134.11946828,100,8084.248193516193,7099.496304113111
232500,7439.883310147342,62081731.52283311,100,7922.989052109651,6956.777568185033
233000,7112.647306141389,56665047.496599294,100,7574.196415472428,6651.09819681035


==> csvs/csvs/convergediota.csv <==
Iteration,Conv,95th,5th,50th
20,Converged,0.899683578905881,0.023353357882448265,0.20307237471422201
20,Failed to Converge,0.8816125011596481,0.04631739171659667,0.29343341614597307
40,Converged,0.8867011175617191,0.014188921056650471,0.21336760252708692
40,Failed to Converge,0.8374263481660522,0.060659520756352024,0.25610896844229675
60,Converged,0.8849483569117313,0.01910862121509011,0.20135121073580925
60,Failed to Converge,0.8435511457806992,0.06146650203052398,0.23806952348509017
80,Converged,0.8845542757973385,0.01880371219482114,0.20170533885861208
80,Failed to Converge,0.8413895625040793,0.05943750076535684,0.23800842742305545
100,Converged,0.8844210519486551,0.01912411328542043,0.20098082005557583
100,Failed to Converge,0.8401060490344561,0.058537642349777,0.2333478652721106
120,Converged,0.46847707871256333,0.014057065014913973,0.11293256966156942
120,Failed to Converge,0.4033798149790424,0.010642209736058842,0.10680359563590103
140,Converged,0.3604226528915967,0.012955822413587604,0.09979313565705501
140,Failed to Converge,0.5799589743691326,0.014689093353327073,0.08096639350122503
160,Converged,0.31449820199541956,0.00692894751299067,0.07992734844177128
160,Failed to Converge,0.40482841968368605,0.007543418379987326,0.08513756901497423
180,Converged,0.3219172425327378,0.02099521790694057,0.11724447796550828
180,Failed to Converge,0.3240961670419653,0.018744484495274133,0.10086485296249999
200,Converged,0.4030572520150039,0.008614464176703432,0.11654139059861628
200,Failed to Converge,0.37694285715353076,0.014464590650350634,0.09244196968219873
220,Converged,0.2967124013909535,0.018282461636153866,0.09934221087403326
220,Failed to Converge,0.30426046836958975,0.017850014353060148,0.10365190714166124
240,Converged,0.30239739701250523,0.01059248134263365,0.07357356195871857
240,Failed to Converge,0.31208087668553836,0.017776530863942996,0.1083588622815653
260,Converged,0.26502953753498504,0.011645615905358106,0.10634544207701509
260,Failed to Converge,0.32468347431703404,0.00929423521930966,0.11418862107275926
280,Converged,0.2980426382885668,0.026549778037659105,0.1109336911553716
280,Failed to Converge,0.2778692795835902,0.018824181403159963,0.10361852216027534
300,Converged,0.33352667167298355,0.00753498727577865,0.09928511170206125
300,Failed to Converge,0.28392798904728234,0.009021905885910153,0.11391656901550065
320,Converged,0.34842188626042625,0.010769120292973224,0.10695047113915912
320,Failed to Converge,0.27294996123427784,0.016511207115036716,0.07953857158367154
340,Converged,0.3376566303835485,0.01680219149062232,0.09213773241900637
340,Failed to Converge,0.2898335327185976,0.00983854534667014,0.07828813500289228
360,Converged,0.33647755196214785,0.03808419958179346,0.08820464840573214
360,Failed to Converge,0.25269818188812393,0.010425975397873356,0.08272885801573718
380,Converged,0.32894307648918397,0.01071652738155448,0.10026487962628197
380,Failed to Converge,0.3495963123649589,0.011229282409782288,0.08039239463100695
400,Converged,0.3078427518754213,0.01237524577364323,0.09355418813855725
400,Failed to Converge,0.3429445895731611,0.003852049537564653,0.08903282612204366
420,Converged,0.3612675878235505,0.01937142189669436,0.1379781092596575
420,Failed to Converge,0.32098088997557706,0.010335714015244336,0.10787738730241511
440,Converged,0.2746445770122314,0.014792208400151833,0.12012738698566915
440,Failed to Converge,0.2711685854968468,0.014463555154480622,0.1159105168367574
460,Converged,0.26361547731351287,0.005522826922387901,0.09824710189315246
460,Failed to Converge,0.3371814258149013,0.0112705280439271,0.11224171325538737
480,Converged,0.38122694727165696,0.003764976825317559,0.12681053363187667
480,Failed to Converge,0.2885341458102475,0.005755005735854272,0.12724839091400864
500,Converged,0.35800496235285006,0.014484091040781126,0.12173778152648428
500,Failed to Converge,0.30438355429961567,0.006022509504774989,0.09955342561265143
520,Converged,0.3331656373424784,0.012104931904485982,0.09917313042281721
520,Failed to Converge,0.3028922495170004,0.009849054338332287,0.09402936614672167
540,Converged,0.27952927095662394,0.0259616152781939,0.11138352345523306
540,Failed to Converge,0.36778174325755975,0.013103306771386812,0.1039082485969233
560,Converged,0.39024582518351447,0.013338901572497217,0.11718985489840557
560,Failed to Converge,0.3371471062727225,0.014024576106665673,0.10719279818210653
580,Converged,0.3369135927169413,0.014907316807896248,0.10544393804422489
580,Failed to Converge,0.3717296129760739,0.010589894489082145,0.10383372472170362
600,Converged,0.292830277806971,0.022468217003606964,0.11120734403229171
600,Failed to Converge,0.4076325999779619,0.022503578290743207,0.10095845180639257
620,Converged,0.23599081970482266,0.013213696721230395,0.09155486857291817
620,Failed to Converge,0.335497065952691,0.01864262819585933,0.10132309831914661
640,Converged,0.4796310437914442,0.016762357990398897,0.09630661298423532
640,Failed to Converge,0.24755259642641556,0.0085702978909277,0.10084339193549585
660,Converged,0.24068096567626443,0.01230723687772897,0.08945287657970094
660,Failed to Converge,0.2548507702188957,0.010406359253809852,0.08109086823424183
680,Converged,0.2721171764210696,0.018305500163548715,0.13458135259269471
680,Failed to Converge,0.3706967839458398,0.02024229244184396,0.11214208234100198
700,Converged,0.2235367854979036,0.01645534507707037,0.09950743982463553
700,Failed to Converge,0.36947633881446185,0.009590755000406084,0.10054321947071809
720,Converged,0.22757757571128945,0.01065330933037695,0.10023852959195251
720,Failed to Converge,0.4092248457656952,0.02143759387548934,0.10515328313511726
740,Converged,0.27923383234067745,0.012617400908244139,0.10356347416595761
740,Failed to Converge,0.3527401072900619,0.020123511736096424,0.08158757487635042
760,Converged,0.25214918468852465,0.006889720809625293,0.10489858183998792
760,Failed to Converge,0.34816142812139567,0.0239068348171613,0.11093782868525082
780,Converged,0.32589333868083664,0.008069826631634879,0.08026213708650004
780,Failed to Converge,0.3094193222630049,0.012678822286502632,0.09656242954439251
800,Converged,0.31250878341153593,0.002766361653355558,0.07547479248590727
800,Failed to Converge,0.24165373274952917,0.02129181472056927,0.08003997775307405
820,Converged,0.23625258597586513,0.02142337561283307,0.08516226499484986
820,Failed to Converge,0.2344182129659364,0.010184003525097251,0.07143625178174175
840,Converged,0.262483358317123,0.013557664427112034,0.11037322307469385
840,Failed to Converge,0.24216715882129997,0.008088763785053838,0.07840705545901672
860,Converged,0.48494737527759135,0.015775117551986385,0.10211036674868991
860,Failed to Converge,0.2573744071218969,0.006389628135201753,0.08091262914175124
880,Converged,0.345721814599406,0.0067664951782323134,0.11578977748597806
880,Failed to Converge,0.26023939212885444,0.00804562325623656,0.0669845343786324
900,Converged,0.2595900886628628,0.0161689745076972,0.10483500873264258
900,Failed to Converge,0.28353815742313493,0.01583327515616032,0.0807046415892789
920,Converged,0.24930404283185087,0.02420079354851469,0.0952566475803532
920,Failed to Converge,0.24290328002776818,0.006260247810512818,0.09961613086003557
940,Converged,0.3021480331846892,0.015283473008246258,0.09452578588818539
940,Failed to Converge,0.2574696804565015,0.018688106666818142,0.09769798375252013
960,Converged,0.21251846051397952,0.008727558115367452,0.10830988431512506
960,Failed to Converge,0.27414723416590725,0.006639854869539439,0.116479876292472
980,Converged,0.2396683835631994,0.013899662826149684,0.0788811797643749
980,Failed to Converge,0.344922448239639,0.011653419526679842,0.096837437273902
1000,Converged,0.30042381147456604,0.02298791371484502,0.09646944849523147
1000,Failed to Converge,0.38084345342033976,0.0069103705899795625,0.11017990347144288
1020,Converged,0.2761232921920307,0.02249460308951187,0.10623351800279292
1020,Failed to Converge,0.292669392473507,0.016389849964526578,0.09991933382229176
1040,Converged,0.2370751701880452,0.003994954936862722,0.11035643428212197
1040,Failed to Converge,0.5077618094363584,0.012229158574023659,0.09846004426315702
1060,Converged,0.18741496724660886,0.011126547698024512,0.10724288138008099
1060,Failed to Converge,0.6995163126720187,0.015327397327770501,0.10830110688319507
1080,Converged,0.31188210971828334,0.003215131875007654,0.10130741226765316
1080,Failed to Converge,0.7237434408795562,0.00845462438582728,0.09622220152073688
1100,Converged,0.2525821153026538,0.017510045453618412,0.09123836246962025
1100,Failed to Converge,0.5865886539570402,0.004667497932804102,0.08388847337213595
1120,Converged,0.2783910157053758,0.020741607328272734,0.07519434471700803
1120,Failed to Converge,0.5998932499971852,0.009946189023365807,0.0930503846518071
1140,Converged,0.27659209852070793,0.00447980446058291,0.11362840481662304
1140,Failed to Converge,0.34404555334186804,0.009456425732991908,0.1072504582906582
1160,Converged,0.24598423762506788,0.015084914144512277,0.11820983480528975
1160,Failed to Converge,0.31088461213434415,0.009624609030952282,0.1041953982149164
1180,Converged,0.2859188407164798,0.01624337442461692,0.10447864514362157
1180,Failed to Converge,0.3392728259554068,0.005606205557256877,0.10491324981473128
1200,Converged,0.28244465403501806,0.022665175439566927,0.1572125000292181
1200,Failed to Converge,0.3958314483888068,0.008499966908397737,0.11216157994444356
1220,Converged,0.23179097181701291,0.018568694847724113,0.12346586868330015
1220,Failed to Converge,0.2998009883991728,0.010498506827504748,0.09975285540249987
1240,Converged,0.2466581097128715,0.01453133958415797,0.12832620669198902
1240,Failed to Converge,0.28578056470795576,0.00965277344166363,0.0847896671215261
1260,Converged,0.23005693852133255,0.006620441341432749,0.10394397308392421
1260,Failed to Converge,0.2858375653275568,0.008968167141776812,0.10221907175153436
1280,Converged,0.2500020278818624,0.009699787223600775,0.082483307265519
1280,Failed to Converge,0.2860408417628792,0.009057721351249838,0.09875301181521118
1300,Converged,0.2416449342470923,0.018069202054582914,0.08974096685664741
1300,Failed to Converge,0.2687308997629862,0.01563991144879357,0.09415285142461996
1320,Converged,0.26423371376319343,0.009635830901202302,0.07772174454791458
1320,Failed to Converge,0.26990308375289596,0.011145865337661886,0.07745485256706847
1340,Converged,0.24498744305364406,0.013597482222572281,0.10441016141807369
1340,Failed to Converge,0.29535462418406755,0.0014035959450517327,0.07113619773705256
1360,Converged,0.22731018118240517,0.006712715743190645,0.09311200577935858
1360,Failed to Converge,0.299650936010631,0.0039519493482531665,0.07765166520377073
1380,Converged,0.2343603804831261,0.016278291003468826,0.08735728944451734
1380,Failed to Converge,0.24113506336943802,0.008263263971599696,0.06783809806238492
1400,Converged,0.2227345229788119,0.009235062635892051,0.08939006572384668
1400,Failed to Converge,0.36508767138639675,0.00824601109429586,0.08111917942056673
1420,Converged,0.20946178105612243,0.010977671021725982,0.08425199368777195
1420,Failed to Converge,0.42223512280810377,0.005073366596011716,0.07672108884780592
1440,Converged,0.169063376818635,0.011314902905565052,0.08339147958239576
1440,Failed to Converge,0.3428567913001973,0.01376575027527841,0.0855001534501547
1460,Converged,0.21275121454546567,0.01565014383741196,0.09117242234739156
1460,Failed to Converge,0.3454631875935823,0.008499512705517357,0.10276657776254663
1480,Converged,0.20674060249115264,0.02731227553147192,0.09182689341340221
1480,Failed to Converge,0.2835644964906968,0.01739628048792448,0.13410936111151467
1500,Converged,0.23947611658138715,0.011185104704085768,0.0923255602026788
1500,Failed to Converge,0.2536278780288381,0.02600497751740569,0.11831035290964738
1520,Converged,0.23597498157536903,0.006478253242449774,0.08586604967233274
1520,Failed to Converge,0.255025504330124,0.021460809144890923,0.11205269306568069
1540,Converged,0.25368210094506954,0.006553915426543975,0.1170778431749592
1540,Failed to Converge,0.2640298098762681,0.012030008057165881,0.11345524612122887
1560,Converged,0.2703746403439789,0.013137709623011055,0.10964266448456798
1560,Failed to Converge,0.26464713807305495,0.013417668405956033,0.092028818462107
1580,Converged,0.2767816438153919,0.018345078225753205,0.10475644815151108
1580,Failed to Converge,0.21041774616846806,0.013804710168299497,0.09149299361384661
1600,Converged,0.2832564214614294,0.020629359072168278,0.07358741075657638
1600,Failed to Converge,0.25487302877120865,0.00987418153340695,0.06492980409749893
1620,Converged,0.25248624638937606,0.013712377543895964,0.08929658875134543
1620,Failed to Converge,0.2117464769075451,0.00698882386548105,0.0747045819554997
1640,Converged,0.2930726832683816,0.013641499665993014,0.08981086559382825
1640,Failed to Converge,0.20210734575760475,0.013583863000183296,0.07730563625313641
1660,Converged,0.21334073309929882,0.020968927222029667,0.09283636953036473
1660,Failed to Converge,0.2912481316485494,0.00921549242831757,0.08301712743202272
1680,Converged,0.2325257805343038,0.015334156888210465,0.08599710877754646
1680,Failed to Converge,0.2625602591482344,0.011064489799485648,0.09138256976712389
1700,Converged,0.2541101359364619,0.027705251700982397,0.1001160156893949
1700,Failed to Converge,0.30748324657774667,0.0177911385898101,0.09046683198209962
1720,Converged,0.2591451691239126,0.015744885631287314,0.09207459243716873
1720,Failed to Converge,0.3014812125271456,0.012977853237388407,0.08787334509949415
1740,Converged,0.23985052253896313,0.007713209429280415,0.08044522306784732
1740,Failed to Converge,0.29654125539622633,0.018632537903474012,0.09597226427789865
1760,Converged,0.20212884255912242,0.003617220960991557,0.09397738800293784
1760,Failed to Converge,0.3052738735125542,0.005548004792086815,0.0739771228087138
1780,Converged,0.21427287944577422,0.010227098693046692,0.08839716161032299
1780,Failed to Converge,0.25993707202034266,0.007283221697064594,0.0838200275831587
1800,Converged,0.2585641695758407,0.011007682960943392,0.07072459271184847
1800,Failed to Converge,0.29300452226250984,0.006045105366736065,0.1154967206198008
1820,Converged,0.22461349104126377,0.013162402375308963,0.07793266337063845
1820,Failed to Converge,0.2968306218197683,0.010663404238069078,0.10131755887867426
1840,Converged,0.2386881984048045,0.01295412106257507,0.0650049263480771
1840,Failed to Converge,0.3038984414150552,0.010085172533396757,0.09252930846571289
1860,Converged,0.23578009917723802,0.0046938501028517005,0.07135804092248246
1860,Failed to Converge,0.23905157052714743,0.012105235621275377,0.08567281783717332
1880,Converged,0.25694246722648045,0.010103296397847258,0.09478898584278035
1880,Failed to Converge,0.2968656443715529,0.008593328937690645,0.08234606734517473
1900,Converged,0.2576162840112233,0.009512508694877084,0.09531371752159483
1900,Failed to Converge,0.2883447028612808,0.008280481426014747,0.07812935356149192
1920,Converged,0.246850117559514,0.014585772505531702,0.10615138219944438
1920,Failed to Converge,0.3384775495748312,0.016066653509089663,0.09843227760704679
1940,Converged,0.25063770633916904,0.01057405201793944,0.09408092864382023
1940,Failed to Converge,0.3550959855288638,0.01099929424692428,0.09651937748653712
1960,Converged,0.2737045956892615,0.015217115390583784,0.09411971708905276
1960,Failed to Converge,0.3483325161794116,0.012029802801172652,0.10312795322819826
1980,Converged,0.337104344012993,0.005633663120013922,0.0959244855233389
1980,Failed to Converge,0.29912347045627313,0.007572530569541892,0.10921603893788939
2000,Converged,0.32362043359395676,0.017974274150547736,0.07038459237876783
2000,Failed to Converge,0.28793146018000026,0.010082049788027384,0.09788500980840037
2020,Converged,0.3238828340497924,0.01767564657560757,0.10207777935304997
2020,Failed to Converge,0.2774832413239462,0.0015857025063198357,0.09573977256730562
2040,Converged,0.2939993138907081,0.008157294063200315,0.09076671536690664
2040,Failed to Converge,0.3985685869649096,0.016920551185342497,0.0977607714160841
2060,Converged,0.2122422805841736,0.008041989472598139,0.09079933332395657
2060,Failed to Converge,0.4324264009009776,0.0024777557247413315,0.09676169678600016
2080,Converged,0.18301770398954811,0.0339369587128037,0.10825614733012519
2080,Failed to Converge,0.45568715621051625,0.004218900319611103,0.10550692383261565
2100,Converged,0.2321738305685131,0.009333731717517113,0.07629346752160565
2100,Failed to Converge,0.4066199091582713,0.005420207267216353,0.08281412444309297
2120,Converged,0.1927260388335438,0.027883611567813934,0.09197510772166206
2120,Failed to Converge,0.3878290864866698,0.007045312632218337,0.08597961130971121
2140,Converged,0.17324847700830023,0.01484433982037178,0.10635708400365733
2140,Failed to Converge,0.33979119363135935,0.007178561588957802,0.08342735446926794
2160,Converged,0.18877037396071764,0.025771919972106875,0.09970161564764143
2160,Failed to Converge,0.3296532884714488,0.0037719110398544854,0.07763787419647601
2180,Converged,0.26030980174321605,0.010063280089952298,0.10990716201695841
2180,Failed to Converge,0.2607098261592106,0.007758534667000861,0.09601223978988942
2200,Converged,0.2270341642391605,0.0029517162443924005,0.12157491456815075
2200,Failed to Converge,0.2745989513276824,0.010423825889561398,0.09625338855055286
2220,Converged,0.3704919611719271,0.010850015335295058,0.10355644375000236
2220,Failed to Converge,0.27494764224713153,0.009628402923414096,0.08917626876958151
2240,Converged,0.36592384100926967,0.0097453231180441,0.08760939898449865
2240,Failed to Converge,0.28856414126849333,0.007223057113985527,0.09168911281785468
2260,Converged,0.29303628533168946,0.01733050457577057,0.12205702097151702
2260,Failed to Converge,0.28529321010796727,0.0212718911555509,0.09834050758467322
2280,Converged,0.31783610058280937,0.008185152977948095,0.09134043847368906
2280,Failed to Converge,0.271209052715214,0.012069492971569638,0.08893443068863138
2300,Converged,0.38574310245967425,0.013189331270164317,0.11277487190428684
2300,Failed to Converge,0.36866286283160316,0.02112401869808614,0.10726804723146532
2320,Converged,0.2786459213333835,0.02310279601439122,0.1291523774926321
2320,Failed to Converge,0.3046264529865798,0.009254329593657613,0.1126132179479366
2340,Converged,0.298507946411098,0.018707759226375485,0.12842990438690038
2340,Failed to Converge,0.3116994035342546,0.014841124300247619,0.11510319252052124
2360,Converged,0.3412708801089298,0.005978735384610473,0.1215911510248083
2360,Failed to Converge,0.29895653513388776,0.007501349398525665,0.10220213823964786
2380,Converged,0.2996676228919015,0.03266140269815922,0.08238382431092434
2380,Failed to Converge,0.38010854581072495,0.012276827144688977,0.10163799154842668
2400,Converged,0.23568942990991987,0.006678700703653867,0.10740775796699735
2400,Failed to Converge,0.20876411881032192,0.009388397690722963,0.09211071120185449
2420,Converged,0.31957092238230417,0.006086485757922861,0.0746984654816382
2420,Failed to Converge,0.3030429558296489,0.00477460716453636,0.09196183304686945
2440,Converged,0.26132823094330515,0.004939321130490615,0.08514801901002601
2440,Failed to Converge,0.29460232663643776,0.0064768470702949886,0.09838877536486765
2460,Converged,0.29562550253296943,0.006026611720888501,0.09432187532627516
2460,Failed to Converge,0.26316062811089513,0.004616686188308286,0.09139407404761365
2480,Converged,0.25001891771018403,0.010422004641459088,0.07807526045475337
2480,Failed to Converge,0.28790002744084675,0.022377153303607046,0.11546327013530984
2500,Converged,0.2770190521693635,0.010529493127250003,0.10635702065858242
2500,Failed to Converge,0.3328477886206629,0.00962463292428188,0.12283601933786772
2520,Converged,0.2909027206163616,0.0169239193265495,0.11309338716190936
2520,Failed to Converge,0.4830678340234859,0.010592181562387615,0.1023804858581232
2540,Converged,0.2439293201288884,0.009947804190891578,0.09283371730177128
2540,Failed to Converge,0.43896588236357464,0.010155830509808964,0.09404601316996793
2560,Converged,0.27810659246449493,0.0038349075943289465,0.12633035444805832
2560,Failed to Converge,0.3524021893868401,0.012461952914755447,0.09330449168641626
2580,Converged,0.22862983582042393,0.02391303578002388,0.13090457377228773
2580,Failed to Converge,0.3042030599576425,0.014219411508737194,0.07792651805583439
2600,Converged,0.26304400490246194,0.006249763732155272,0.15743079883945915
2600,Failed to Converge,0.4120054133803596,0.024102722903471346,0.07809968485595428
2620,Converged,0.2950803183027109,0.01912267944146486,0.13400293808117963
2620,Failed to Converge,0.3298207999298885,0.010065826438972556,0.10980749841898216
2640,Converged,0.3203333679817998,0.014521725606055054,0.13865210012309326
2640,Failed to Converge,0.28274954322925494,0.02709273067329008,0.09980165760414159
2660,Converged,0.30987911849466687,0.03137903465512345,0.11244881350539679
2660,Failed to Converge,0.2946774344341412,0.018573247414274564,0.12505858593222668
2680,Converged,0.2982503512242086,0.018362597321558045,0.13906368098445654
2680,Failed to Converge,0.2273964082654967,0.022636430999423078,0.1062785478202519
2700,Converged,0.2385815364424817,0.023998723920230107,0.11938617473494062
2700,Failed to Converge,0.2957923113705313,0.018964946018244624,0.10432395224517527
2720,Converged,0.2787115519641659,0.008386462916696804,0.1223691218182756
2720,Failed to Converge,0.265128829331148,0.009789451194141553,0.08753051293666184
2740,Converged,0.2997859412847933,0.01844153962482361,0.12872229455808498
2740,Failed to Converge,0.27950153049685855,0.01013208201222747,0.0798813613241911
2760,Converged,0.3636245094800719,0.05969776244720723,0.1411046168354289
2760,Failed to Converge,0.28073292913393655,0.01183309434231827,0.07634881746859487
2780,Converged,0.2314423834879826,0.020082696256635408,0.11709489214612574
2780,Failed to Converge,0.2507412892003239,0.007371791695748375,0.08132690563039803
2800,Converged,0.28997510450057434,0.031078971378477347,0.10751746211723305
2800,Failed to Converge,0.27679852596424237,0.009161009020817904,0.0995935407950027
2820,Converged,0.28077320554430396,0.024321111653771384,0.10469949729053406
2820,Failed to Converge,0.28547643125042016,0.010437103198802533,0.08560994556954477
2840,Converged,0.324777810293429,0.005858309120503545,0.08253329292223024
2840,Failed to Converge,0.2503668015859877,0.010062323272603882,0.10191855621283391
2860,Converged,0.2939771467660086,0.013833860759808412,0.07604359110878349
2860,Failed to Converge,0.24703805376719584,0.0063367727306568415,0.083513344761575
2880,Converged,0.32488700921628766,0.005091479099935403,0.09884308526585577
2880,Failed to Converge,0.28686651304564775,0.009543410920150732,0.08249114533792527
2900,Converged,0.23624167355248266,0.008752206820138136,0.07456612894887961
2900,Failed to Converge,0.22105537363789834,0.009054545110504323,0.07728590804676913
2920,Converged,0.2772010664061279,0.007830327887300042,0.06815249369941394
2920,Failed to Converge,0.21303256302355686,0.014397852665167186,0.06877311879375471
2940,Converged,0.22651111692901282,0.0037240765100098948,0.07076848606878498
2940,Failed to Converge,0.23427763138333252,0.005124683984568376,0.0687231395744281
2960,Converged,0.3219331434215234,0.010185537692850095,0.09456573963037129
2960,Failed to Converge,0.2529666230015625,0.005804542412607652,0.08994283256948614
2980,Converged,0.3464019052790095,0.007886962188682099,0.07069084486950807
2980,Failed to Converge,0.2519772389025741,0.013008071402811034,0.08805464649428477
3000,Converged,0.3433251605687847,0.010625886267577827,0.0802275730276776
3000,Failed to Converge,0.22795505056420207,0.012654530912367125,0.09715005267863656
3020,Converged,0.28108880763522587,0.010579836029174776,0.09312655073677785
3020,Failed to Converge,0.23510279974531206,0.009713877597757197,0.08775884016132583
3040,Converged,0.2426123502205139,0.006527505098017099,0.10689316670568864
3040,Failed to Converge,0.28237931241013725,0.008434443833240083,0.08698106403180816
3060,Converged,0.20479379940733353,0.0031036912387956217,0.10432927138889805
3060,Failed to Converge,0.2598226776650215,0.0053625687363672795,0.09450746439113596
3080,Converged,0.2276727490574484,0.02104741525309327,0.126023387646982
3080,Failed to Converge,0.2713682953383464,0.024015748201337832,0.10110190494447249
3100,Converged,0.24832190783463648,0.011790681434121871,0.13074235584061963
3100,Failed to Converge,0.2753907424255436,0.01644582583138479,0.09613085888632769
3120,Converged,0.2756925730168074,0.032887307564744964,0.1419553665618798
3120,Failed to Converge,0.22064580086210575,0.014407256086954461,0.1075135434824599
3140,Converged,0.2917879803184115,0.015141158343038667,0.11213544503898451
3140,Failed to Converge,0.288459345425637,0.006471048451544115,0.09674485093329323
3160,Converged,0.2873392608804559,0.020959921691522353,0.09755870939102561
3160,Failed to Converge,0.3299864790461967,0.012551664629603509,0.11347633454121361
3180,Converged,0.28342298759236295,0.015828874912765398,0.12564019039243474
3180,Failed to Converge,0.3221597170600734,0.019154129175190056,0.11123265036445218
3200,Converged,0.28954563904859576,0.021016092454462617,0.1365532353803922
3200,Failed to Converge,0.28284032522938707,0.019680990795680416,0.10440156780516653
3220,Converged,0.25519935615971334,0.026782754518920957,0.12996934400002916
3220,Failed to Converge,0.27884813092757466,0.011537995324283469,0.11309578192888992
3240,Converged,0.2383777441196852,0.006604201565825828,0.1438493255388882
3240,Failed to Converge,0.3356670570533685,0.016170444654428108,0.11915112190101154
3260,Converged,0.24079922820899208,0.009283214868549371,0.1372907534140221
3260,Failed to Converge,0.2656212414017697,0.012230068793559102,0.0857336946798786
3280,Converged,0.20806373273345277,0.011110855437335908,0.1295486722211912
3280,Failed to Converge,0.2719616772098553,0.005138785080364712,0.07725547980153138
3300,Converged,0.2268594927895042,0.01646629866974787,0.1045817671806907
3300,Failed to Converge,0.2707785871263141,0.00858798668113943,0.08749243062184353
3320,Converged,0.18838887284679134,0.011367793476043855,0.06887561472930705
3320,Failed to Converge,0.2603188291648931,0.022515348983192688,0.11095310254231672
3340,Converged,0.22350795890451886,0.004007876311881614,0.09344098713292132
3340,Failed to Converge,0.33509772045493114,0.005831252043173062,0.10010429753067032
3360,Converged,0.21251316720076058,0.007266097267269159,0.08892043863190055
3360,Failed to Converge,0.3358658652855412,0.01866670665151436,0.12180952452733723
3380,Converged,0.20499981101862486,0.016983947111625507,0.11026729742544066
3380,Failed to Converge,0.3263608345531658,0.014073691751586489,0.09870222588310065
3400,Converged,0.2208409067799455,0.02856268330188759,0.08258021385325709
3400,Failed to Converge,0.2986585483759544,0.01371576256833028,0.11611254024891116
3420,Converged,0.21174145688350757,0.009160627859445528,0.1169544756258841
3420,Failed to Converge,0.33734593112798117,0.010443726254235775,0.11554532599744971
3440,Converged,0.19355674490056557,0.021126556035778725,0.10002113265643332
3440,Failed to Converge,0.30217194138224224,0.009264814506665784,0.08603165599407614
3460,Converged,0.22879293225020852,0.0063590641806716055,0.08002337522082933
3460,Failed to Converge,0.28572479482942925,0.00876661182984618,0.08148600910728802
3480,Converged,0.3195534368790669,0.016219094876207065,0.0862726290721826
3480,Failed to Converge,0.2887837647156538,0.015548044681557132,0.09361725490237455
3500,Converged,0.270498205185977,0.005458871998089543,0.10478935739154001
3500,Failed to Converge,0.28939448366676085,0.008124129662070535,0.09315387280623269
3520,Converged,0.27781791105625053,0.01622515179016903,0.09365730634555311
3520,Failed to Converge,0.21521890525156828,0.00797946587158159,0.07291383080238692
3540,Converged,0.3028306238554585,0.015214288592681664,0.11382192577681907
3540,Failed to Converge,0.21872645185232104,0.01962813379183017,0.07851906457350988
3560,Converged,0.22714274234695903,0.02723041146097019,0.10189257582977088
3560,Failed to Converge,0.21671273821360498,0.00783994180539841,0.06777769258172284
3580,Converged,0.23140688352447214,0.022133290388872975,0.10709311728884206
3580,Failed to Converge,0.20422839375913523,0.0051574979236865956,0.07011214254007632
3600,Converged,0.2000933900626404,0.011615143724285687,0.09790759618995393
3600,Failed to Converge,0.2483118927820398,0.009680533436287699,0.09393798484627142
3620,Converged,0.2025576190307269,0.011108986179401023,0.10120308892477126
3620,Failed to Converge,0.24898817665486786,0.011263575562063878,0.09585481490209276
3640,Converged,0.2541500556754413,0.0021074136520695414,0.07179987712308122
3640,Failed to Converge,0.2528511721434961,0.014242327507410654,0.08487946745409697
3660,Converged,0.26852550915948636,0.015133196294022625,0.09422898194455154
3660,Failed to Converge,0.2515836550480238,0.015715817210139937,0.10263624379004327
3680,Converged,0.3166297243252766,0.010854933995439608,0.13948243360211257
3680,Failed to Converge,0.2824480845370446,0.01743224108203356,0.10579751124234593
3700,Converged,0.31208147293903155,0.03859638582466077,0.1093638493546
3700,Failed to Converge,0.26877337756933556,0.008295986261396307,0.08879242500950726
3720,Converged,0.23743463485939553,0.006771164612398749,0.11368283538613146
3720,Failed to Converge,0.25535279323601334,0.0044230203145270135,0.11938537770057184
3740,Converged,0.2756525176846131,0.007688604686556586,0.09953139427046784
3740,Failed to Converge,0.23804270190234159,0.012392149510401625,0.09208959924903966
3760,Converged,0.2709071809513966,0.009361645950853313,0.11240973122563527
3760,Failed to Converge,0.2542190370993197,0.009529545398239279,0.09774723650105607
3780,Converged,0.23948299046875257,0.027673172768257766,0.09246921918511285
3780,Failed to Converge,0.3335172177916629,0.013707909859704465,0.09674631290674028
3800,Converged,0.2462126541165066,0.03256403261434777,0.09231187349247434
3800,Failed to Converge,0.35456156624315327,0.023185899489580955,0.09107171981407092
3820,Converged,0.20833219012343937,0.02408074449208899,0.13161849177685125
3820,Failed to Converge,0.3470588197046406,0.0022015948039265927,0.08012649572824426
3840,Converged,0.2554746232718255,0.019352995821948812,0.07943497577023774
3840,Failed to Converge,0.406739141630252,0.008396308860410668,0.0925581422077577
3860,Converged,0.23427601024673622,0.012554205013993305,0.09076792491315411
3860,Failed to Converge,0.31455066892614847,0.014005340016009442,0.07872326987086894
3880,Converged,0.29583848786884104,0.015738020371964576,0.08830118797296699
3880,Failed to Converge,0.28640393073518816,0.016883592201871318,0.08312934698363311
3900,Converged,0.28688522219823775,0.01975584763808984,0.11658861170763624
3900,Failed to Converge,0.27647795888157467,0.014210510883844663,0.07456440291417676
3920,Converged,0.2799988475337569,0.021254954476292127,0.10047968461215599
3920,Failed to Converge,0.3078060329459573,0.010327173274827656,0.07370449215850572
3940,Converged,0.29836940310264093,0.003328867245051983,0.09834613355606699
3940,Failed to Converge,0.204567509828279,0.010743441468475489,0.07417275863712064
3960,Converged,0.2756512672073424,0.024502323608062912,0.08454955161105027
3960,Failed to Converge,0.2981604322233787,0.00839381359436925,0.08924194352103211
3980,Converged,0.26954740236075897,0.004298618615289811,0.08110717142989163
3980,Failed to Converge,0.31291586234119934,0.00501811666907124,0.10153310423349332
4000,Converged,0.29237053111262645,0.03739641862804444,0.10513449649065393
4000,Failed to Converge,0.36202283496883536,0.01982620357884299,0.09820805853688486
4020,Converged,0.22289408657636653,0.009221182555616065,0.11168153508421796
4020,Failed to Converge,0.37083353267005337,0.002341904733657291,0.10405359268093245
4040,Converged,0.27519377558659097,0.005739765567033959,0.10615901814921133
4040,Failed to Converge,0.4881312571913541,0.01933984082545527,0.11413954032482772
4060,Converged,0.25238668491515837,0.0033601370290705125,0.09664850490769727
4060,Failed to Converge,0.3127980705680764,0.00988197389525699,0.11982537175017446
4080,Converged,0.24986544796784105,0.004767294013673178,0.08695806289701641
4080,Failed to Converge,0.3495031240467924,0.00789954547029252,0.10614968522406437
4100,Converged,0.18099848900333146,0.010256146191945922,0.10109580974548711
4100,Failed to Converge,0.34654429628663463,0.022246404850120104,0.08946027429366687
4120,Converged,0.17006359041224195,0.0027914381901010497,0.08849002411584088
4120,Failed to Converge,0.2959141749782441,0.02055951765380338,0.1047454645749065
4140,Converged,0.18357506785977198,8.701247322498479e-4,0.051047286352505175
4140,Failed to Converge,0.28456019161400586,0.025408028317443303,0.12084673611322548
4160,Converged,0.2327193381924375,0.0157034212968635,0.11533842669622082
4160,Failed to Converge,0.278432143112997,0.008864803186528778,0.09692590858097169
4180,Converged,0.2997754756672004,0.022123830148614063,0.12232995924991857
4180,Failed to Converge,0.2375866264208662,0.009825103766949346,0.10062398520168556
4200,Converged,0.2997573068957617,0.03786092300278737,0.111230124063225
4200,Failed to Converge,0.3562478326747883,0.012455242599388325,0.08107940016891396
4220,Converged,0.41031897184696264,0.02868071661512442,0.11683897355081085
4220,Failed to Converge,0.3259254563653695,0.0056340556303273925,0.09572541855904876
4240,Converged,0.5087103030008975,0.014088081873571072,0.14020510371856418
4240,Failed to Converge,0.357711805121942,0.019026491573017883,0.08198391054162762
4260,Converged,0.4541987195382018,0.03983460160569179,0.12668089170095653
4260,Failed to Converge,0.29478927539811206,0.0074893212241862114,0.08295165629701949
4280,Converged,0.3985008943337268,0.020536405163768076,0.10727886305177664
4280,Failed to Converge,0.32348135761573826,0.022517803763357665,0.10959923994946605
4300,Converged,0.32963699559031945,0.016410307495729224,0.09858115355697332
4300,Failed to Converge,0.250375304636144,0.013871938205231532,0.0813378799489958
4320,Converged,0.3253733436714641,0.027745991780900134,0.10055316332190056
4320,Failed to Converge,0.23569495288583692,0.018262945362044942,0.09839856840967393
4340,Converged,0.19731679816593092,0.01200264481977166,0.09074926945788558
4340,Failed to Converge,0.26453164278414576,0.01110406120116516,0.09972489485314961
4360,Converged,0.21040393564115295,0.010336264240677361,0.07907430752789865
4360,Failed to Converge,0.2710770267372503,0.010326550942897916,0.10310562961682532
4380,Converged,0.21851134300443112,0.01466532898796538,0.08285035774933552
4380,Failed to Converge,0.2834901956989724,0.01757505236757525,0.10968187103364893
4400,Converged,0.23838110063362933,0.020229904719489496,0.0537128921691958
4400,Failed to Converge,0.25718129534851397,0.008225490145065262,0.12293244413559185
4420,Converged,0.32618263448583884,0.005125690193222067,0.06186375622115481
4420,Failed to Converge,0.2877594441521471,0.029921632911279923,0.10774367843720524
4440,Converged,0.30518674486874053,0.005581155717854336,0.10330462886630185
4440,Failed to Converge,0.33198784311647567,0.019135038141555646,0.11133311758377472
4460,Converged,0.2814539427974009,0.014510826682989069,0.10593474676715725
4460,Failed to Converge,0.3731109403767573,0.0215667763691884,0.11160611984802382
4480,Converged,0.35426676065349266,0.01989425665727965,0.0972229520089567
4480,Failed to Converge,0.3097177007563362,0.021005439574113015,0.11175572612512061
4500,Converged,0.38334382691278734,0.012453370208060054,0.08728115499506872
4500,Failed to Converge,0.2729340006380301,0.01027842933058914,0.09829409037350018
4520,Converged,0.30872593430991613,0.01912582124530824,0.13871013471447785
4520,Failed to Converge,0.27159430077773983,0.007068804751422564,0.08459912864432373
4540,Converged,0.2569672896889309,0.006620666350933818,0.13999920279435485
4540,Failed to Converge,0.24320097841960991,0.0074796082311909835,0.07476812329221694
4560,Converged,0.27137295389370963,0.006789816239503537,0.15289932085927405
4560,Failed to Converge,0.25871738102650943,0.005251794424734735,0.06550706265867381
4580,Converged,0.2870744068969008,0.014039116635012767,0.13478398162019176
4580,Failed to Converge,0.22932248898355084,0.022004952469263407,0.08373976745113759
4600,Converged,0.30127969125946624,0.01163990000782459,0.10627583036678762
4600,Failed to Converge,0.21919152006523185,0.012176935530278104,0.09675711404593917
4620,Converged,0.2353755537922533,0.024378986712512193,0.10528173800368681
4620,Failed to Converge,0.22645333030621023,0.012687306243049822,0.09658893633750525
4640,Converged,0.22873382294878272,0.01905287775514516,0.0976951489908975
4640,Failed to Converge,0.27774192300606454,0.012228345858323312,0.10783686656153443
4660,Converged,0.21444760858748446,0.01112902238499364,0.09784242795369222
4660,Failed to Converge,0.263085932560561,0.010909461556596037,0.11501099687978705
4680,Converged,0.21490638306640975,0.014594462870156963,0.10186737034259247
4680,Failed to Converge,0.3200617476590252,0.0150372977859933,0.09322003818783153
4700,Converged,0.2179535344680088,0.012701071350389392,0.08094319154086096
4700,Failed to Converge,0.2744622641374348,0.020603950035147645,0.10455012840497309
4720,Converged,0.16479510576932166,0.027076472873870126,0.09002913184175443
4720,Failed to Converge,0.25681127465946785,0.011847752706268314,0.10677813012037302
4740,Converged,0.20670272704944703,0.0018268411038433936,0.08364917848977577
4740,Failed to Converge,0.24938603691491296,0.023459054195670077,0.09909413982546628
4760,Converged,0.20041943610102364,0.03849381749369386,0.10390390481674329
4760,Failed to Converge,0.2265070136721182,0.024176867564985712,0.10784418977795857
4780,Converged,0.19710443031892672,0.03080362498186866,0.09378605061568814
4780,Failed to Converge,0.2467316115293604,0.024023460765645807,0.11513941602963826
4800,Converged,0.17282050368178495,0.030862902386183957,0.10242404463464856
4800,Failed to Converge,0.20448267497468764,0.011008963280276004,0.10513288432643526
4820,Converged,0.2504887059407968,0.01953419790838932,0.1315354499112056
4820,Failed to Converge,0.2649061526590492,0.010975302429342871,0.09167463643688445
4840,Converged,0.18036505745232714,0.016797440891065316,0.12508994744082283
4840,Failed to Converge,0.2521720327358398,0.012075757417776958,0.09337386569734717
4860,Converged,0.1828925702783737,0.023320907488965308,0.1060534265794184
4860,Failed to Converge,0.2999038638497472,0.006120936995561809,0.11370681286901246
4880,Converged,0.1998134832452994,0.02123833299478288,0.09422290661768301
4880,Failed to Converge,0.27852426020919263,0.007221591545687909,0.09039850059373519
4900,Converged,0.21015246117872155,0.010672729142913803,0.09109769648497452
4900,Failed to Converge,0.25837517122735887,0.007091286346986031,0.09357953510701329
4920,Converged,0.25061635797447906,0.004684931591769034,0.12656691393902827
4920,Failed to Converge,0.29525400431213855,0.022662120123107445,0.09282665732899624
4940,Converged,0.3074188895101776,0.00706000236369982,0.11170899992236112
4940,Failed to Converge,0.3295530216984456,0.016839510007308767,0.07865097857799924
4960,Converged,0.20750773761915728,0.013204504778731953,0.07903504864196093
4960,Failed to Converge,0.23707636666103699,0.006471193225647808,0.09324070491925801
4980,Converged,0.24212700989894934,0.013757805024979705,0.09908655893490631
4980,Failed to Converge,0.22205499038250995,0.008911567988030819,0.09369856997360587
5000,Converged,0.22019172303180626,0.016954837527776448,0.09641201755442388
5000,Failed to Converge,0.1997825363773958,0.008265164420264622,0.12270820441664958
5020,Converged,0.22080902356889123,0.015863272314910457,0.09540729060302852
5020,Failed to Converge,0.2276281969034897,0.005296873244717211,0.11145071109036879
5040,Converged,0.2097122836745874,0.0031061859544981927,0.06150343435649413
5040,Failed to Converge,0.2070291715609302,0.013892966240684462,0.08468585512712498
5060,Converged,0.24146389368458607,0.00937514937679023,0.06293227479112433
5060,Failed to Converge,0.2116629585405153,0.005506334546742822,0.068996912216719275
5080,Converged,0.20366946516927964,0.014425796141732903,0.07728642577465059
5080,Failed to Converge,0.20778355792927306,0.007094083619316069,0.08111351135671534
5100,Converged,0.20425480849742222,0.024831770979876905,0.09232473898531314
5100,Failed to Converge,0.22756791597211146,0.0053217001821818264,0.08944450396568117
5120,Converged,0.1701893376537029,0.03270635407012127,0.09388754142129746
5120,Failed to Converge,0.2722732541647984,0.009466630987446753,0.08615074585791194
5140,Converged,0.18999442205725392,0.0148748929107039,0.08031808376650765
5140,Failed to Converge,0.2808594140679638,0.008028692469770438,0.08341858436200171
5160,Converged,0.2351244280239952,0.02268258483089228,0.12959389616217293
5160,Failed to Converge,0.27214396736497365,0.00891144336475851,0.06294476190586067
5180,Converged,0.25539085391703464,0.010732173256783242,0.13330562152213998
5180,Failed to Converge,0.27273984390114064,0.004673345156105697,0.06932031502508543
5200,Converged,0.2676161093000586,0.0053984782998061,0.09546653702248313
5200,Failed to Converge,0.20872972026555542,0.007876079678035223,0.07637985007522334
5220,Converged,0.3211349166763274,0.02486629940189518,0.1054451765893903
5220,Failed to Converge,0.18543638379574023,0.006517297773384832,0.07120058701289607
5240,Converged,0.25359539303287193,0.006209667276970583,0.13481689896649202
5240,Failed to Converge,0.22796429787666134,0.009315420566074102,0.08396542418812739
5260,Converged,0.370146312209576,0.03962219620590373,0.15232239527579453
5260,Failed to Converge,0.22261242251303112,0.016353536671396662,0.08427290745847034
5280,Converged,0.2316899566656138,0.018772285828514965,0.12875896658680905
5280,Failed to Converge,0.2919064445819276,0.00961648682521412,0.10113475812109847
5300,Converged,0.2200542325925099,0.03854853797868331,0.08853686473643012
5300,Failed to Converge,0.3347301213772437,0.005302080528268102,0.11043231929837534
5320,Converged,0.3084549389938587,0.011319582809881934,0.10770080023973616
5320,Failed to Converge,0.35566125816467015,0.009903080726050156,0.12438335731520368
5340,Converged,0.36000266414933113,0.009877603716132279,0.09798525172857313
5340,Failed to Converge,0.3329650117010171,0.03882054172782075,0.12346740394869987
5360,Converged,0.3225062699162203,0.024446913116514726,0.11129769347448978
5360,Failed to Converge,0.25767277976020464,0.01904713403470478,0.12142510039204663
5380,Converged,0.35784955464400475,0.050138952032536106,0.09845621714181041
5380,Failed to Converge,0.25767285074552826,0.02734424143539111,0.11592097621834982
5400,Converged,0.279009689614208,0.04544131560527252,0.13246949130266794
5400,Failed to Converge,0.2361666649242259,0.011004985967961055,0.11750224122406579
5420,Converged,0.30257444357612107,0.0011347940325890618,0.07187299111402093
5420,Failed to Converge,0.25345881522035024,0.012878989643444265,0.09628128785221715
5440,Converged,0.23609209187712077,0.003800649008206578,0.08514629058779452
5440,Failed to Converge,0.32056068624903666,0.00973968273037999,0.10172155435654406
5460,Converged,0.22279252285937795,0.03504529429498702,0.08453317505182531
5460,Failed to Converge,0.2940296008441863,0.014468170701897713,0.10116972056497243
5480,Converged,0.23593445025739793,0.02886914986801956,0.12462355930019453
5480,Failed to Converge,0.28325163809987486,0.010173009736518426,0.10560726041543833
5500,Converged,0.2692809743930962,0.0024387360241234527,0.10488881139322094
5500,Failed to Converge,0.3121409085717895,0.007685524625386785,0.09357853557001716
5520,Converged,0.25554012455991565,0.011825401702170876,0.12928272613334452
5520,Failed to Converge,0.2713458029362482,0.005200513939519161,0.101074419385219
5540,Converged,0.2743783079087533,0.004427921485363624,0.11056157838388586
5540,Failed to Converge,0.2766659872556876,0.008175792670017045,0.0873574181856284
5560,Converged,0.23081620512035153,0.02773189279599419,0.10945282434881326
5560,Failed to Converge,0.29115742560251223,0.00604066968908442,0.09351602859198524
5580,Converged,0.23625101660523748,0.0424346078967899,0.1160070674936058
5580,Failed to Converge,0.29766707717904783,0.011812590726557218,0.11562064862543076
5600,Converged,0.2689161174631079,0.017263318427101944,0.09588674729396722
5600,Failed to Converge,0.3574702517299541,0.011023494967037363,0.11235284893476603
5620,Converged,0.2652266054307363,0.010141825783779722,0.07804381917285677
5620,Failed to Converge,0.2874105122850893,0.01959006314593694,0.11516345025591068
5640,Converged,0.32070509457397933,0.0036059632013821365,0.0996204418124051
5640,Failed to Converge,0.24744433438436123,0.01587320072398446,0.1188454347580323
5660,Converged,0.31041029009037024,0.015322049310169884,0.10969637218050976
5660,Failed to Converge,0.2589091090316804,0.025776259912916627,0.1253245292061545
5680,Converged,0.3215552492583719,0.007007815165792168,0.12439390760898497
5680,Failed to Converge,0.28279492173776666,0.010738645111314542,0.11179250661603837
5700,Converged,0.27587105558096453,0.03705889962341125,0.1333722322296444
5700,Failed to Converge,0.27643366339562225,0.020629046835994893,0.10837668282509003
5720,Converged,0.26975529277261745,0.03286396433814195,0.14358557986203874
5720,Failed to Converge,0.3083766216226824,0.008848583014878602,0.12023736670953011
5740,Converged,0.38942867504261086,0.049435695655581396,0.13431778248684711
5740,Failed to Converge,0.33894328591446843,0.018526414378393606,0.10005187440328
5760,Converged,0.4169196103094578,0.04264429833541187,0.10788485692750277
5760,Failed to Converge,0.28482323681124955,0.007065652346068395,0.09868130871694819
5780,Converged,0.4060596855877657,0.02913291692583755,0.1127831029651878
5780,Failed to Converge,0.2771453567757638,0.006444962080604565,0.0859595544422837
5800,Converged,0.29580884519594697,0.013760955517910485,0.10754145086106365
5800,Failed to Converge,0.26370273202567796,0.00788620236326471,0.07936313841513828
5820,Converged,0.2174065330206402,0.007193549740490691,0.09847791191741904
5820,Failed to Converge,0.314168295503361,0.0054195681832067705,0.08578258429026878
5840,Converged,0.21725529142159444,0.007014412542110897,0.08069087629844143
5840,Failed to Converge,0.2976930821198604,0.0058310453576795465,0.07749502574701754
5860,Converged,0.343657631588474,0.015106634951947796,0.08913354223996622
5860,Failed to Converge,0.23305611739240364,0.002789531424456336,0.08346935081644083
5880,Converged,0.27520725639552934,0.025025905547513067,0.09530945743241001
5880,Failed to Converge,0.23430207616831727,0.013981022923540762,0.08916298719091442
5900,Converged,0.4689617171335604,0.02796033043471365,0.1089215226690935
5900,Failed to Converge,0.26663754328868106,0.016567333792522405,0.1044385198439611
5920,Converged,0.5240926070883664,0.016265380189428056,0.09240459699220457
5920,Failed to Converge,0.3334197222662636,0.005732970090990289,0.11864380009870615
5940,Converged,0.42465002469943824,0.02726270045275691,0.11949267034280389
5940,Failed to Converge,0.32761511642756835,0.016499256193839885,0.131675068969475
5960,Converged,0.23143294156309432,0.015166423601682306,0.09966495951115059
5960,Failed to Converge,0.31625567771615326,0.013595777343334867,0.1165784775790322
5980,Converged,0.3156907958292732,0.013057041328067594,0.09683214225741169
5980,Failed to Converge,0.26485465843735173,0.009332217149412661,0.10587215589376797
6000,Converged,0.25242497273560616,0.0025396392311905886,0.08811281685859226
6000,Failed to Converge,0.28188380804357427,0.01593259393372081,0.08340423963000967
6020,Converged,0.26341486507312206,0.006350445311815667,0.10047504364116089
6020,Failed to Converge,0.25352621664115793,0.0027970314051869553,0.09057069787691888
6040,Converged,0.22486076767344834,0.031288836890949974,0.11945148814049308
6040,Failed to Converge,0.2631764207346258,0.010241725287287687,0.08536213552885447
6060,Converged,0.32299679410308624,0.031330438363042085,0.1226028767805746
6060,Failed to Converge,0.2756373742100693,0.01103369753798255,0.10092038284043844
6080,Converged,0.391758380190914,0.017533664833633028,0.13827643124014305
6080,Failed to Converge,0.2821360645454488,0.018192923904288505,0.1075917556307428
6100,Converged,0.3703864513708515,0.033460785694526006,0.13047259574725956
6100,Failed to Converge,0.303189964115394,0.02467139937626204,0.11047549005727998
6120,Converged,0.43596221124686574,0.02338786884438526,0.14175689036169548
6120,Failed to Converge,0.31007679114582176,0.022330683298348426,0.10951621975938555
6140,Converged,0.4021813606821893,0.006616097700328962,0.09704257215678097
6140,Failed to Converge,0.3244715348400864,0.004569571008140417,0.10235387995195289
6160,Converged,0.22822061272518016,0.009458427447517247,0.09410855889157235
6160,Failed to Converge,0.3980328418144721,0.00820728031600584,0.08821670940772632
6180,Converged,0.24431393550502756,0.011367810432813234,0.10472145782943384
6180,Failed to Converge,0.39499437371136414,0.010586799546710598,0.09585278169996903
6200,Converged,0.18652523855309694,0.008200659753046848,0.10011206000719691
6200,Failed to Converge,0.37668454377244875,0.007411128621964857,0.10286936004536022
6220,Converged,0.16385198026130993,0.013045964903647973,0.08861954687552663
6220,Failed to Converge,0.3254288060611516,0.006263058303399509,0.08604809456195905
6240,Converged,0.2563727445676566,0.004637200451555537,0.10384352512109468
6240,Failed to Converge,0.3449608873393182,0.009253867194794398,0.08224641803935015
6260,Converged,0.20945416712416942,0.01913571493000181,0.05704861458933781
6260,Failed to Converge,0.30152484961474557,0.007108877008979301,0.08243414754264511
6280,Converged,0.305923492918952,0.034391175234325284,0.07415176674331002
6280,Failed to Converge,0.2715963112462624,0.008601562267251228,0.07164463254543402
6300,Converged,0.3657627382998097,0.012540788244502207,0.10067997460014891
6300,Failed to Converge,0.26912510648191557,0.01168868838347329,0.08483843668686614
6320,Converged,0.3259520710009217,0.049952289036639154,0.09944346384999331
6320,Failed to Converge,0.3084595285249158,0.012005884929664892,0.0933430277693526
6340,Converged,0.3185446860691933,0.038122602446634346,0.11121473063503454
6340,Failed to Converge,0.27618470205863294,0.004821432045409486,0.0991063080563779
6360,Converged,0.32548542481221177,0.018324076776766948,0.11887165286161154
6360,Failed to Converge,0.32539849663687037,0.004798694903217215,0.11003999730653485
6380,Converged,0.23090197369877208,0.02189405961510807,0.09835350582173757
6380,Failed to Converge,0.30672137941801514,0.01639511892160228,0.11295626104933579
6400,Converged,0.18896758987215867,0.009587918319658688,0.05051338640667574
6400,Failed to Converge,0.26864401153665574,0.01254537905941079,0.10345275719815109
6420,Converged,0.21721001993671246,0.02027963907608013,0.0701324023968096
6420,Failed to Converge,0.28296668397365504,0.008919668543816511,0.10064747984497903
6440,Converged,0.26728795521053234,0.007553056315217487,0.06643465260803672
6440,Failed to Converge,0.37626146583694486,0.012428437763135501,0.09657361485297104
6460,Converged,0.2765870374997182,0.007255056628922526,0.1122061686989787
6460,Failed to Converge,0.29805389372501984,0.018769547529854977,0.0896397985491903
6480,Converged,0.32242487802199393,0.013679429751986685,0.08188326507467769
6480,Failed to Converge,0.42896691575912116,0.014985425356480071,0.10560593111114877
6500,Converged,0.34788961497681814,0.024990321078504914,0.07927450710247837
6500,Failed to Converge,0.4366704861679903,0.007655648574167685,0.10894045389294216
6520,Converged,0.3129141588369127,0.012804079073459571,0.0829159617966733
6520,Failed to Converge,0.48375151826940016,0.008431112908780928,0.10700207910576365
6540,Converged,0.2240561613905571,0.03497995431518729,0.0948117675415373
6540,Failed to Converge,0.44395709495255775,0.01261776988174948,0.1081709506186867
6560,Converged,0.3150414289120542,0.010457576857600202,0.10308312690665597
6560,Failed to Converge,0.35856911054816265,0.018481997885412212,0.11683381663321038
6580,Converged,0.2423895978076419,0.011435500091044519,0.09995940098854797
6580,Failed to Converge,0.3196495464345235,0.03453420543316627,0.11380472794566521
6600,Converged,0.3673006701410271,0.03410432611248687,0.11578247816583917
6600,Failed to Converge,0.3393411192396405,0.025418058588593424,0.09937725652596544
6620,Converged,0.3422910582329316,0.006585377189132328,0.08841982479481347
6620,Failed to Converge,0.3149707343770839,0.00936800349024658,0.11346006985024265
6640,Converged,0.4353312554667298,0.012086765446084733,0.12428404831543224
6640,Failed to Converge,0.3969485352378833,0.020303893938463328,0.12915572675718667
6660,Converged,0.31701081537726605,0.047814564643122365,0.15824380559939322
6660,Failed to Converge,0.3298871640058536,0.0051949219582334925,0.11009648498199998
6680,Converged,0.44009438838835174,0.03197332596013417,0.136865115707653
6680,Failed to Converge,0.2940473520731047,0.018122310271185403,0.10614749614390538
6700,Converged,0.32984390589107776,0.013290707557162799,0.1337547944775612
6700,Failed to Converge,0.20897960140321276,0.020342813885242755,0.09569422240755743
6720,Converged,0.29257231859149735,0.017110425085743595,0.11538775316600705
6720,Failed to Converge,0.21367672199937587,0.018642230284566373,0.10442388531611194
6740,Converged,0.35181554000203175,0.0343921766964004,0.12484356355692382
6740,Failed to Converge,0.2315202326128979,0.011662299384734854,0.07966116788884692
6760,Converged,0.2485719797691586,0.02613023978989645,0.07722444851568355
6760,Failed to Converge,0.2124907349746582,0.014723529813606511,0.07789061272110916
6780,Converged,0.21421127570522308,0.002308496467744275,0.09378807945584475
6780,Failed to Converge,0.24988787912721916,0.004516596154212786,0.08502709695578833
6800,Converged,0.20213473725167008,0.02616430332617902,0.07890230833018869
6800,Failed to Converge,0.258984954592538,0.016684795786860256,0.08912346895973693
6820,Converged,0.18412080753970592,0.05011795330459231,0.0974238741101209
6820,Failed to Converge,0.2767928006361767,0.005822581028350459,0.08056440026000755
6840,Converged,0.17429341589662814,0.023259297049945827,0.08538296995575259
6840,Failed to Converge,0.2536826775856642,0.007239951562162719,0.10371638473236286
6860,Converged,0.1727425919198946,0.03979705692697741,0.0894903925831913
6860,Failed to Converge,0.25182353110103795,0.006686903067620662,0.10814324398844796
6880,Converged,0.183514337446408,0.02104744391549608,0.06737469404112162
6880,Failed to Converge,0.27771169696938625,0.009771987885924045,0.09155526840703195
6900,Converged,0.17156033831316894,0.009704811338853323,0.06329187266713344
6900,Failed to Converge,0.2400045718190652,0.01707054798243851,0.11275858049266482
6920,Converged,0.21336791586396744,0.014357803631728325,0.0840792212343661
6920,Failed to Converge,0.2241383073814713,0.013630090887791567,0.08958185709506586
6940,Converged,0.2318395217735814,0.029164146772495122,0.12341356641642234
6940,Failed to Converge,0.27159652786603805,0.005397741744039831,0.08702712889729991
6960,Converged,0.2363561969604991,0.02395879015611755,0.12418238814033315
6960,Failed to Converge,0.25399702121867285,0.012892213461282363,0.07451420625144338
6980,Converged,0.25717475297363807,0.004363085132787695,0.14712735638217891
6980,Failed to Converge,0.2662940852337517,0.00741391172380153,0.09674684502098632
7000,Converged,0.24336168931591923,0.015304114532914376,0.11889439714849037
7000,Failed to Converge,0.24210785911813712,0.01809162725957863,0.10400952367509414
7020,Converged,0.23840539240780895,0.01650526947847139,0.12835743026931842
7020,Failed to Converge,0.2382746352458906,0.010556811228206167,0.10475959033346197
7040,Converged,0.27840953392959833,0.04017639191575538,0.10702205673103357
7040,Failed to Converge,0.2457967253303346,0.014303943142866322,0.10150670073878552
7060,Converged,0.5634849077067212,7.85150105070875e-4,0.14883269842670602
7060,Failed to Converge,0.2834069677880373,0.008344489003961546,0.10351566633515673
7080,Converged,0.6088730276670827,0.0935310347412718,0.16816457751927413
7080,Failed to Converge,0.3428663529404662,0.017005226286896852,0.09544780036301877
7100,Converged,0.6224620840515469,0.03786914848534137,0.14727085436145693
7100,Failed to Converge,0.36222691209656943,0.006419246881802511,0.1000020865116054
7120,Converged,0.6508883249415317,0.019854367523502496,0.14555483962871146
7120,Failed to Converge,0.3636646783558124,0.009246523330813635,0.10225038571464454
7140,Converged,0.5395233125006973,0.01792116557033381,0.09986554416942597
7140,Failed to Converge,0.34720565245456536,0.008877871547575304,0.1079792161916501
7160,Converged,0.33877250543259024,0.010589535861065005,0.10494652036826083
7160,Failed to Converge,0.29220915404294145,0.011600616988962203,0.09628847844384751
7180,Converged,0.25634715029823507,0.019491521507068413,0.11032577840479685
7180,Failed to Converge,0.2804819096379,0.010795930453153624,0.0889619571682661
7200,Converged,0.2857253954865038,0.04565474181462659,0.1150102535080563
7200,Failed to Converge,0.26862700133976125,0.006080796334212019,0.08569182371218366
7220,Converged,0.2701956028093643,0.03560217210007964,0.1063283524035385
7220,Failed to Converge,0.275290533020782,0.020223092219839457,0.08250956197672699
7240,Converged,0.3736897149532809,0.02931659695917052,0.10836407843712477
7240,Failed to Converge,0.22256809305694258,0.009942389355697741,0.07870248518670986
7260,Converged,0.3117626367915851,0.022297771783204953,0.12983537097993242
7260,Failed to Converge,0.2147042645642172,0.0020217239014855793,0.07919072434222285
7280,Converged,0.24570457110024874,0.029561241122385964,0.11033774790675746
7280,Failed to Converge,0.21536852160272202,0.0077827725645209025,0.07391013898511578
7300,Converged,0.4233615942230314,0.02484209736139996,0.08872930826061445
7300,Failed to Converge,0.29373223867381926,0.0028094269665985376,0.0567498127443693
7320,Converged,0.333803510430031,0.02856951924668153,0.09200601060093241
7320,Failed to Converge,0.248248938029657,0.006727251516560376,0.06982239349486023
7340,Converged,0.20303578536466893,0.03329876716241349,0.08036181707941409
7340,Failed to Converge,0.28543909814062185,0.010971670115270147,0.089828412589883
7360,Converged,0.21820107287581256,0.006299699858622806,0.08154876738666646
7360,Failed to Converge,0.32862889410903473,0.005299492951620298,0.08308515230374805
7380,Converged,0.2340103950925153,0.0025938009661706403,0.06268907746948683
7380,Failed to Converge,0.29524872825035975,0.00714559501548328,0.10157594074897189
7400,Converged,0.23714411638176752,0.004441325313711578,0.07232879722677314
7400,Failed to Converge,0.386700239619579,0.003918457211310638,0.08070192126078393
7420,Converged,0.2314038021164977,0.01605617309162958,0.04632381708196165
7420,Failed to Converge,0.33417000311293565,0.00475493699668873,0.07272467877512676
7440,Converged,0.209122081450163,0.015876099357474808,0.0875256085938261
7440,Failed to Converge,0.3273923800740771,0.013146600365859774,0.09445953443481522
7460,Converged,0.23210336288928343,0.017402330815124118,0.1345604654253435
7460,Failed to Converge,0.2938548736902658,0.014986081553253785,0.09349576071753773
7480,Converged,0.20349821678077404,0.00309557608246501,0.1311887416104618
7480,Failed to Converge,0.2733812341083097,0.013593649709904206,0.09601426352355105
7500,Converged,0.2647792693386011,0.006948098375108541,0.14854359530616484
7500,Failed to Converge,0.2767158559365628,0.031529880963905604,0.10866771403154367
7520,Converged,0.2817635431565322,0.017001112281517676,0.10880704225922883
7520,Failed to Converge,0.2819083490792772,0.014183858108542127,0.10645387925754493
7540,Converged,0.2304612035604819,0.0017907723544192352,0.07211879121757092
7540,Failed to Converge,0.2809439081981482,0.01068434297193326,0.09652882298330029
7560,Converged,0.21322658220033408,0.006944733813784212,0.04520675970632147
7560,Failed to Converge,0.22929170437010482,0.006217072524024433,0.09580729039904187
7580,Converged,0.2586425366143711,0.01123703891553076,0.06510529180993478
7580,Failed to Converge,0.3119425949577276,0.012268880581737453,0.08216658698978307
7600,Converged,0.28833136367046125,0.010871026831249448,0.05648528223004399
7600,Failed to Converge,0.34427610241062223,0.011283749350128422,0.059907350498576414
7620,Converged,0.32430528632886846,0.0010583801073501282,0.0848633342813084
7620,Failed to Converge,0.3000161040862943,0.007075347088948684,0.08812590289367678
7640,Converged,0.35893706972967043,0.011862677798532055,0.11082752972972201
7640,Failed to Converge,0.3098542768650993,0.01113923454591307,0.0857829161270047
7660,Converged,0.3946746177108158,0.028944328313766424,0.1649943315279142
7660,Failed to Converge,0.351556715654294,0.004808724384614951,0.07683049092577056
7680,Converged,0.3736115157062211,0.017001965146499654,0.12465995832005813
7680,Failed to Converge,0.2767407799775164,0.01670268176637412,0.08423257034964146
7700,Converged,0.5156452963704801,0.012977777911482871,0.17227147113943675
7700,Failed to Converge,0.2753426316497475,0.0016351863231486685,0.08152706037804262
7720,Converged,0.7301970138379976,0.03034171969779842,0.13088808559907106
7720,Failed to Converge,0.32227323847937067,0.005708233970608592,0.09647155678203323
7740,Converged,0.7658088145730042,0.024467081150967983,0.1253123667334718
7740,Failed to Converge,0.3121883335323413,0.012133933863537024,0.09358203364179238
7760,Converged,0.7530287003751126,0.02878324513728402,0.1199456611646519
7760,Failed to Converge,0.2914374073979603,0.01072327788521932,0.0958956166531427
7780,Converged,0.637332998653853,0.0347092749934175,0.12942806158655543
7780,Failed to Converge,0.2451268241150285,0.013281333754137627,0.09388535750354032
7800,Converged,0.7183215293718386,0.02038738031013823,0.08139751123590644
7800,Failed to Converge,0.2906776818842459,0.016047026347455424,0.11238642026791285
7820,Converged,0.339896400641546,0.027972438275862342,0.092834710837102985
7820,Failed to Converge,0.3092212001367665,0.022088363205223206,0.09688385928339313
7840,Converged,0.31519902934154825,0.015371857076957053,0.06015732598312612
7840,Failed to Converge,0.33395242614510623,0.015035485701253529,0.08297562356664526
7860,Converged,0.2505941653413728,0.01460486697766127,0.08199043510451616
7860,Failed to Converge,0.27952895829049584,0.009974775993522528,0.08208914246362917
7880,Converged,0.17209504026436223,0.021170514645636643,0.10616037730939201
7880,Failed to Converge,0.2908048594764799,0.006206581897335027,0.09176898543761552
7900,Converged,0.1833789849521345,0.02110933360491918,0.11790988333376809
7900,Failed to Converge,0.25390127184654737,0.004312924827006448,0.08253790670850367
7920,Converged,0.24431215683819327,0.01172444334862749,0.061094733009952176
7920,Failed to Converge,0.22080979356551234,0.0089793145098721,0.08137757637966814
7940,Converged,0.41625833807182766,0.027121377312836092,0.09104466246697544
7940,Failed to Converge,0.319306767804007,0.011694064191766659,0.08066636069665828
7960,Converged,0.4113280618499171,0.010941424551036959,0.06155983930737392
7960,Failed to Converge,0.28280566416543473,0.021278655669297798,0.10469045798369933
7980,Converged,0.37868272851080786,0.023456411092732776,0.11046276253040806
7980,Failed to Converge,0.22842111600777426,0.024647955861725322,0.11693618040000661
8000,Converged,0.40246250209489765,0.03886596881880505,0.12522232192932825
8000,Failed to Converge,0.2452896466556789,0.02340943941612631,0.12467058206805197
8020,Converged,0.5464105378935158,0.03547113968220936,0.09446422522131526
8020,Failed to Converge,0.26073876923293043,0.017093822455871727,0.12698363899310508
8040,Converged,0.4286163689090605,0.03688613618338996,0.11729514392465532
8040,Failed to Converge,0.26120513778898247,0.02632379500211405,0.1140264207100348
8060,Converged,0.45013736130422893,0.0188991554674538,0.12790796684378208
8060,Failed to Converge,0.2854339203690461,0.027511330840902,0.10663180839330096
8080,Converged,0.4148038693858259,0.015482042694421138,0.12008904965256187
8080,Failed to Converge,0.2680103261725042,0.02397277797883623,0.09314935017688702
8100,Converged,0.4297210651103158,0.04630531414274559,0.1474137348013304
8100,Failed to Converge,0.26999563201709403,0.01934040965256168,0.0931270775919328
8120,Converged,0.41819261334303964,0.0018379576870791387,0.10566633717837676
8120,Failed to Converge,0.31411428609646624,0.008263473546787005,0.08106640712377054
8140,Converged,0.46196261905000324,0.009231791256603344,0.13292879723686812
8140,Failed to Converge,0.25615287204491644,0.007565945741367748,0.0948809211144521
8160,Converged,0.4322713925573841,0.007553828052263332,0.11122527011412589
8160,Failed to Converge,0.29943392227250265,0.013200447241567133,0.077873411958443
8180,Converged,0.28375846826047446,0.0037899605537067204,0.09203370775831826
8180,Failed to Converge,0.3337417916195756,0.014846226963226739,0.0943301077454972
8200,Converged,0.24338793555253857,0.010021522096894936,0.07254661749143818
8200,Failed to Converge,0.3121906370905452,0.004971845082302055,0.08854134075191197
8220,Converged,0.270543591476234,0.0022103594006165172,0.09399750317384871
8220,Failed to Converge,0.26336371734231356,0.013163674200646427,0.06696300736641325
8240,Converged,0.29491076831822016,0.018703400687785098,0.09011146115174105
8240,Failed to Converge,0.30044158706325125,0.010709318492575497,0.09046236801853749
8260,Converged,0.2899645017968123,0.015492828183508969,0.08919817325307189
8260,Failed to Converge,0.3232096047399158,0.011770248872833516,0.10846130003480257
8280,Converged,0.23256015656983509,0.047183982043795966,0.10328869150892511
8280,Failed to Converge,0.3184909002852573,0.008477227597627715,0.10007010138215103
8300,Converged,0.22896922081688176,0.003324380842338496,0.09166339746570741
8300,Failed to Converge,0.3012257204836212,0.01454738655790153,0.1081616538500283
8320,Converged,0.24969752158859615,0.015455412834327397,0.07695363634252271
8320,Failed to Converge,0.2518965355621062,0.012853705180135212,0.09974071169911843
8340,Converged,0.19468356703470255,0.014293377782867572,0.0913016689008046
8340,Failed to Converge,0.24761346557025074,0.010508402777002811,0.09743304686488594
8360,Converged,0.21226421890837716,0.010035607511543369,0.1003088319761194
8360,Failed to Converge,0.26717485261379986,0.003366662487655516,0.10889160842907589
8380,Converged,0.20534231187442326,0.04626005467747368,0.11589410626462837
8380,Failed to Converge,0.280928459647924,0.009585188632557036,0.1056271598679934
8400,Converged,0.4945472248951498,0.02530081712385907,0.12245071470628249
8400,Failed to Converge,0.26958358881184513,0.007590814569431471,0.1051064243454452
8420,Converged,0.3118689697183562,0.02820623843145308,0.06481141847474536
8420,Failed to Converge,0.27263322621923236,0.017847954980623717,0.08872276428215185
8440,Converged,0.47817140534536295,0.008166435612143147,0.07536010498908306
8440,Failed to Converge,0.24019151942204497,0.010288982071995127,0.06695022843389299
8460,Converged,0.39585628937695877,0.018064033204743778,0.12171179333362668
8460,Failed to Converge,0.24294382510256032,0.006518399128933927,0.09552602435522094
8480,Converged,0.6040200595912967,0.017612274907322655,0.09219255191513895
8480,Failed to Converge,0.2367305756638808,0.006854090860601529,0.09204876120128958
8500,Converged,0.711168769076642,0.024782039232368033,0.11825090916417497
8500,Failed to Converge,0.20262140335572865,0.00830499354295531,0.10003967916988088
8520,Converged,0.7135857089558134,0.0315875989691014,0.09168167062130389
8520,Failed to Converge,0.24714801635231892,0.013279089986425966,0.0933062547539175
8540,Converged,0.32267615262484317,0.02677726717390794,0.09626935577180876
8540,Failed to Converge,0.26818578437116036,0.009447657173647898,0.10343772300387469
8560,Converged,0.37008740245458893,0.009519128161344008,0.14037506985553747
8560,Failed to Converge,0.24456727991679736,0.012229988135310345,0.11487639297058276
8580,Converged,0.24687790998915982,0.0036240041931518605,0.09594281726116731
8580,Failed to Converge,0.3548371222330472,0.010081992771399432,0.12059599064762055
8600,Converged,0.2727803318202483,0.019091683714104284,0.08919055777203906
8600,Failed to Converge,0.3899497835888561,0.005999740570535083,0.12289950275537959
8620,Converged,0.2832111047110482,0.005438098572192716,0.10382179103968449
8620,Failed to Converge,0.3294199184075902,0.02298529551179502,0.10763375385309164
8640,Converged,0.26904009133961615,0.0025929208507140316,0.11415197291386556
8640,Failed to Converge,0.3255172394057688,0.01995332333530494,0.10074232328198951
8660,Converged,0.10819151013844702,0.01341167567795424,0.05900744954407868
8660,Failed to Converge,0.3061347535112684,0.010636354158061186,0.09478683688237585
8680,Converged,0.2108909444711067,0.015577980382962892,0.06292318664042906
8680,Failed to Converge,0.27967897318579615,0.022179951349768377,0.0938731030532704
8700,Converged,0.40430088085396887,0.024058459240874137,0.05172299926546268
8700,Failed to Converge,0.2686372205540284,0.00962799898833471,0.08898617129071949
8720,Converged,0.3942418121110332,0.021693783081007022,0.059336586293298604
8720,Failed to Converge,0.2559921740004816,0.0205940777002038,0.08450034743772411
8740,Converged,0.39078962746618506,0.026427808134904876,0.11576274711741229
8740,Failed to Converge,0.3259207796811911,0.009452138651487575,0.08803622453187256
8760,Converged,0.4046650993052546,0.008377087649547126,0.11440475856569107
8760,Failed to Converge,0.3744305128021955,0.010617826599954744,0.07925758378135905
8780,Converged,0.3825683036907499,4.951110683339361e-4,0.1272119521117608
8780,Failed to Converge,0.35308671567387984,0.005754021354650871,0.08498398259588782
8800,Converged,0.19688855695280555,0.020946645374745314,0.0934760600297066
8800,Failed to Converge,0.30938086020873334,0.004863810189185717,0.06799921182248278
8820,Converged,0.18024265436820758,0.0032220796526893337,0.09557871164238194
8820,Failed to Converge,0.27275623696384976,0.011722959428982079,0.09115545337249109
8840,Converged,0.18250577674243715,0.010175020846931133,0.05874288932527526
8840,Failed to Converge,0.21827415726135185,0.01649750833319322,0.09724432467240235
8860,Converged,0.17064768081944828,0.004539774175646549,0.04558375238228774
8860,Failed to Converge,0.279400689928962,0.015521961229912718,0.10309576708637186
8880,Converged,0.1509821478664582,0.0014862857815091228,0.06201141806992269
8880,Failed to Converge,0.2428485035825102,0.015172895726438639,0.10192865857303683
8900,Converged,0.16211822050940744,0.014121794232562613,0.05492349156751847
8900,Failed to Converge,0.269313506584061,0.016466127090477047,0.0999151652524812
8920,Converged,0.21106713374652714,0.010150775273898294,0.029426455387927437
8920,Failed to Converge,0.26255499077756317,0.016246236671275883,0.09671265506887043
8940,Converged,0.23348210067593744,0.008428621546760778,0.06672743171513704
8940,Failed to Converge,0.2863532330285513,0.011680965401107801,0.120124291549516
8960,Converged,0.18922644980888886,0.041608451718229585,0.11962926932442607
8960,Failed to Converge,0.24428393913752527,0.019297166584718455,0.11891226360636034
8980,Converged,0.22451925478110024,0.022111238044217038,0.1136690427418887
8980,Failed to Converge,0.30224010836981086,0.0165664079208625,0.11455461677060719
9000,Converged,0.26378621161347715,0.02597226743869411,0.12308378658481117
9000,Failed to Converge,0.31744600287643265,0.014173649630787492,0.1164831042654085
9020,Converged,0.24287791922125956,0.020435037607316683,0.11062452340725325
9020,Failed to Converge,0.2933490242929797,0.0067245964437568015,0.11226936194076928
9040,Converged,0.2570758763301939,0.03524626502622396,0.09704236486875681
9040,Failed to Converge,0.2715573914726479,0.006332764832744175,0.07835729812677959
9060,Converged,0.21903112680179757,0.009379687872661371,0.08566617775526034
9060,Failed to Converge,0.3073349713917054,0.002325937886161601,0.07183267169303319
9080,Converged,0.26229870125159577,0.014262729103068146,0.07855181692426154
9080,Failed to Converge,0.36328148928224707,0.0035724738184321216,0.09648014257338222
9100,Converged,0.20477237216792116,0.011990472440489225,0.06202974564570292
9100,Failed to Converge,0.2846850734033003,0.01484870617505266,0.08015495526115735
9120,Converged,0.15495290001887957,0.02100987032465843,0.08604033367874048
9120,Failed to Converge,0.24558692108248492,0.015041863686559133,0.08545753450216766
9140,Converged,0.17146313544838077,0.014242424054234704,0.08988978334823527
9140,Failed to Converge,0.23248292907871843,0.021934981138709196,0.09687294858705983
9160,Converged,0.2313671044442706,0.01739330917755982,0.07156365131111866
9160,Failed to Converge,0.2575749670612576,0.014239061331323192,0.08915610088745715
9180,Converged,0.2222880593719397,0.025730593371959463,0.14180750963829625
9180,Failed to Converge,0.26071780976121245,0.01594599448680573,0.09640945638086283
9200,Converged,0.1893738383222909,0.019422204584699877,0.10283575438248357
9200,Failed to Converge,0.27514030665457534,0.008862010722370882,0.09500127310373443
9220,Converged,0.17707895153846054,0.013263064523494291,0.06708592666665072
9220,Failed to Converge,0.3291790875959683,0.008724117204031205,0.10534030228800698
9240,Converged,0.18911866290215473,0.02497203994250962,0.158694825313141
9240,Failed to Converge,0.26337179144036066,0.012773733857975925,0.10764812384238219
9260,Converged,0.20761759756699474,0.016805147788641332,0.0681683360927248
9260,Failed to Converge,0.26672695066837526,0.011242361308562085,0.09928408250791974
9280,Converged,0.21221178739747293,0.02491819752316219,0.08457638658443989
9280,Failed to Converge,0.25598839402890217,0.008422154606171706,0.09706836651112696
9300,Converged,0.24834504610002095,0.056156753181330774,0.12425079563813035
9300,Failed to Converge,0.2514123638075795,0.016881669624516288,0.08157174390246649
9320,Converged,0.3228503419524221,0.02334294786843572,0.11599736480524919
9320,Failed to Converge,0.23596646006558492,0.011246336314967508,0.08182025252900471
9340,Converged,0.3749129791661783,0.04110273167361181,0.10628685625925782
9340,Failed to Converge,0.2638951615458286,0.0039049710966849753,0.08229580401944678
9360,Converged,0.33986901223718274,0.058241713356278035,0.1202871770100716
9360,Failed to Converge,0.2819961712406441,0.013981535304920401,0.10184007439469923
9380,Converged,0.47383032654092844,0.04922348617819182,0.1449280411861968
9380,Failed to Converge,0.24133444031105733,0.012974476524453167,0.09039661122982255
9400,Converged,0.42506477684290245,0.043752819723014535,0.13054408576360127
9400,Failed to Converge,0.2942837570009256,0.02516550426933909,0.10387130346250767
9420,Converged,0.4231205214618022,0.007642943571658898,0.1051310440659823
9420,Failed to Converge,0.40457670709406834,0.018675317903792225,0.11125558722241582
9440,Converged,0.4592866037102763,0.01875989919300174,0.1452797024757863
9440,Failed to Converge,0.30696522668883164,0.015582586663215757,0.11181615526539693
9460,Converged,0.4638389497881472,0.007562396098190927,0.14683635545330898
9460,Failed to Converge,0.2901403836426306,0.01434541586673792,0.08537295434493683
9480,Converged,0.3176013558857099,0.00788719239929231,0.1154347586885483
9480,Failed to Converge,0.34827295649286116,0.003836690135768265,0.09008472172123212
9500,Converged,0.40797455646691516,0.026651979697341562,0.12283806132889
9500,Failed to Converge,0.2740735238871536,0.012923367257148771,0.10964790084914133
9520,Converged,0.20127150406503777,0.03463480951200043,0.1088316105715744
9520,Failed to Converge,0.27413566827730074,0.007654316154509865,0.12582775902953797
9540,Converged,0.2503351452131473,0.02646678819104617,0.12906560925180066
9540,Failed to Converge,0.28413810077298013,0.015546547240469968,0.10137908691560683
9560,Converged,0.24484380527930072,0.025042870109041583,0.09489297287310093
9560,Failed to Converge,0.3234829461008254,0.006883779038279757,0.09839468328157873
9580,Converged,0.23078433565304166,0.03334939456638088,0.11251906016240397
9580,Failed to Converge,0.3271528195464996,0.008270403437884781,0.10261116003221002
9600,Converged,0.2215235135457087,0.023477999307278962,0.08148229392129995
9600,Failed to Converge,0.26922669411115785,0.0218897388543169,0.0914632741460315
9620,Converged,0.2369169804115141,0.058378004678552683,0.13391246645716737
9620,Failed to Converge,0.3101197889902719,0.01363349892304228,0.09735004439805502
9640,Converged,0.2244045929869759,0.01734115599853148,0.09687688115567222
9640,Failed to Converge,0.25633872147301284,0.004052400497312019,0.10096485670520133
9660,Converged,0.2897997142386467,0.01196712787590249,0.10703496428809613
9660,Failed to Converge,0.2985813444303481,0.013236073131175563,0.10678293847341855
9680,Converged,0.29726066367559867,0.037810084640266514,0.13639666604595033
9680,Failed to Converge,0.32525340178690854,0.014374806851899572,0.1023890516521215
9700,Converged,0.4135600092686838,0.02983087561158586,0.16866933459425754
9700,Failed to Converge,0.30907748527061396,0.00834690585202043,0.10696868984284293
9720,Converged,0.41119765390290686,0.034672179982138514,0.10915671387206823
9720,Failed to Converge,0.2923148087308918,0.022403171578531795,0.09720213650027036
9740,Converged,0.4389566079611338,0.025431437119368266,0.19187019392414387
9740,Failed to Converge,0.28171339797011374,0.004835550277199981,0.12034201710928652
9760,Converged,0.44384908758274716,0.01843953332187677,0.17293461076072045
9760,Failed to Converge,0.3005515616295458,0.009474286852764887,0.12163069783099953
9780,Converged,0.3596407279413283,0.004489503059799923,0.1148196473238464
9780,Failed to Converge,0.30193237583742594,0.010630505260787135,0.10778237223575438
9800,Converged,0.2934633770514832,0.00675303648677301,0.13380023961710405
9800,Failed to Converge,0.30477571565362327,0.01312580565077921,0.12828061450279532
9820,Converged,0.3121029395685796,0.004699134736545547,0.12191508675677877
9820,Failed to Converge,0.33313131617949643,0.004021018583163794,0.11782663616403166
9840,Converged,0.25526974010504067,0.028501084507120654,0.1083752478759933
9840,Failed to Converge,0.3026064838912935,0.01479751479543372,0.1000460316427252
9860,Converged,0.23859906656663535,0.027851256610192297,0.13752670415325027
9860,Failed to Converge,0.2677519430192067,0.009590446477775984,0.09078070409204604
9880,Converged,0.24417212037052977,0.009943056329529836,0.07096821500413521
9880,Failed to Converge,0.2185295343039752,0.006573851794035593,0.09518887298591217
9900,Converged,0.2280058532636295,0.01002694952569463,0.13483574055306655
9900,Failed to Converge,0.22175010499807807,0.004799224202536832,0.09653331753158689
9920,Converged,0.2992639123804154,0.025903890330500973,0.11825863402020168
9920,Failed to Converge,0.209247530262895,0.005958441957375646,0.0882021384409718
9940,Converged,0.36424640503022987,0.0522863102839154,0.12872782463831892
9940,Failed to Converge,0.24002351186973764,0.0071130305052434974,0.09559076141679224
9960,Converged,0.31389843050223765,0.0151925954574448,0.0981434051509776
9960,Failed to Converge,0.27155230001300207,0.007638597253044658,0.09745045215473316
9980,Converged,0.22499647203112533,0.020725198837937046,0.09714032874585773
9980,Failed to Converge,0.3100482635293885,0.016590702289422134,0.0929760895665925
10000,Converged,0.2919959915138482,0.03575097812497774,0.12732601263706494
10000,Failed to Converge,0.25205154891741777,0.010314395589494204,0.08204659293075306


==> csvs/csvs/convergedrho.csv <==
Iteration,Conv,95th,5th,50th
20,Converged,0.26616540765265767,0.016037881756733117,0.06527940415229844
20,Failed to Converge,0.1988066303658077,0.015333334349731366,0.08718631890127973
40,Converged,0.25466516566895603,0.0037883542075584074,0.052308698050542675
40,Failed to Converge,0.14757067772660562,0.009541002949761186,0.06461875235636613
60,Converged,0.25183577984604855,0.004992194733255354,0.049889801747518
60,Failed to Converge,0.15613815741540216,0.006287491985651351,0.0613527949414321
80,Converged,0.2162910663198667,0.003593419407355399,0.0468720672049778
80,Failed to Converge,0.15047466753771238,0.007049377110100671,0.05498798303644027
100,Converged,0.213355851265308,0.0046224083005446245,0.04581051354042472
100,Failed to Converge,0.14769860949192726,0.006399751695954104,0.05257926979431228
120,Converged,0.09528257633872367,0.00629595539188798,0.03627652317664921
120,Failed to Converge,0.10532048199228311,0.0038733854140151334,0.023852300315258507
140,Converged,0.064343124101965965,0.0016624107704519158,0.03670247554501305
140,Failed to Converge,0.1097057665896862,0.004438572762146134,0.031430372688119844
160,Converged,0.07577504365491897,0.0029949044833868497,0.029143901017245382
160,Failed to Converge,0.09036185120260293,0.0025218265876449236,0.02939943339031162
180,Converged,0.08031577906383419,0.001840416443416751,0.027205592211555434
180,Failed to Converge,0.08318370160276098,0.003724002250345901,0.028173239190340656
200,Converged,0.07230386858336635,0.0017321960638972528,0.02460271049050376
200,Failed to Converge,0.07883043187528799,5.113945992797304e-4,0.023803450688746813
220,Converged,0.06793181284377389,0.0023964724778526296,0.022866006148221502
220,Failed to Converge,0.07472895191347827,0.0020059973544788124,0.02017984842616854
240,Converged,0.07605097867296083,0.003088006512850238,0.02367568599619128
240,Failed to Converge,0.0853227632292137,0.0011993816775990374,0.025006810509403177
260,Converged,0.08875427653913057,0.004246648807307483,0.025798029188082976
260,Failed to Converge,0.083401851599601,0.002911620996791984,0.02561419743916886
280,Converged,0.08308166009259904,0.005034771913812672,0.02594965281783243
280,Failed to Converge,0.08386853571536568,0.007015063026020935,0.0269938879623838
300,Converged,0.07600551567805922,0.0023204010670467997,0.0256520432362337
300,Failed to Converge,0.07658579307576512,0.0015763302258101032,0.02724631019791606
320,Converged,0.08767509306425145,0.001338567613226478,0.02836410228620799
320,Failed to Converge,0.0678519689888728,0.001966575665804008,0.02344991461057811
340,Converged,0.08981947047682332,0.004887361433753129,0.02864813640584071
340,Failed to Converge,0.07211047400908555,0.005812704795867773,0.03071309307136039
360,Converged,0.07087866488663133,0.002501159449746229,0.020947973098624745
360,Failed to Converge,0.0718612007405052,0.005094802178659954,0.031648037418418706
380,Converged,0.08687430904302187,0.0025099767388043048,0.022593197919921423
380,Failed to Converge,0.07472502754325826,0.0048399873554733665,0.027860397393446798
400,Converged,0.08062171518289618,0.0034026539974855025,0.02124835889762561
400,Failed to Converge,0.07196960399143462,0.0028367050456163186,0.025546533998996382
420,Converged,0.06438560314406613,0.0061252225128463275,0.02633967457760614
420,Failed to Converge,0.07566343760590613,0.0011674936035094411,0.029557030157509705
440,Converged,0.0965644523707413,0.0022801413467160303,0.039047795202582745
440,Failed to Converge,0.08111237424098394,0.0013313721539308133,0.0262011761951196
460,Converged,0.09023428403733291,0.005833353447573563,0.03161110658076833
460,Failed to Converge,0.09723285446829821,0.0027460748267969957,0.02194333759696194
480,Converged,0.10350909964875091,0.0021020299265363815,0.03086437895697922
480,Failed to Converge,0.07726074844887722,0.0031446339776619392,0.022907899390524237
500,Converged,0.08603238438060483,0.002896205643610817,0.02771858112989707
500,Failed to Converge,0.09004493986146503,0.0012498589287737857,0.025512316540904093
520,Converged,0.08931557613870672,0.0024313546554375533,0.01872728130648507
520,Failed to Converge,0.07266361616860627,0.004427368490520063,0.02866643503506617
540,Converged,0.08557938726880297,0.0011324916610739829,0.022170215015514798
540,Failed to Converge,0.08545950573874153,0.0027992261312487976,0.02590545578545078
560,Converged,0.09559082053688832,0.0018133813826435347,0.0285871976843731
560,Failed to Converge,0.0695041013671667,0.0021738428788772614,0.026664918239077354
580,Converged,0.09572196795427132,0.002047334728413383,0.0165118633766583
580,Failed to Converge,0.07655582908566527,0.0030787169609975233,0.023474953534884963
600,Converged,0.08989535804078949,0.0036734837029216948,0.020455563327183728
600,Failed to Converge,0.08281387117445502,4.3442733338784644e-4,0.018004323325861347
620,Converged,0.06882691755458692,7.962819523243272e-4,0.02139636464564648
620,Failed to Converge,0.06574450301907434,0.0020458968360183303,0.024661655020860367
640,Converged,0.08950738635726954,0.0036019092496893737,0.026840827962131136
640,Failed to Converge,0.054477893083950166,0.0011167932194175744,0.02685333960556695
660,Converged,0.06722272860898021,0.0037695527967158415,0.02019528748753024
660,Failed to Converge,0.05253485648673282,0.002223067861367003,0.017003558106699485
680,Converged,0.06267157513517019,0.0018169869100027396,0.022603322533765853
680,Failed to Converge,0.08263043102614376,9.553913365328358e-4,0.024953879531374755
700,Converged,0.06264406143814989,0.002808131543500915,0.02229749816490409
700,Failed to Converge,0.0867696271983111,0.0032525500629888996,0.024749912658790993
720,Converged,0.06066057106818012,0.004585111516133033,0.024277396508289997
720,Failed to Converge,0.08429182138230906,0.0019577359411997114,0.018382283723923122
740,Converged,0.08037814547524562,0.0012881563873102728,0.021622403321346337
740,Failed to Converge,0.08629880275183549,0.001687430394126342,0.02345236497743989
760,Converged,0.0692274263944988,0.0051706487490099946,0.027319071599220777
760,Failed to Converge,0.0857000599679072,0.0035859157363092495,0.01758793770589668
780,Converged,0.05730356465583725,0.0032616436055187895,0.02449994313274816
780,Failed to Converge,0.07605687435108244,0.0017781391480414415,0.02740005531299834
800,Converged,0.08252740069698168,0.0030347761576483543,0.030494507603898033
800,Failed to Converge,0.06703821038248714,0.0019703855141233826,0.021421892180752862
820,Converged,0.07592565058197676,0.006579771454108447,0.027191372955559096
820,Failed to Converge,0.06472341426009992,0.0035240351806549984,0.02531642010690499
840,Converged,0.08193218225831403,0.0027616676369101893,0.01947845029651801
840,Failed to Converge,0.07980413790685517,9.51633903065817e-4,0.02044414951744487
860,Converged,0.09017738174875342,0.005894453825115472,0.029371482044510906
860,Failed to Converge,0.060772923275146745,0.0030752475467880924,0.022459766729913004
880,Converged,0.09264586089364961,7.406965413941583e-4,0.022375474392008213
880,Failed to Converge,0.06945030212386888,0.003725854607358839,0.023430929241187615
900,Converged,0.09892869767439216,0.004383295052931519,0.026849443561752815
900,Failed to Converge,0.06282973971182831,0.001318775451875059,0.019144955774999507
920,Converged,0.07557903000901313,0.0031429578747161667,0.024382355890467052
920,Failed to Converge,0.07859111701305903,0.0019647708991017295,0.024416555322206004
940,Converged,0.058223047244154905,0.0026875689793453635,0.021280312662348297
940,Failed to Converge,0.07649571341341985,0.0015191661907899502,0.021233984157632946
960,Converged,0.05875405261426083,0.0028881155816225224,0.020257208384723235
960,Failed to Converge,0.08337582605628942,0.006895504835075916,0.025505471824378956
980,Converged,0.06444747738828824,0.0042590881721559564,0.018827211777625908
980,Failed to Converge,0.07707382001974672,0.004773987276248138,0.028804170074687878
1000,Converged,0.08253483633677085,0.0018456013032411122,0.01830027837238524
1000,Failed to Converge,0.09585977277931505,0.002810310731864948,0.033192984343500334
1020,Converged,0.049572031988152035,7.573115916503336e-4,0.023507691310647758
1020,Failed to Converge,0.0978766326740933,0.0031396119098920823,0.026094858656097796
1040,Converged,0.05855301795410737,0.0016768378190856349,0.024225671694840627
1040,Failed to Converge,0.09346871240816385,0.0037601143809384676,0.02885625970813354
1060,Converged,0.058610146470094916,0.003950762929953221,0.021729753136541383
1060,Failed to Converge,0.09724749526195095,0.0014958142316137584,0.030660187145166124
1080,Converged,0.08796888100677279,0.00198833811396487,0.027404776415463038
1080,Failed to Converge,0.1113587473868729,0.003571075610647248,0.02846948307112253
1100,Converged,0.07129029999707988,0.006882327322700553,0.029280464942723957
1100,Failed to Converge,0.11247362838809241,0.0020366275036741376,0.022112318128750072
1120,Converged,0.07918515639060116,0.0061902435152037805,0.035694790691851636
1120,Failed to Converge,0.11621105525141029,0.002355887331209658,0.024001298826193337
1140,Converged,0.0725578136742193,0.003687441652081234,0.030551863383322178
1140,Failed to Converge,0.076545864587308,0.002567486521937217,0.03160735414240752
1160,Converged,0.06973619094271868,0.0027657800841075666,0.023464189339258593
1160,Failed to Converge,0.0765784727160467,0.003144696478132609,0.02547790650528669
1180,Converged,0.06699607794942258,0.005155484272973276,0.023210145647762248
1180,Failed to Converge,0.06546516386359304,5.324492058972932e-4,0.020945096889644393
1200,Converged,0.06097251791515537,0.007437455584678639,0.033414947948383775
1200,Failed to Converge,0.0677801514963969,0.0025219077744862116,0.019720691063576455
1220,Converged,0.06226324488512149,2.770481464885573e-4,0.028584600059945973
1220,Failed to Converge,0.06656379894647847,0.003785857001113633,0.02227270236295449
1240,Converged,0.05878405415843134,0.0016507230570840256,0.028039774394383037
1240,Failed to Converge,0.06559487190115051,0.001995939239634901,0.02583990343280035
1260,Converged,0.052804881628882167,0.0035629812595517917,0.02092641380788421
1260,Failed to Converge,0.06611942843930262,0.0032959889346663297,0.023975229412985022
1280,Converged,0.0634128826006665,0.0013235270538032797,0.024717170132128083
1280,Failed to Converge,0.06023617704564262,0.0010798649386802193,0.024642634437519427
1300,Converged,0.06309435963857477,0.0034044422310540684,0.019794986375373698
1300,Failed to Converge,0.06320254922030352,0.004110770356411763,0.02298509894004458
1320,Converged,0.08944585053734949,0.003047933054928307,0.026834965544469694
1320,Failed to Converge,0.057461905573730584,0.002287363961137371,0.022756552813962876
1340,Converged,0.08892824401732533,0.0036668707091106942,0.024391700858031242
1340,Failed to Converge,0.06585847746600346,0.004816538491832764,0.027583080742671864
1360,Converged,0.07954595220690779,0.003831285349238763,0.026809841056306905
1360,Failed to Converge,0.07207873814230809,0.0018323582485092573,0.026859523108382435
1380,Converged,0.07714463527402768,0.0020150704048460446,0.03629320696423595
1380,Failed to Converge,0.07774036379446961,0.002026453196501135,0.021584583884121166
1400,Converged,0.0726378156441431,0.002502231681288475,0.020890212762989527
1400,Failed to Converge,0.10559941053714564,0.006930916707820283,0.02549432041428162
1420,Converged,0.06201731212182822,0.0010956583651579948,0.016334409316658874
1420,Failed to Converge,0.0882345947263804,0.00291569078391961,0.02513932074186325
1440,Converged,0.058557827817559194,0.0030270953494188823,0.01797813763723513
1440,Failed to Converge,0.08440656564754842,0.0030422289908918817,0.02502516492424931
1460,Converged,0.05784847960258887,0.002340780870424226,0.024024349169502315
1460,Failed to Converge,0.0831615416386552,0.003968540863471768,0.0232905825692237
1480,Converged,0.057609324198831774,0.005426329658948698,0.02088731903469873
1480,Failed to Converge,0.06697114440912826,0.0037939002729030185,0.0324375311854707
1500,Converged,0.06277019238559722,0.00471566884357337,0.027892017029406083
1500,Failed to Converge,0.06227461667942448,0.008533994192698178,0.026325966899715808
1520,Converged,0.07218685772769376,0.001163360738275755,0.019314594617123974
1520,Failed to Converge,0.09115996058762238,0.004166564543289609,0.028026640762222922
1540,Converged,0.061681290507832644,0.005374666417871442,0.02611326210916564
1540,Failed to Converge,0.06232871503012622,5.512803545923657e-4,0.0215117027048536
1560,Converged,0.07057790534249421,9.670301157785073e-4,0.02530008962202355
1560,Failed to Converge,0.06311663942078682,0.0015141700663376932,0.018804238115097155
1580,Converged,0.07502649248247485,0.007753271317065393,0.02851357268685542
1580,Failed to Converge,0.06455251714193433,0.005594767008349443,0.022417222196287993
1600,Converged,0.08329075138622012,0.007192208597983925,0.025532256349960772
1600,Failed to Converge,0.0759159808993444,0.0013516301496565156,0.021844949547384036
1620,Converged,0.08566826304846648,0.002326102346699675,0.021192277757361218
1620,Failed to Converge,0.07611797885060566,0.001394233612349438,0.021470082493545366
1640,Converged,0.07524279223223583,0.0019251162019987011,0.015644163274686203
1640,Failed to Converge,0.07087724952934882,0.0034645008767723723,0.016504220227009585
1660,Converged,0.06558740767123315,0.002168544320569761,0.020721005806663965
1660,Failed to Converge,0.06512813198436654,0.001625610709208336,0.024518030877100513
1680,Converged,0.06118019432710499,0.002846898036692846,0.014597066769503082
1680,Failed to Converge,0.055579296910062824,0.001961928271418694,0.017481954610882824
1700,Converged,0.06635477593952999,0.003626395763681031,0.02470128460976618
1700,Failed to Converge,0.0641524624957366,0.004397284031656838,0.022022550444437773
1720,Converged,0.05749460564952021,0.0023286393978990826,0.026505806142721466
1720,Failed to Converge,0.05918969826174185,0.0015847405939756086,0.0178680502519329
1740,Converged,0.07487711511796509,0.0019621523517814824,0.02087325403277798
1740,Failed to Converge,0.06374761278696478,0.001438063018072787,0.020098493529285374
1760,Converged,0.05945921235408152,0.004277569489852211,0.02056813644108331
1760,Failed to Converge,0.06742877515678841,0.00132211825601014,0.02024285773679315
1780,Converged,0.054765624526560946,0.0021208403855018203,0.025434825343664574
1780,Failed to Converge,0.061581056586863886,0.002984877231342362,0.024889325822006543
1800,Converged,0.06228771981813362,0.001066687317346091,0.02099006554945537
1800,Failed to Converge,0.07282872720054812,0.0019653474479448562,0.017665972540715356
1820,Converged,0.06631365092771578,0.0018551417694022672,0.022573827330865347
1820,Failed to Converge,0.08782135617720442,0.004296082844079771,0.0203554039183593
1840,Converged,0.07333827499150222,0.005233047960400085,0.02931330094987181
1840,Failed to Converge,0.09683898230588747,0.0028503578207001545,0.025524708030283314
1860,Converged,0.05583889815618089,0.0025326806217394033,0.030131051943349356
1860,Failed to Converge,0.07334700479690998,0.0011567545321529056,0.018910883699353807
1880,Converged,0.06842091289827837,0.002052396149513297,0.02044378811187969
1880,Failed to Converge,0.07029114433680278,0.002509236182158754,0.023698238330419515
1900,Converged,0.06129186743366748,0.0034386888632987073,0.01876154925173145
1900,Failed to Converge,0.07376090979905857,0.0012068206495299938,0.02268532240031423
1920,Converged,0.0556218503730319,0.0016123890163828338,0.019021453114998657
1920,Failed to Converge,0.06514041330621459,0.002050376808097273,0.02242394548883556
1940,Converged,0.06658171372332623,0.0016441097882470852,0.0216977111549816
1940,Failed to Converge,0.07455044936936936,0.00467335479340838,0.02742288146958003
1960,Converged,0.06458669832465104,0.003921260505776295,0.022225362032105157
1960,Failed to Converge,0.07268838489527918,0.0022095383849794234,0.02178624056149909
1980,Converged,0.09704910641544326,0.0024224577895471805,0.0202332231844686
1980,Failed to Converge,0.07203023042720517,0.0011884619147741395,0.023476286090027
2000,Converged,0.0837517888333807,0.00181864485095226,0.024591487017658654
2000,Failed to Converge,0.07242248728482678,0.003632592281708083,0.02642456558535526
2020,Converged,0.076179128556753,0.007143454388803028,0.02288389214642497
2020,Failed to Converge,0.08878356176610018,0.0033858603782267556,0.022359673858508428
2040,Converged,0.07831523274447405,3.5742326273953905e-4,0.017187159282731623
2040,Failed to Converge,0.08749903493839332,0.001476490030356352,0.019100335412728563
2060,Converged,0.09311397274254389,0.0013079678566581651,0.020322202971739877
2060,Failed to Converge,0.07409424279718466,0.0013431657612757064,0.024082428837979182
2080,Converged,0.0728581243979906,0.005570033501542941,0.020184128968935715
2080,Failed to Converge,0.08344309546208609,9.752919883707564e-4,0.02102615800270989
2100,Converged,0.06991201521925322,0.0015551550489656086,0.02553593041114425
2100,Failed to Converge,0.080136330366497,0.0025571244219960427,0.018813556597262963
2120,Converged,0.0651311048523419,0.0026064283445600446,0.01863364220621534
2120,Failed to Converge,0.08489075382095784,0.0020439968202174124,0.019524456218463063
2140,Converged,0.061475281332320726,0.005958635459366255,0.019444784092344382
2140,Failed to Converge,0.06338028255044496,0.004026809938587869,0.022274540712124688
2160,Converged,0.05387996775617483,9.051543811160922e-4,0.015226003242951432
2160,Failed to Converge,0.08019504372646485,6.353568467366027e-4,0.023003483872287588
2180,Converged,0.06241129113193209,0.002656746812498858,0.01801127522556236
2180,Failed to Converge,0.08087983455241816,0.002258596422704075,0.022136426867248326
2200,Converged,0.06224808149215191,0.0024328444067426456,0.026455980085642927
2200,Failed to Converge,0.08377283657758094,0.0038429778594182874,0.024464577944393946
2220,Converged,0.08860284617318914,0.0016668956581929186,0.02317761527067609
2220,Failed to Converge,0.07966943975260726,0.004308460038817291,0.028899360831195937
2240,Converged,0.09278117399681643,0.0016928301565955887,0.022681437692217796
2240,Failed to Converge,0.0802797011785984,0.001738465062937023,0.020954847105511452
2260,Converged,0.0673866937934492,0.0029077442179647047,0.023516010017327567
2260,Failed to Converge,0.06959420799319894,0.0030671433197474954,0.02742880110653876
2280,Converged,0.07649492416366574,0.0010418030623476407,0.02083744557474403
2280,Failed to Converge,0.0716469779968075,0.002170927156690278,0.02518663309577422
2300,Converged,0.09464531235479545,0.0060746559950921285,0.020623482850314425
2300,Failed to Converge,0.07776896337597317,0.001554782365911802,0.025910239685806143
2320,Converged,0.059415030352588244,0.004039877036642973,0.025755575545157366
2320,Failed to Converge,0.07333169416275738,0.003163028334946469,0.025526659326241638
2340,Converged,0.08313321230275034,0.0014376013294912083,0.023266577073414667
2340,Failed to Converge,0.07065379763556608,0.004375688644536923,0.028141494692931375
2360,Converged,0.08499790875295055,0.005543322623479148,0.02458427975499377
2360,Failed to Converge,0.06747002252984302,0.0015399087128974568,0.02649114157500227
2380,Converged,0.08305814934343758,0.0013686100274971696,0.026506399836145632
2380,Failed to Converge,0.07189920541713357,0.0024607299447596395,0.016200781572898587
2400,Converged,0.06879553912291576,0.0028159003677058303,0.016284169189707536
2400,Failed to Converge,0.07161625323202835,0.0035962147556724217,0.021963233388559284
2420,Converged,0.07353254390800874,0.00168742354343948,0.028519782722233416
2420,Failed to Converge,0.06600570117721627,0.002733537645726458,0.028699362892666593
2440,Converged,0.07738093476052367,0.002510157618931025,0.02769105492428864
2440,Failed to Converge,0.07455177287852859,0.0027251069924817974,0.02172406242714949
2460,Converged,0.07563837965484477,0.0031723088764765367,0.023755339294652462
2460,Failed to Converge,0.06652888879376342,0.0028225948977128115,0.02142847483889638
2480,Converged,0.07282657829621955,0.0012910091750233832,0.02174144526168267
2480,Failed to Converge,0.06830164631279054,0.004315756536403389,0.018751208666388977
2500,Converged,0.08718938204947983,0.004987024955084564,0.034500994004788565
2500,Failed to Converge,0.07038694061260223,0.001747839348584337,0.026509164049449564
2520,Converged,0.09455393688077998,0.0025052194967952034,0.02566671837796812
2520,Failed to Converge,0.06270964885680735,0.003881179260488977,0.021393594076038733
2540,Converged,0.07674996646519139,0.001185974271794242,0.021459183949187773
2540,Failed to Converge,0.0729263181724052,0.0023215996659006225,0.026556759181411434
2560,Converged,0.07454669834369915,0.004126598327969896,0.035318537963793195
2560,Failed to Converge,0.05936010246525063,0.0028224115311065324,0.021776808690295427
2580,Converged,0.05956359186842342,0.0067750244129055484,0.02786771453048486
2580,Failed to Converge,0.06368606552690816,0.001661581363628794,0.016876909293273106
2600,Converged,0.0690639505607008,0.007101340371081729,0.032575952126342365
2600,Failed to Converge,0.08035466917858505,0.0042017147172735934,0.01742066050444655
2620,Converged,0.07198685817300352,0.0082633031824508,0.026560246072874362
2620,Failed to Converge,0.0821260733320606,0.002001601803559532,0.022924525338959938
2640,Converged,0.07759293745393857,0.0036030363106851503,0.027850781665712844
2640,Failed to Converge,0.06938588262641848,0.0023750204671435134,0.020132459269829553
2660,Converged,0.06256264100669451,8.667460618744633e-4,0.021965292107987207
2660,Failed to Converge,0.06735087633253484,0.0031884429784250134,0.025045537198982316
2680,Converged,0.0842435035563086,8.946936379249322e-4,0.0231168666881909
2680,Failed to Converge,0.049224590838430046,5.49138857939824e-4,0.020857664688338613
2700,Converged,0.06449073712988518,0.002512514659402956,0.021624125154045895
2700,Failed to Converge,0.053308703567288396,0.003284156815275256,0.02098471958452547
2720,Converged,0.07897770193814654,0.0019245841383542161,0.028258362845366623
2720,Failed to Converge,0.07174643288007748,0.0017909568720306235,0.021405634390621642
2740,Converged,0.07840628757300257,0.007799617767623541,0.028028008557284507
2740,Failed to Converge,0.06386086805194244,0.0029493761733799927,0.02234690389783319
2760,Converged,0.09898159729341083,0.003098027184146197,0.024936907365578888
2760,Failed to Converge,0.06614265669494898,0.002347854390243134,0.023220986893517117
2780,Converged,0.06577613710124226,0.0028954282397201745,0.03299760857584374
2780,Failed to Converge,0.0641477513424811,0.0020068388039768768,0.021135166450125815
2800,Converged,0.08365183462544057,6.710067465410917e-4,0.020277060170793566
2800,Failed to Converge,0.0776171243191395,0.002071258682315293,0.020460952641889033
2820,Converged,0.0709484066913225,0.004814232001144148,0.019246593783216432
2820,Failed to Converge,0.07299206801564548,0.0030693896564751213,0.01925171926903064
2840,Converged,0.07072957662219677,0.0037260526751337684,0.02250366486900797
2840,Failed to Converge,0.08019591261315961,0.0017416867911086292,0.02179242264367192
2860,Converged,0.05487966858063227,0.0011256666967415737,0.02741095395002912
2860,Failed to Converge,0.0722929088640332,0.0038600184577863746,0.021162671845585977
2880,Converged,0.048151204075764426,8.553974337672157e-4,0.01628408002137288
2880,Failed to Converge,0.06801765212133891,0.002086847217070481,0.022325826431219567
2900,Converged,0.05481417123503542,0.0040008752637286414,0.021251520962286156
2900,Failed to Converge,0.07024931043693798,0.0027033432175293396,0.02198109382471189
2920,Converged,0.07704552411029897,0.008539117873369953,0.027465441202121268
2920,Failed to Converge,0.07271979157849279,0.00197075202729627,0.02420956185459719
2940,Converged,0.09061084318231152,0.002216217371217838,0.02892207147205826
2940,Failed to Converge,0.069053731365273735,0.00486371078834915,0.028331418954437575
2960,Converged,0.08743596652333453,0.002408078678352069,0.025609620388687387
2960,Failed to Converge,0.0906444475558757,0.0019957293468494336,0.025715813231767037
2980,Converged,0.11743542670906523,0.002374136734262004,0.01864464777120598
2980,Failed to Converge,0.08993394896012759,0.0018999638312303154,0.02627277197447942
3000,Converged,0.12068359473893976,0.003639304048363815,0.022420141881135988
3000,Failed to Converge,0.07833424508746532,0.0029014189095730395,0.02136716178261019
3020,Converged,0.07590001401635768,0.0032426005175853175,0.02107293716572976
3020,Failed to Converge,0.07202647406533877,0.0025688708164591763,0.01803826771694582
3040,Converged,0.048567728426196194,0.001781980589719073,0.022878654070321938
3040,Failed to Converge,0.068070660776659,0.002239146161466742,0.019647637294701814
3060,Converged,0.0630447625283769,0.0010761109726716766,0.017564937596746655
3060,Failed to Converge,0.06971605908931627,0.003009954874458433,0.02103721034032735
3080,Converged,0.07816202169016233,0.007081152508698723,0.023872261264759873
3080,Failed to Converge,0.08574011307305596,0.002994421809208958,0.028515959216226752
3100,Converged,0.07343270353184753,0.006717139602385963,0.02880660777608721
3100,Failed to Converge,0.07707834049521689,0.002857799333162543,0.02482974407750592
3120,Converged,0.07599662944492108,0.003116341648483768,0.03508690583404673
3120,Failed to Converge,0.06869393478879518,0.0036256104703124006,0.02398520110394347
3140,Converged,0.09525309775567714,0.0011148321767909316,0.028406493901968113
3140,Failed to Converge,0.09076331587885846,0.003408376808714883,0.027050905827061808
3160,Converged,0.08821709547924132,9.80755845687237e-4,0.020362523239197856
3160,Failed to Converge,0.06955582168151615,0.00379949619370201,0.025959833898567083
3180,Converged,0.0826210929467735,0.004033260212081715,0.022800797367638015
3180,Failed to Converge,0.06908606695593147,0.0029064503529183583,0.019210839439506223
3200,Converged,0.066765240610593607,0.006500220163816456,0.02718312388852497
3200,Failed to Converge,0.06597375290987942,0.0017574825495527738,0.018688683609177706
3220,Converged,0.05432667250976539,0.004436580038622493,0.02844774770353318
3220,Failed to Converge,0.05944719459733962,8.445655717324727e-4,0.021417053155663574
3240,Converged,0.05503586132156159,0.006498017275832432,0.02899224853490759
3240,Failed to Converge,0.06145270001107429,0.0018158714270302303,0.02264502193977111
3260,Converged,0.06657261000720718,0.004100230569856188,0.019787572279043514
3260,Failed to Converge,0.05927342244643956,0.0028819193674194995,0.0224076005411053
3280,Converged,0.060540984290694794,0.0028116753713310037,0.025140807495338993
3280,Failed to Converge,0.06203778487512167,4.8482192024264253e-4,0.027391949380458584
3300,Converged,0.08409828088439168,0.006245806852024968,0.030552252513081708
3300,Failed to Converge,0.08869367047628848,0.0034396217235445744,0.026358956557356955
3320,Converged,0.0835018420250036,0.003870388001827502,0.02144732891903252
3320,Failed to Converge,0.07356127093790066,0.0028681830304254606,0.026522033260658426
3340,Converged,0.07393894248443444,0.0033334957579754547,0.02232742350514897
3340,Failed to Converge,0.07150655799027772,0.002801084394083916,0.028863017290139122
3360,Converged,0.06563884213681925,0.008333172513029796,0.03181239657363223
3360,Failed to Converge,0.07410417311121942,0.00507476411499815,0.028409450932330917
3380,Converged,0.06937466710106696,0.004354288368740638,0.026496166214404523
3380,Failed to Converge,0.06482846084743217,0.0021348546171805808,0.0215741141343887
3400,Converged,0.06747724025454384,0.002095469913796144,0.02594838401962494
3400,Failed to Converge,0.07331395858874121,0.004613790257080931,0.018070596057473305
3420,Converged,0.06534668606055379,0.004273207416264528,0.029874700315672055
3420,Failed to Converge,0.07171652273042381,0.0029928625060257298,0.02749634892346456
3440,Converged,0.05500010990314169,0.0023394278623462992,0.02378215546178846
3440,Failed to Converge,0.06476858328834637,0.0019406257576698692,0.021915374191056
3460,Converged,0.05107388210004686,0.0017911403795110468,0.023047141200280542
3460,Failed to Converge,0.05662943357717368,0.0010979156019710347,0.023539673684635543
3480,Converged,0.06575502815457346,0.003665140060843993,0.026006013963279933
3480,Failed to Converge,0.05722997107283441,0.001359186871081407,0.021379191608677645
3500,Converged,0.06009275989576447,0.004287718378949628,0.025241721672577457
3500,Failed to Converge,0.06803121110088477,6.585708320740647e-4,0.01573984330758002
3520,Converged,0.07964633323075188,0.002080112870633985,0.023188276881222457
3520,Failed to Converge,0.05943899499374162,6.703494952303305e-4,0.02050163974747838
3540,Converged,0.09236476935208679,0.0058793184227608,0.020314438916461626
3540,Failed to Converge,0.07622382905786257,0.0035006587916748023,0.02203630547524498
3560,Converged,0.08127909288545773,0.0015911048069996805,0.019415704005892032
3560,Failed to Converge,0.07418863471879755,0.00479874722899995,0.022818580493087604
3580,Converged,0.0666621434533599,0.0020699878016367844,0.020066100218855503
3580,Failed to Converge,0.06254023835349481,0.002794820583600628,0.02861272315322086
3600,Converged,0.05784656840214109,0.003411508707730493,0.023182857031496557
3600,Failed to Converge,0.07797408498731309,0.0037752398037176277,0.026806225058770016
3620,Converged,0.05578564742097032,0.0033926617319836767,0.024128114530147612
3620,Failed to Converge,0.07068459664081796,0.004356535808440006,0.027192844612242233
3640,Converged,0.061802741159546676,0.0026282784077222105,0.029053677735308057
3640,Failed to Converge,0.07535646716713648,0.002950867226755459,0.025040865670475868
3660,Converged,0.06291646201167853,0.002334706404572731,0.020980395825377734
3660,Failed to Converge,0.08096981412283655,0.0018667766326146158,0.025916608206261467
3680,Converged,0.08110057929152267,0.005168724126780452,0.023556116276651773
3680,Failed to Converge,0.08759424699827492,0.0030319988206286316,0.027780154779968806
3700,Converged,0.07891426637684981,0.0014426837487679523,0.01897892980295162
3700,Failed to Converge,0.08006540807502188,0.004127680459187396,0.027995394471797157
3720,Converged,0.06379213565068137,0.0035679921467660506,0.023178257707683406
3720,Failed to Converge,0.06743290673231997,9.126770671098129e-4,0.023983439417216625
3740,Converged,0.07043173326040812,0.002504410220489011,0.023094185951083198
3740,Failed to Converge,0.07440073267633945,0.004628348659161693,0.025071359150557165
3760,Converged,0.055671816637297075,0.006605892092445241,0.019501915956787554
3760,Failed to Converge,0.06803329539420211,0.0014231717901283707,0.021510229132720705
3780,Converged,0.0609253060340599,0.0011874298861519984,0.015568240253073427
3780,Failed to Converge,0.0826858660269553,0.003430982783877927,0.02634646264795604
3800,Converged,0.05338609262101361,0.0026779359818754943,0.022614066486420458
3800,Failed to Converge,0.0758914655632696,0.0018335270397303498,0.016042493268778317
3820,Converged,0.05892050179574383,0.003708654424166461,0.0340488224354799
3820,Failed to Converge,0.07496863449219543,0.0032506168390775197,0.022414235844537632
3840,Converged,0.08599176247509725,0.002675239577759717,0.022521833197801933
3840,Failed to Converge,0.0780022712682173,0.002308195934988763,0.02540694509481303
3860,Converged,0.07184282504810727,0.0014649729133927813,0.02506267641485581
3860,Failed to Converge,0.062164429905169134,0.005097254312303724,0.024121127289438486
3880,Converged,0.08973312639797769,0.0012002694518966372,0.03182062786120178
3880,Failed to Converge,0.061832787488622046,0.00280081031739896,0.02443084550419853
3900,Converged,0.07299821700119953,0.004521317657296745,0.03305172120245595
3900,Failed to Converge,0.06264111262700965,0.00433367820589271,0.026476191319037647
3920,Converged,0.062062610541331144,7.949430305928656e-4,0.028942274266140475
3920,Failed to Converge,0.0678818280805403,0.0016457032666236965,0.026677330359157543
3940,Converged,0.11042426332032204,0.004756333095335236,0.03338660812170307
3940,Failed to Converge,0.05330184415046753,0.0018038519195213126,0.02035626140055693
3960,Converged,0.0787440501501038,0.0014240798160720448,0.025154568981326182
3960,Failed to Converge,0.05528071605852776,0.0021114647616922774,0.019739261890192813
3980,Converged,0.060757818274759096,0.002264953312587923,0.03460721795701621
3980,Failed to Converge,0.06245994218050678,0.005307437045323723,0.020561447691472882
4000,Converged,0.07350027870319653,0.0028047507338881607,0.017673568910005523
4000,Failed to Converge,0.06238768993827366,0.0028358341288389688,0.019425777613045814
4020,Converged,0.05624307831198633,0.003163669400229379,0.022122091551596633
4020,Failed to Converge,0.06813764585588825,0.0036205870555563067,0.024133715979227307
4040,Converged,0.06008003042765708,0.007820694856114316,0.022808705241659694
4040,Failed to Converge,0.07205265372669448,0.0056866755979769566,0.02836088525263249
4060,Converged,0.056416132549470664,0.002935958828072889,0.029321205794476047
4060,Failed to Converge,0.0758356223019062,0.0018132749122004186,0.026733281812911097
4080,Converged,0.07316374625593432,0.0027604897150183363,0.03353724044796131
4080,Failed to Converge,0.0896151830398618,0.0024944203565891963,0.019065650014831875
4100,Converged,0.058746639999836564,0.0019594152585419564,0.024441051075322212
4100,Failed to Converge,0.063927879456537,0.001559124818310951,0.016831605062563752
4120,Converged,0.05791896883065664,0.0020121953637825037,0.0327949580548052
4120,Failed to Converge,0.07767234729518788,0.0024055191477214185,0.0165134049848644
4140,Converged,0.05993563388486561,0.0057089164183351145,0.028951580506116202
4140,Failed to Converge,0.08079126320301921,0.0027401982102116546,0.02237021785350781
4160,Converged,0.07144521399198267,0.005033226986073566,0.014231207041726604
4160,Failed to Converge,0.07615291981471393,0.0021192741869176775,0.020618175129480953
4180,Converged,0.05793582987253758,0.0029697347842853553,0.031166851274009075
4180,Failed to Converge,0.06873963327634536,0.00438082541269329,0.02539193117926932
4200,Converged,0.05885279927459419,2.689586210305776e-4,0.01752924044345861
4200,Failed to Converge,0.07657404256314328,0.002318597283305402,0.02610568720485727
4220,Converged,0.07397000017340769,0.00733840065592784,0.022490556638160342
4220,Failed to Converge,0.06229888055035655,0.004157390475307421,0.022248641929904417
4240,Converged,0.11504737362373699,0.0027674507234194505,0.03017058668639258
4240,Failed to Converge,0.07162325603880665,0.0016469142232786766,0.030796440965200476
4260,Converged,0.12746691101053384,0.003444975291179571,0.02260209422705095
4260,Failed to Converge,0.0582412292644772,0.0021554751739027065,0.026148656587541792
4280,Converged,0.0903088834263326,0.003398614794824413,0.01778859584902434
4280,Failed to Converge,0.07184219359835872,0.0013011627458973146,0.017647640564188674
4300,Converged,0.08301866340297902,0.002953930990349878,0.023459862802332806
4300,Failed to Converge,0.06268894382182591,0.00340685860137169,0.02057302602814009
4320,Converged,0.08109317477993061,8.656498699634607e-4,0.01440130978955096
4320,Failed to Converge,0.06473835375237233,0.002801368678803866,0.023789738265809168
4340,Converged,0.05064647544059671,0.004402324019280168,0.019847722096694928
4340,Failed to Converge,0.06289709103068006,0.0017614131290956151,0.023093351893068118
4360,Converged,0.06233129756136109,0.0014517804331714529,0.030660129397490472
4360,Failed to Converge,0.06824510693430913,0.00239873687029715,0.026439913600968513
4380,Converged,0.07084477486730759,0.007922287621373633,0.02925059638535036
4380,Failed to Converge,0.07464938044209347,0.0036836074539402484,0.022593559005225437
4400,Converged,0.08258265164282443,0.004916280082307767,0.029927605066147694
4400,Failed to Converge,0.07128584208983302,0.0010030115647401256,0.022379443386197725
4420,Converged,0.10121943045387378,0.005981133481819893,0.03534785969206679
4420,Failed to Converge,0.09145429751630554,0.004172708472954421,0.023444092635881368
4440,Converged,0.07183601707901698,0.0023891108484037694,0.026328757446689072
4440,Failed to Converge,0.08829421321612285,0.002584366645376897,0.02273472222026105
4460,Converged,0.05580563887814617,0.005070429503244947,0.026331916318643265
4460,Failed to Converge,0.08672460677421862,0.001443036785232127,0.030740455144526793
4480,Converged,0.06547834506782821,0.004539780553321199,0.02389566514360804
4480,Failed to Converge,0.07488586045664505,0.0021057674154859197,0.026956105203662498
4500,Converged,0.08160715525699702,0.0029173239887802967,0.02715121073514406
4500,Failed to Converge,0.07311080289993492,0.0023823495520836906,0.0274712235563607
4520,Converged,0.08318909654068399,0.002824796633083647,0.04054265502595446
4520,Failed to Converge,0.06753669377436855,0.0018877511376801403,0.023313540899462352
4540,Converged,0.06776349576242208,0.011645058838335682,0.04430414965511065
4540,Failed to Converge,0.05423315402843627,0.002327128652297357,0.023086891556682157
4560,Converged,0.07024105896512178,0.004740086722728769,0.03637751064032649
4560,Failed to Converge,0.06314539912167291,0.004054723481011319,0.026727163229708466
4580,Converged,0.07369781020921243,0.0063683291837141245,0.03317677260223838
4580,Failed to Converge,0.06025270083794984,0.0012059292546731514,0.02002011130782481
4600,Converged,0.06117744333791506,0.01190794411890978,0.029616281212987688
4600,Failed to Converge,0.06515244165016194,0.0011385250224870804,0.018262428738299516
4620,Converged,0.0569409645116533,0.001880552563409667,0.023530616254720523
4620,Failed to Converge,0.05897015471473147,0.00267880070827463,0.020785328787341885
4640,Converged,0.05269220566246413,0.00413378141087055,0.024210024094508616
4640,Failed to Converge,0.04980172215165231,7.958304060033285e-4,0.022870020474387256
4660,Converged,0.05263827856829635,0.0034429062438583076,0.018119708199236993
4660,Failed to Converge,0.05489671558290776,0.0029765390532914557,0.01873641633238633
4680,Converged,0.06398431038403964,0.008867120535291642,0.024750542399917565
4680,Failed to Converge,0.07581060317314284,0.001677732960952825,0.01814851011711285
4700,Converged,0.08153207718477923,0.003466505846577226,0.02584857994428606
4700,Failed to Converge,0.07157725523523803,0.0018785300757629007,0.02055222959238849
4720,Converged,0.06422615795542727,0.0056726109460863905,0.022085128016627528
4720,Failed to Converge,0.06888642781153873,0.0032983009423827904,0.019114529822975828
4740,Converged,0.06572777443052917,0.001150141380413886,0.023201188788413693
4740,Failed to Converge,0.07806591753135778,0.003484926902332043,0.020719733088949935
4760,Converged,0.05374981162545985,0.002270697861508721,0.013309008739088418
4760,Failed to Converge,0.07426885001480579,8.628102920492133e-4,0.021935677802039685
4780,Converged,0.03966534634565012,0.0027484520704546852,0.019137565108978138
4780,Failed to Converge,0.07019259634064284,0.002469997530579505,0.020542703744395728
4800,Converged,0.04543277935197303,0.0030172019183840352,0.01616425842190753
4800,Failed to Converge,0.0684225269623095,0.003969428648227492,0.02439715514297841
4820,Converged,0.0562766834292598,0.0026058720755168345,0.015946214434129625
4820,Failed to Converge,0.07502819107046302,0.0022963803367591455,0.023325655942919188
4840,Converged,0.043157082845539915,0.0030921288370243704,0.017802490971359893
4840,Failed to Converge,0.058024011266096714,0.001530943864856409,0.028432321689023512
4860,Converged,0.05231645036784584,0.004610437734389644,0.015542567090326288
4860,Failed to Converge,0.06435805812495472,0.003205238881408205,0.02939180388938197
4880,Converged,0.05702562514569693,0.004257957315090478,0.01870863413660214
4880,Failed to Converge,0.06748409779212436,0.0037840047825384417,0.026908944680224756
4900,Converged,0.06026153406810414,0.0035773883694618556,0.02445934330690076
4900,Failed to Converge,0.06922713006245869,0.0031505720059704025,0.02379275491862571
4920,Converged,0.06037161180503155,9.093903146577867e-4,0.0388709700106159
4920,Failed to Converge,0.06315773931637982,7.28768016109836e-4,0.021247770495214563
4940,Converged,0.07878001893733054,0.007059081608285311,0.0338636391205407
4940,Failed to Converge,0.06517671054632178,0.003637057901854539,0.022497583561384503
4960,Converged,0.07656473973945661,0.0034629701117115785,0.036160959666134654
4960,Failed to Converge,0.05899567591892547,0.004699334362797495,0.021568885961144254
4980,Converged,0.07151742711216866,0.003000338063043676,0.03938613830233282
4980,Failed to Converge,0.05527430338884061,0.0015659347582870633,0.02106948488829244
5000,Converged,0.05542067656139599,0.003773308288828333,0.029588617562523158
5000,Failed to Converge,0.06249340451846984,0.0025705216760717447,0.02216707363495673
5020,Converged,0.058840915352268444,0.0010310610439226869,0.021226373556069662
5020,Failed to Converge,0.07867616982971745,0.0038435072345587226,0.02154358514859896
5040,Converged,0.09461104136266069,6.69310973094869e-4,0.026937678875431758
5040,Failed to Converge,0.07363225838894186,0.003198686378487763,0.01841949093363796
5060,Converged,0.057699435403522764,0.0018879462015542992,0.024190127638786828
5060,Failed to Converge,0.06562539917449436,0.002488162416223145,0.02318758259663343
5080,Converged,0.05422393241800662,0.0019116211442114308,0.021056591318173074
5080,Failed to Converge,0.054503594977288655,0.002096298404043425,0.021568188845846804
5100,Converged,0.052215007866787726,0.006915471355269504,0.01656238655993946
5100,Failed to Converge,0.05877912730178967,0.0015378405351447826,0.02195578239699497
5120,Converged,0.02628040593790223,2.818939252963788e-4,0.01653090600926528
5120,Failed to Converge,0.06638267245806428,0.002060514726709668,0.023538137531363773
5140,Converged,0.04536301980722888,0.0019465288579506661,0.01441301898269462
5140,Failed to Converge,0.0700297541887919,0.003039691240542296,0.021869808535516427
5160,Converged,0.05223475883401469,4.040892580091618e-4,0.016244192053049188
5160,Failed to Converge,0.06754866458889072,0.0018415140860101047,0.024639861110673664
5180,Converged,0.05586965997786123,0.0011648246828393565,0.036118455022786766
5180,Failed to Converge,0.067100599964174,0.004737312358283988,0.022258525282907043
5200,Converged,0.061536890185450235,0.004026462761268005,0.021258956474965143
5200,Failed to Converge,0.05447312762661048,0.004174421973006604,0.02345725051528602
5220,Converged,0.0597965328711151,0.0044857051804357406,0.020083028826738566
5220,Failed to Converge,0.06204983786617309,0.0016172399041688172,0.02017382272120103
5240,Converged,0.05197903321891883,0.010921557375903489,0.019160768157399553
5240,Failed to Converge,0.06942895129140406,0.0023645227117588805,0.024137699484056696
5260,Converged,0.08398479276175118,0.003703779007459584,0.021905519567708753
5260,Failed to Converge,0.05532473716230246,0.00296672158747848,0.025449892262348513
5280,Converged,0.06984105546153296,0.009227962015066503,0.03064511351700221
5280,Failed to Converge,0.06570238594816076,0.0020506696556366385,0.022081444678593357
5300,Converged,0.061600262473476566,0.00549725107135897,0.02239461507313901
5300,Failed to Converge,0.06427450983364488,0.00264344547348194,0.023454313138762277
5320,Converged,0.06618908349598433,0.005707389855598049,0.026149784301451002
5320,Failed to Converge,0.09733961428092838,0.0032451199411014193,0.029307920560102473
5340,Converged,0.09051013540809962,0.0012239560557379431,0.02205823104177164
5340,Failed to Converge,0.07591964297615489,0.001788227852755356,0.02376888038805104
5360,Converged,0.07350851983058561,0.00347349064010803,0.024399314380577
5360,Failed to Converge,0.061709020327025424,0.0053157986642193445,0.020744051689290527
5380,Converged,0.06686817604727789,0.0031693939037715727,0.01861489308090941
5380,Failed to Converge,0.06419786909550704,0.0023104070185074603,0.017008838653533316
5400,Converged,0.056964358432774344,8.635817774843409e-4,0.02900118315169039
5400,Failed to Converge,0.06594376770001473,0.002338287941409258,0.020937103797350327
5420,Converged,0.05816866570674801,5.526431606675738e-4,0.03854821839911829
5420,Failed to Converge,0.06930929461878321,0.0023592920333687377,0.018247910296608404
5440,Converged,0.051235494655083896,0.002012512478091167,0.021372455521204425
5440,Failed to Converge,0.08715894073342287,0.0015107957205059085,0.01725259194967539
5460,Converged,0.04608288252059108,0.005600631702025137,0.01837545526684119
5460,Failed to Converge,0.07056946482813346,0.0032838575565850327,0.022901426368597225
5480,Converged,0.06987465779247456,0.0047935622501898536,0.020081768097828856
5480,Failed to Converge,0.09109211245101939,3.8321879322024595e-4,0.02467478718286839
5500,Converged,0.07339581337067726,0.0041683594342182915,0.021513714294303057
5500,Failed to Converge,0.09608214813372622,0.0021759274308005196,0.0239831703032505
5520,Converged,0.0809693929245001,0.008551387277028366,0.02830227930429275
5520,Failed to Converge,0.0779737787307417,0.005848319798481952,0.021090742417573912
5540,Converged,0.06434483826179582,0.004779933436241856,0.03785293107999091
5540,Failed to Converge,0.08247814310084206,0.004765447145459732,0.019447943517926763
5560,Converged,0.056266847180689535,0.002018415249483372,0.01810979871263186
5560,Failed to Converge,0.07037523522738996,0.0012271774494493175,0.02105747191368618
5580,Converged,0.0592009528901923,0.007518442315843681,0.024314829842713596
5580,Failed to Converge,0.05680411228970189,4.445658425312783e-4,0.02179024479719087
5600,Converged,0.05611036136455812,7.594630019672261e-4,0.019856124799964396
5600,Failed to Converge,0.0628009574112249,0.0014289406655570891,0.023830923732158067
5620,Converged,0.0682804440282551,0.0020723547582815497,0.028824192490648156
5620,Failed to Converge,0.06988275365716282,0.0015957126928339057,0.019795565153405296
5640,Converged,0.10087829860596698,0.0020377332772005216,0.02598220583187443
5640,Failed to Converge,0.07184603251292221,8.413427036434171e-4,0.022411808122315816
5660,Converged,0.08496459490134392,0.006029283742292155,0.019350469765409346
5660,Failed to Converge,0.05851474791181755,0.001330836343006229,0.01790242568805607
5680,Converged,0.05950416635028717,8.126998865509589e-4,0.0336382747902
5680,Failed to Converge,0.06463665157326276,0.002954670819295107,0.02576971708412524
5700,Converged,0.0744079542591019,0.010186218947702894,0.04579919509749203
5700,Failed to Converge,0.07576426784401605,0.001251572700043948,0.021559686771963227
5720,Converged,0.07449553270176187,0.009075594195525703,0.03279007589213071
5720,Failed to Converge,0.06797001619932852,0.002877329847279563,0.021594496476625973
5740,Converged,0.09217420820435329,0.0036315944752318714,0.020336397157901424
5740,Failed to Converge,0.06699798611738056,0.0019154591769160547,0.02602759537982207
5760,Converged,0.10522456753781903,0.00452469839697748,0.025857293865299433
5760,Failed to Converge,0.07328209623994959,0.0013826500956131713,0.02979815146022021
5780,Converged,0.12837970786302083,0.004162368723297439,0.029722100795466902
5780,Failed to Converge,0.06928056300433527,0.002610924939893717,0.02830294686855916
5800,Converged,0.09665067168075867,0.012450061836214037,0.030310005390478317
5800,Failed to Converge,0.07547720428720964,0.002509414004592916,0.022325543294600042
5820,Converged,0.0766779202477346,0.006546041201805121,0.029135087577790264
5820,Failed to Converge,0.07992645288316255,0.0028818284103676738,0.024382538789245862
5840,Converged,0.07136143150135035,0.003096554225916752,0.03015759413095624
5840,Failed to Converge,0.07719264402533924,0.0023443214544521516,0.027077544375695425
5860,Converged,0.06750196236944714,0.0011507303376459815,0.017634575012633876
5860,Failed to Converge,0.06889526514756955,0.0015981021412668224,0.02156117517310989
5880,Converged,0.10070457660517763,0.0029024460498199706,0.022890746660296515
5880,Failed to Converge,0.06037996294691944,0.0032509067117086603,0.02235104424646272
5900,Converged,0.09537163657663045,0.00490893758237454,0.01816747820112819
5900,Failed to Converge,0.060495091906075465,0.0030434490841659495,0.02209458641600827
5920,Converged,0.09172224084603008,0.009679183615219366,0.02360188919803227
5920,Failed to Converge,0.06339000087882803,0.002010039683529646,0.02686853084507232
5940,Converged,0.08902345662991121,0.004369120224983161,0.028244554361360925
5940,Failed to Converge,0.07847463944415183,0.0034862688914731265,0.022973316011739527
5960,Converged,0.06540413408473508,0.004971982994113376,0.025568248219250224
5960,Failed to Converge,0.0699949657655156,0.002945598552615915,0.02401697351782764
5980,Converged,0.07362663388800336,0.0036031574509930225,0.024967103628886957
5980,Failed to Converge,0.0669555356830079,0.007044789608202911,0.023066865125773852
6000,Converged,0.06083171164230475,0.008427360114572907,0.028844184245742234
6000,Failed to Converge,0.05767739802474209,0.0032780023687152583,0.01859046274965772
6020,Converged,0.05746090021184433,6.700826596947174e-4,0.017381379533272512
6020,Failed to Converge,0.06910018890213726,0.001222694492850879,0.020431744534302312
6040,Converged,0.07073270207138688,0.0065799098663916035,0.024198031726325606
6040,Failed to Converge,0.05059741314117801,0.0019282791924291787,0.0191282895394084
6060,Converged,0.07384590979576669,0.003187972117613898,0.01994050780496183
6060,Failed to Converge,0.060964242349444656,0.005572580886391841,0.020962290760903945
6080,Converged,0.08409464897728122,0.0019184071578238159,0.0306377789796458
6080,Failed to Converge,0.06415718955138128,0.001909484860941291,0.01843246636998718
6100,Converged,0.09025131537126824,0.002506727050630417,0.023977679779897027
6100,Failed to Converge,0.06952728990123008,0.0020859727318894745,0.017893295181763427
6120,Converged,0.08815600871787399,0.0028652121211843224,0.02634670695624489
6120,Failed to Converge,0.07025185272466228,0.0023720649074631174,0.018845770684744682
6140,Converged,0.08457092232577099,0.005095303686763205,0.023325090244029532
6140,Failed to Converge,0.0592453688414228,0.001300931822348162,0.024927310874453906
6160,Converged,0.06297723806300286,0.0033764906407494177,0.02461656682626451
6160,Failed to Converge,0.06990035899064097,0.0014231801133069624,0.022120440017976598
6180,Converged,0.06701551266158652,0.003086609640540982,0.024634981174217654
6180,Failed to Converge,0.0790809746408773,0.002388445595487128,0.02229875606190499
6200,Converged,0.05464621238830097,0.005491451443061831,0.02458268318955313
6200,Failed to Converge,0.07172500357327444,0.0032438977008100896,0.018794484051725492
6220,Converged,0.050337013930850424,0.004888262623801495,0.01887400622318121
6220,Failed to Converge,0.059198319692028975,7.271146108315518e-4,0.024094053761821284
6240,Converged,0.052165513995324805,0.003689048765307406,0.032619432992903236
6240,Failed to Converge,0.06388127552249698,0.004162473522025215,0.021409229733075436
6260,Converged,0.04535893998095717,0.0046360784519272925,0.02292861177716022
6260,Failed to Converge,0.08231360408621737,0.003998839079560875,0.028461170957951976
6280,Converged,0.048926390169216946,9.1606076375628e-4,0.015749456421019662
6280,Failed to Converge,0.062403125128224365,0.0013878776579367932,0.02943207642410256
6300,Converged,0.05176330489022293,0.0064487602432447,0.026531639578070674
6300,Failed to Converge,0.07533577278506366,0.0033436386714254065,0.025428665694097945
6320,Converged,0.09678037064463416,0.0018219066911458206,0.024032455917932672
6320,Failed to Converge,0.0765093497164966,0.0028384357558483937,0.03150815109605219
6340,Converged,0.07308969605184729,0.003493573900604419,0.019847906824585256
6340,Failed to Converge,0.06999751464276936,0.003499176665671749,0.025749821778170468
6360,Converged,0.0905154564111704,0.0032386291094883106,0.014215814317444193
6360,Failed to Converge,0.08367325109549675,0.0035252660110960308,0.02425368281496277
6380,Converged,0.07544709993439255,0.005741691052553284,0.01989026192564161
6380,Failed to Converge,0.08121214446345461,0.004199967012528099,0.030312988342046862
6400,Converged,0.06425438735457581,0.011344153914714284,0.029952424844135205
6400,Failed to Converge,0.06445801888376422,7.466926067939065e-4,0.021428579548291946
6420,Converged,0.07657217221529813,0.002380654660089534,0.013783282896910623
6420,Failed to Converge,0.08485780588449934,0.0023448254428901564,0.022452684712926725
6440,Converged,0.08476054514164935,0.004647953256669097,0.021555040754332882
6440,Failed to Converge,0.0745528027389615,0.0036090336947998186,0.022252407141999088
6460,Converged,0.09707297948427954,0.00701759783413726,0.03707376352231239
6460,Failed to Converge,0.0712058864419097,0.0026077973004661943,0.020738873047712544
6480,Converged,0.09348804456190751,0.011214662982097072,0.040998796156111454
6480,Failed to Converge,0.07305917682096957,0.0012884752127448084,0.023599942780468095
6500,Converged,0.12167948910837702,0.006276343250380042,0.05342717962753663
6500,Failed to Converge,0.08870863373243569,0.00381622754937994,0.030139845744455683
6520,Converged,0.09204699459426785,0.005057315090026564,0.03780449283730494
6520,Failed to Converge,0.0781120405162117,0.0018313618066783525,0.03636590962662241
6540,Converged,0.08562795874673115,0.003876909719696622,0.024402748063870536
6540,Failed to Converge,0.08898932621691708,0.004189547831199817,0.03355309334121552
6560,Converged,0.07738639197019326,0.004685022410731442,0.021637223251247957
6560,Failed to Converge,0.06605519134246876,0.0026316005742870853,0.028162055870280214
6580,Converged,0.06471016322938056,0.0026538537003393597,0.023543365179809095
6580,Failed to Converge,0.06527405672250751,0.0016592458211108726,0.027843549028722922
6600,Converged,0.09504229255088008,0.007425807622035218,0.03867954380741833
6600,Failed to Converge,0.07395797662856035,0.0021010637997950247,0.020436108612635173
6620,Converged,0.08415156488595758,0.005903071811961781,0.036838766581181195
6620,Failed to Converge,0.0630404862466212,0.003228623709312182,0.02590507181801012
6640,Converged,0.08886107194022741,0.005288004022587717,0.03712336440546252
6640,Failed to Converge,0.07626883062554844,0.00255100056443989,0.02085383093520362
6660,Converged,0.07438045412059513,0.00560865233974293,0.03550160055887047
6660,Failed to Converge,0.08405504069002465,0.0015754949914608388,0.023600414465416206
6680,Converged,0.0784990222011201,0.00574747589014672,0.03310157725874271
6680,Failed to Converge,0.08490829449427774,0.005316285620372341,0.024654685743515918
6700,Converged,0.06665890107026168,0.003213520530431042,0.02749252844810028
6700,Failed to Converge,0.06344242223059146,0.0047468146480772475,0.021848072226031023
6720,Converged,0.07802129238575718,0.004438381643625377,0.02363635993765827
6720,Failed to Converge,0.07062804325959607,0.0021748455527672685,0.022235374266646672
6740,Converged,0.09420800991142929,0.0032440680264692796,0.03261937132779627
6740,Failed to Converge,0.049489410483497906,0.0017745737910026735,0.0214931826526328
6760,Converged,0.07168920580197717,0.009774303537005886,0.0336785923662495
6760,Failed to Converge,0.056170581086532306,0.0018099623864214903,0.0242801412700418
6780,Converged,0.08694259794714014,8.783094414497452e-4,0.025905583878974764
6780,Failed to Converge,0.07402796454506419,0.0034563223772505714,0.02097848455027559
6800,Converged,0.056471618671325385,8.695328176692199e-4,0.014486828284402026
6800,Failed to Converge,0.08050280781315625,0.003676638510577963,0.022630924903185128
6820,Converged,0.05257029597228654,0.0014652901235133935,0.021673056005284158
6820,Failed to Converge,0.06780959402289764,8.110540863824542e-4,0.02711679722831658
6840,Converged,0.05368505390371196,0.001587395671877218,0.03229848679769723
6840,Failed to Converge,0.08525202083108091,0.003326139986846061,0.02335885983720674
6860,Converged,0.046065469909015985,0.00296596012749818,0.013251961546325948
6860,Failed to Converge,0.061785229557231876,0.0023992767473288634,0.021001225719148392
6880,Converged,0.03765481947946711,0.004741379068056997,0.018181470546999194
6880,Failed to Converge,0.07287307388514466,0.001403686133991565,0.021399378793687227
6900,Converged,0.03933671772938792,0.004670987549540213,0.023509102880376765
6900,Failed to Converge,0.06841594374632218,0.0020830693271051207,0.021801987325539913
6920,Converged,0.046583539298858175,0.003504852895865161,0.019034216653461503
6920,Failed to Converge,0.06941207025933924,0.003243092148159518,0.021354853308470246
6940,Converged,0.06071935408366627,0.004718926566763884,0.02294331868565767
6940,Failed to Converge,0.06410537334906981,9.720335343689318e-4,0.016969154907132876
6960,Converged,0.06557322134363347,0.003908527328693879,0.025815139966828424
6960,Failed to Converge,0.06993826763674438,4.5824389491542605e-4,0.019934671675984075
6980,Converged,0.07062475332978939,0.0044671656440178455,0.03532809069028251
6980,Failed to Converge,0.07216927518660674,3.6664491283978034e-4,0.026689996518670836
7000,Converged,0.05551928216229173,0.0037156380126245163,0.013242607200275702
7000,Failed to Converge,0.06862008299507676,0.002983671781496674,0.02577241791167699
7020,Converged,0.04616084211094146,0.004429784502143564,0.022522234338210777
7020,Failed to Converge,0.06954881665783458,0.005206121735258171,0.02734396268347992
7040,Converged,0.0543211924247775,0.0026417141164734653,0.022232679821088477
7040,Failed to Converge,0.06648634663625222,0.0015371300517221004,0.028395382732464593
7060,Converged,0.08787464742082068,0.010081978349122018,0.028295941438633804
7060,Failed to Converge,0.06820911228016452,0.0019923015706450643,0.019841618760462757
7080,Converged,0.09538104905267059,0.01387461748630876,0.03564636949412068
7080,Failed to Converge,0.0706779158900053,0.0020762864948277535,0.021733349341434498
7100,Converged,0.08423826054368658,0.003724747008219072,0.024273129026468568
7100,Failed to Converge,0.06696869073569359,0.0031870734576554035,0.0272876418045766
7120,Converged,0.08478298707414209,0.003912588953808106,0.02233478992447355
7120,Failed to Converge,0.06787796806584326,0.002879189848367241,0.03168524224965877
7140,Converged,0.0685829156251099,0.004923818745108903,0.02255494663260713
7140,Failed to Converge,0.0686945949228355,0.004396752918539733,0.029034678995916954
7160,Converged,0.06354780757967002,0.006969511523132233,0.02948714866515389
7160,Failed to Converge,0.06663674644237433,0.0042539275428037145,0.026015173641704026
7180,Converged,0.06755258787550972,0.00641770429322512,0.027703708645745204
7180,Failed to Converge,0.06726920475443236,0.0037764507734345983,0.026654838353229016
7200,Converged,0.07471687669917648,0.002202510621192146,0.0336066683115453
7200,Failed to Converge,0.07180837109897123,0.005018165334131039,0.022831868452345368
7220,Converged,0.06660642382865814,0.010987579982528474,0.032396655223454744
7220,Failed to Converge,0.0749388021471726,0.0016764511709881206,0.02692606843288209
7240,Converged,0.07113321620946902,0.0026298409519283734,0.015203665434527076
7240,Failed to Converge,0.07166494127397821,0.001760871262206528,0.020957473721113937
7260,Converged,0.053389336372065735,0.007706521790537583,0.02203007950642533
7260,Failed to Converge,0.0709958687735768,0.0017813588820456126,0.020161352727673432
7280,Converged,0.05027196946792772,0.0043672756203202824,0.024291469808951326
7280,Failed to Converge,0.06381171514683302,0.003082671580610049,0.024328954123181694
7300,Converged,0.06412663433362434,0.004473720631508287,0.01661642449609987
7300,Failed to Converge,0.07851936578373322,0.00521793769371684,0.026321110208970558
7320,Converged,0.055492827872287695,0.0038334699632796955,0.01814475032966071
7320,Failed to Converge,0.06956013531689431,0.002678309116226048,0.027647196427681008
7340,Converged,0.04702091687322382,1.6113470741342374e-4,0.013429496904227418
7340,Failed to Converge,0.07355681362610642,0.004129457389140194,0.02418095550896782
7360,Converged,0.04786311679644893,0.0018390190918783176,0.020618705608091613
7360,Failed to Converge,0.07774557205271387,0.0014991781642951724,0.02961981136516033
7380,Converged,0.0662474313346814,0.0015814416073290905,0.01475064546887601
7380,Failed to Converge,0.08803666597600845,0.0025825021874998997,0.02654976802892735
7400,Converged,0.07592192762317579,0.005579449329448011,0.027026059714029903
7400,Failed to Converge,0.07223112107614674,0.0018437543467513429,0.0289980187491918
7420,Converged,0.05366463819654181,0.012339946718569632,0.025858510930727566
7420,Failed to Converge,0.08570414413187039,0.004033129624993791,0.03264416149622129
7440,Converged,0.055474159191025565,0.007967068334465675,0.028155210506707246
7440,Failed to Converge,0.08084191702905402,0.0021322854408544513,0.031380897772922446
7460,Converged,0.060786930913962825,0.0056882484442578925,0.024420569683285626
7460,Failed to Converge,0.07424022653096571,0.0028269324145755617,0.025020085430208748
7480,Converged,0.034658451326811605,0.005313309751394428,0.023659666519807318
7480,Failed to Converge,0.059151515781068274,0.001289124695433718,0.018524456144981556
7500,Converged,0.06977069743357565,0.016972633299937395,0.03463260124039422
7500,Failed to Converge,0.06765673713972825,0.0023288559314558668,0.01677589032793541
7520,Converged,0.09378295703596651,0.0012972478394273448,0.03487940769470482
7520,Failed to Converge,0.07053824924827279,0.0023643404523808384,0.020704228040343598
7540,Converged,0.07931206375341503,0.007074481172666822,0.032265876337489945
7540,Failed to Converge,0.0697459558725243,0.002538341577122288,0.02530026163523217
7560,Converged,0.06401303137181946,0.0039276050362512475,0.01694811154575495
7560,Failed to Converge,0.06314217627113926,0.003842353281381142,0.023876956671873062
7580,Converged,0.08775430956548555,0.002760320306768671,0.027439631930832507
7580,Failed to Converge,0.059100811200231876,0.0029100432507462087,0.022948919367159513
7600,Converged,0.06494469887692983,0.0044559053298064335,0.02139864696596419
7600,Failed to Converge,0.07102985594504503,0.0029812058035753757,0.02576703928590886
7620,Converged,0.058942190998264976,0.003364299547247478,0.025656074738630193
7620,Failed to Converge,0.06320904245641965,0.0028500387419481375,0.02123969015054706
7640,Converged,0.07138942335862992,0.006536086462533954,0.02953779755441974
7640,Failed to Converge,0.07432335742431301,0.002616584725645736,0.024010333674697383
7660,Converged,0.08922149880254916,0.006792175973429457,0.03999459312815069
7660,Failed to Converge,0.07861819054923158,0.0048252849957156055,0.028536053969176342
7680,Converged,0.06042321255377612,0.0018451138011357248,0.02151953676249406
7680,Failed to Converge,0.06972685903224893,0.003860137307969254,0.02369746636792197
7700,Converged,0.06709635060584018,0.004901406231595214,0.030341852973158546
7700,Failed to Converge,0.08236201566662754,5.869362210017625e-4,0.027439691255782987
7720,Converged,0.12168091470728587,0.004475268507125126,0.029234673820628665
7720,Failed to Converge,0.07712434654306016,0.005461986176543612,0.024570470444687798
7740,Converged,0.11763184911745175,0.004644301885487838,0.031858520683329505
7740,Failed to Converge,0.06812023786100257,0.002223313475601326,0.02458269383977743
7760,Converged,0.12025664730632983,0.008748992857480318,0.031076031122357448
7760,Failed to Converge,0.06000773806486316,0.0016888182671401014,0.030721992954467398
7780,Converged,0.1293396191213333,0.003271334188202745,0.03441355069251267
7780,Failed to Converge,0.06342040754494678,0.0034066543922869454,0.01950538116875615
7800,Converged,0.15575480373372094,0.006618953965254684,0.024053710543581373
7800,Failed to Converge,0.0841689470911035,0.001814858562532517,0.023831976746776555
7820,Converged,0.1020607424041513,0.005081370840242594,0.034484555133273594
7820,Failed to Converge,0.07797574005561231,0.0020712018814713416,0.02206203253082929
7840,Converged,0.07723082770807685,0.009544660733801443,0.025229444864657537
7840,Failed to Converge,0.084654630269845,0.0013979287609351323,0.020377216126229454
7860,Converged,0.06377418920057232,0.004705348865783624,0.023671651040079674
7860,Failed to Converge,0.06990367207327729,0.002028229658491796,0.022733382991072488
7880,Converged,0.06877594927258175,0.006528977928827492,0.028562489398424255
7880,Failed to Converge,0.05941072765073424,0.00274271674541416,0.019658919030332705
7900,Converged,0.05108950843343895,0.009406934124530544,0.019422954397692482
7900,Failed to Converge,0.05739891115449912,0.0013502621870376788,0.024064021051496985
7920,Converged,0.048788324919763065,0.0034200489407587896,0.02197431146198162
7920,Failed to Converge,0.05679093311668858,0.003229670202522627,0.025935839378639903
7940,Converged,0.17196921843828047,0.0011181658616829374,0.014541913040069743
7940,Failed to Converge,0.07205038845193046,0.0012629384301364893,0.019936638338912963
7960,Converged,0.1607847349392212,0.006620469416038905,0.02339097176454734
7960,Failed to Converge,0.07128559254342443,0.0030379246915841545,0.02217699474289525
7980,Converged,0.16735007922118475,0.0021177604159423407,0.01847943817660027
7980,Failed to Converge,0.06188245192632734,0.002202877046316707,0.023069568026723046
8000,Converged,0.18239935454377007,0.004313369542066718,0.02406666260378986
8000,Failed to Converge,0.06946964468137164,0.002749302416035159,0.030916341566740745
8020,Converged,0.17936633332767063,0.0065866802886432665,0.027271012738257674
8020,Failed to Converge,0.07136411278882296,0.0026523043658501083,0.023363872276526844
8040,Converged,0.06297102996156939,0.009239928620139268,0.04058473674726668
8040,Failed to Converge,0.06474214538758272,0.0010526663792564917,0.019457699597938756
8060,Converged,0.08113115036220447,0.003644740472581784,0.03761441138737512
8060,Failed to Converge,0.06861052195814027,0.0013300144956411573,0.016965598091731558
8080,Converged,0.05713237144074627,0.0014869236709373638,0.024138177430935846
8080,Failed to Converge,0.05864777688798399,0.0011135032757580022,0.01751433012874066
8100,Converged,0.07462784369233609,0.0056982267927534105,0.019675111030641276
8100,Failed to Converge,0.06499371895772581,0.003394961149997469,0.021135717725227314
8120,Converged,0.07556210711143156,0.0012560235644760642,0.02698864411155541
8120,Failed to Converge,0.06139933801792638,0.0035607967596154714,0.02629891140615461
8140,Converged,0.06478824439591238,0.009694653967661735,0.03475051694770487
8140,Failed to Converge,0.06817742429583964,0.002554927211265933,0.025634197099761512
8160,Converged,0.10103593265109723,0.007518805650214913,0.03202668140893028
8160,Failed to Converge,0.0604432522671452,0.0032448842304889417,0.02296475292669821
8180,Converged,0.0805238514508588,0.0037555517197840685,0.03454455881678566
8180,Failed to Converge,0.06408220140367908,0.004733386876559506,0.022541998026640038
8200,Converged,0.08295733587215774,0.005618878710476895,0.02261639873825639
8200,Failed to Converge,0.07798730928862958,0.0017794352989650767,0.02777898284398237
8220,Converged,0.07600451979096344,0.0018551662064767872,0.024717509748354415
8220,Failed to Converge,0.06166603949778249,0.0034098339382117593,0.031850257762041
8240,Converged,0.07865791610195833,0.002807346156217817,0.014848270973338237
8240,Failed to Converge,0.06465446484187712,0.0020228758035210066,0.02696229984108195
8260,Converged,0.05843381537540776,0.004198228593927278,0.01851234696978076
8260,Failed to Converge,0.06501750635297585,0.002310652622082917,0.027976555243319785
8280,Converged,0.05954046863511063,0.007830783703663819,0.024371161729654072
8280,Failed to Converge,0.05715454327991878,0.0013837789014489756,0.029650916374502883
8300,Converged,0.082347982260473,0.016077175774185784,0.029892713180798884
8300,Failed to Converge,0.06885057014522633,0.005465119126674172,0.028032719977010435
8320,Converged,0.06484900018032935,0.002912706889893912,0.03441872560591331
8320,Failed to Converge,0.06192921802598843,0.0021907572386078533,0.017429396065475063
8340,Converged,0.06878569687236828,0.008611711739081625,0.02267654016419808
8340,Failed to Converge,0.07030558267856916,5.061326434419477e-4,0.026500028288756278
8360,Converged,0.0764619526438164,0.0026334869404359505,0.02401644747074156
8360,Failed to Converge,0.06732580997246157,0.0029334498134664547,0.029694245758124023
8380,Converged,0.07357424930574405,0.0032691172588586856,0.031222306761495323
8380,Failed to Converge,0.07304532578717962,0.00445880828931422,0.01945838249905218
8400,Converged,0.3102649939749124,0.0049447854188951704,0.033507254283094215
8400,Failed to Converge,0.07312385735617855,9.994000779110655e-4,0.02539442085626518
8420,Converged,0.06656005097386153,0.00171635708883845,0.014947320893284741
8420,Failed to Converge,0.06701460421358775,0.0018588439898628943,0.020109124203773483
8440,Converged,0.048201314231692424,0.003956720423641117,0.011904131577678351
8440,Failed to Converge,0.06763397870768703,0.003958361658897524,0.023102408567581424
8460,Converged,0.06992643946835672,0.006545387094628053,0.02073695056935724
8460,Failed to Converge,0.06644175812321339,0.001817244268936476,0.02852109711956423
8480,Converged,0.06477984549706323,0.0026189575646710433,0.015474918020720993
8480,Failed to Converge,0.06690298326736979,0.0016293361695695733,0.021981068319019414
8500,Converged,0.08022723432485887,0.0011191207457428216,0.013045741451374502
8500,Failed to Converge,0.07334443756857956,0.0015556041189559704,0.021118827020678306
8520,Converged,0.09916882162407606,0.0034444937579774936,0.01742301313152428
8520,Failed to Converge,0.06264719646992128,0.0036173696886317615,0.023528186627834083
8540,Converged,0.07037708245352588,0.0022466283241552748,0.013725715882587078
8540,Failed to Converge,0.05695419722976608,0.001540917586479073,0.01933275009855599
8560,Converged,0.09605183418197852,0.004504731624932038,0.023461776065486713
8560,Failed to Converge,0.051606392403367674,0.002793436423646006,0.021524036065269044
8580,Converged,0.05091757987073764,9.373820329493433e-4,0.02992090134998374
8580,Failed to Converge,0.06397046420303056,0.0017380241972780944,0.02651442163028654
8600,Converged,0.05545762687843308,0.009661743686746802,0.021818642170157738
8600,Failed to Converge,0.07049342249057065,0.0027722934252724886,0.026943647266469917
8620,Converged,0.05121864442253049,0.012852520745085208,0.02799821585485677
8620,Failed to Converge,0.07332480269905534,0.004408264995440697,0.024727082343107647
8640,Converged,0.05351658555417481,0.003098437811122519,0.0218122495219544
8640,Failed to Converge,0.08218198751787606,0.001876986205289009,0.023352974020124685
8660,Converged,0.05899080035402564,0.0010517875111241558,0.012691925231908326
8660,Failed to Converge,0.07294438895858944,0.00211737264321626,0.01980988239228588
8680,Converged,0.07317455064051373,0.0012859402297971617,0.03974131983750333
8680,Failed to Converge,0.06960049221394027,5.68712057913971e-4,0.01950346184386824
8700,Converged,0.09412092030343422,0.011153786819836675,0.036267750233205887
8700,Failed to Converge,0.06681622455438857,0.002305307134914886,0.01837245263905657
8720,Converged,0.10274236860950486,7.824006932357808e-4,0.02943115892842351
8720,Failed to Converge,0.06129602985197451,0.002030303587591407,0.02004825644025546
8740,Converged,0.10142158399852397,0.010022939151824792,0.04451965014260802
8740,Failed to Converge,0.056665124878400364,0.0019749038720198596,0.024949164919284374
8760,Converged,0.09319715840920181,0.0037834490510137743,0.03576799778538882
8760,Failed to Converge,0.05463420035003062,0.001984504514356465,0.020864294316074124
8780,Converged,0.07840793024712593,0.0020038228420868253,0.02446179523281736
8780,Failed to Converge,0.07661275543928317,0.004859534320744343,0.01836619742406992
8800,Converged,0.07210744451284581,0.005735267605121207,0.02729018653628553
8800,Failed to Converge,0.0742955806017834,0.0028829778505094425,0.017712097382713884
8820,Converged,0.07386450265840189,0.006007813116817957,0.025372572522937183
8820,Failed to Converge,0.06783754131680776,0.0012650806193685376,0.02064191582427226
8840,Converged,0.052673115083993305,0.006162953156545652,0.017932476418328295
8840,Failed to Converge,0.06294099124071616,9.159300466080412e-4,0.02010050747399436
8860,Converged,0.04851856235697852,0.004083631172015304,0.014258111062755782
8860,Failed to Converge,0.07285235094556076,0.0017211242743205922,0.01994777685755144
8880,Converged,0.0487480390914766,0.003849050988383233,0.021257204572035057
8880,Failed to Converge,0.06721220772003245,7.645178567795954e-4,0.019876024350781007
8900,Converged,0.03716985972308591,0.0025190313562938192,0.02047692073046345
8900,Failed to Converge,0.0651760323190263,0.001455739781361546,0.024727046987958974
8920,Converged,0.05078430651232855,0.015978185112338724,0.029113276305568023
8920,Failed to Converge,0.06637800577977455,0.0014182286649844459,0.022022531762065534
8940,Converged,0.050733173569775046,0.0011592598775029225,0.022492234028006066
8940,Failed to Converge,0.0629831510306493,0.0016609669718836957,0.026979645118394735
8960,Converged,0.049220893996379356,0.004194307034967851,0.022023219574368248
8960,Failed to Converge,0.07801167916878698,0.004541927196075794,0.022287707860026255
8980,Converged,0.04493429370594522,0.006210020859531962,0.02633227606833186
8980,Failed to Converge,0.07898700385930965,0.0016413547836563495,0.021736407847982184
9000,Converged,0.05825125754727343,0.007431488566092437,0.029014021463087264
9000,Failed to Converge,0.07652165942749346,0.0037382998782634954,0.023825545145994706
9020,Converged,0.04822711781125616,0.005635774151658306,0.01642885914789087
9020,Failed to Converge,0.09326859102941719,0.003324343114147024,0.023140762484302364
9040,Converged,0.06404527147753872,0.006291202423432602,0.03232987920167948
9040,Failed to Converge,0.07573586956463838,0.0032917673195918236,0.026463682258553237
9060,Converged,0.04766334348143167,0.0015634064321000862,0.02811655315334329
9060,Failed to Converge,0.07903710541852951,0.0036376724401786594,0.026892668394378257
9080,Converged,0.05353125963455113,0.007181581826800796,0.044578469118521605
9080,Failed to Converge,0.07319936482208311,0.00393683405131123,0.02839987246987441
9100,Converged,0.04679185886672799,0.008767478950191152,0.0243343965009669
9100,Failed to Converge,0.07449628552579379,0.003581279318912417,0.021263910661639816
9120,Converged,0.05993520009798824,0.004868090690982607,0.014330281118993957
9120,Failed to Converge,0.058438314686826816,0.0035145986801108815,0.022589108997684237
9140,Converged,0.04020827984849144,0.00459306880449044,0.027585842046303186
9140,Failed to Converge,0.06642747409127434,0.002393937800617117,0.021654266873612195
9160,Converged,0.07104122006812956,0.004559103534552784,0.045798365304654046
9160,Failed to Converge,0.06934450805623486,0.0015093840000077138,0.023385946287786712
9180,Converged,0.05947621776665529,0.012434223806548766,0.03742221779266903
9180,Failed to Converge,0.07215636738039537,0.0024636263693023014,0.02019086696472732
9200,Converged,0.059939880911578924,0.0031422522260304456,0.019160748019397378
9200,Failed to Converge,0.07422818777260862,0.0032180392548898156,0.01604669509496007
9220,Converged,0.04056997388569748,0.004533454522861842,0.01677263207565514
9220,Failed to Converge,0.08559139063988189,0.005272443460540258,0.022593446858528692
9240,Converged,0.060193598143904264,0.013173483157764027,0.025355976172110772
9240,Failed to Converge,0.07232068014870704,0.0036477333876576605,0.024169674002248655
9260,Converged,0.047750284373648304,0.002833549571662467,0.03095883491280916
9260,Failed to Converge,0.06718823541240782,0.003662672417705035,0.018951529256867387
9280,Converged,0.052103633128936386,0.008009793033636133,0.022921499286216434
9280,Failed to Converge,0.06442609463399127,0.002526984955269978,0.020355823877785843
9300,Converged,0.07154901650953746,0.007248240506750456,0.022728320623495474
9300,Failed to Converge,0.0651515437186388,0.0010178501365668915,0.02301285836904085
9320,Converged,0.0699623262934093,0.0017046005430255786,0.022297487177331717
9320,Failed to Converge,0.06565219963975204,0.0028748350456882996,0.02033393697429718
9340,Converged,0.07561546184132972,0.009604767246418035,0.028584807512668217
9340,Failed to Converge,0.07093385208843887,0.0017292796738321201,0.02262243897031299
9360,Converged,0.06879055854164665,0.005469373610271236,0.032010721957211385
9360,Failed to Converge,0.06722846636326812,0.00324946965179478,0.018200310929818872
9380,Converged,0.1018251527870439,0.005079013153053408,0.023531672090706723
9380,Failed to Converge,0.0668110889923056,0.0028534170525200235,0.02239768181901429
9400,Converged,0.08337280995881244,0.0018820089672618402,0.023260916109318092
9400,Failed to Converge,0.07557120405616585,0.0020128901085923324,0.02211408672297143
9420,Converged,0.07617791807915242,0.003662510120732168,0.022390992754125275
9420,Failed to Converge,0.07186632776879465,0.0039887834259565574,0.02374569624993226
9440,Converged,0.08973385147547641,9.829605249382185e-4,0.026812158627665797
9440,Failed to Converge,0.073787586169061,0.002775278707903549,0.024349863330428243
9460,Converged,0.0983120715943006,0.003121851607759295,0.027468855500467904
9460,Failed to Converge,0.06702216363793248,0.0019847759295398117,0.019735428557462582
9480,Converged,0.0877323299980119,0.001921327610084193,0.01926307428389334
9480,Failed to Converge,0.07338691638945291,8.827585391015962e-4,0.01874955154839303
9500,Converged,0.05751467060352927,0.003988478590594407,0.013788780083600762
9500,Failed to Converge,0.0690415828778739,9.270050224873265e-4,0.018588258103590154
9520,Converged,0.03822558729472589,0.003729568674378116,0.02468773398271689
9520,Failed to Converge,0.08857504148023747,0.005011414242148153,0.022226042308432677
9540,Converged,0.04828287059173611,0.008109392755699205,0.02120974910467271
9540,Failed to Converge,0.0731386914809955,0.004235651388981506,0.023832537980506007
9560,Converged,0.06522772609914984,0.010690246393159887,0.022327240130257785
9560,Failed to Converge,0.07267085679720403,0.0047217213710158655,0.024602526415503374
9580,Converged,0.07716636004777888,0.004760657296842993,0.02510957980779986
9580,Failed to Converge,0.08141841836900712,0.0016068702407447603,0.021550725462861346
9600,Converged,0.063338391151443,7.876018540004456e-4,0.012211088133175126
9600,Failed to Converge,0.07245117255313205,0.0023436663291939884,0.021394583469368122
9620,Converged,0.05605753336847058,0.0032542538112401505,0.022919861453562666
9620,Failed to Converge,0.07813633626999211,0.0011579176405109302,0.024800879333969253
9640,Converged,0.05427891830746795,0.003569055933636942,0.023171927764588776
9640,Failed to Converge,0.07631450208801424,0.004054231255721707,0.026844801775982273
9660,Converged,0.0764951373743039,0.002369392270247699,0.02889932072527393
9660,Failed to Converge,0.07518461052540906,0.005442992612992612,0.025220133981715527
9680,Converged,0.0896862343716773,0.018481999428130412,0.04419315207411066
9680,Failed to Converge,0.08134535450520264,0.0026602127096274123,0.02784024982370973
9700,Converged,0.09336081376338051,0.015810577263250716,0.036207300151975964
9700,Failed to Converge,0.07198791303668411,0.0025721025186864446,0.02051307253179019
9720,Converged,0.11749710161178148,0.0033384580256147576,0.034753960617943724
9720,Failed to Converge,0.06499394047672052,0.001485115217486563,0.017670337565280976
9740,Converged,0.09273825979885528,0.013215024492644455,0.03657658770650324
9740,Failed to Converge,0.0701562824132983,0.00744573411713597,0.02470997004614103
9760,Converged,0.09363738747291225,0.016957945387120504,0.03456579719851344
9760,Failed to Converge,0.06849104612456441,0.0033902761101430407,0.029430071311130734
9780,Converged,0.09407484875112476,0.00382875314330444,0.01252063123287132
9780,Failed to Converge,0.07439503085756144,0.00845595778020522,0.032814863761504665
9800,Converged,0.07486554364763015,0.0013176554205117086,0.03444647650402139
9800,Failed to Converge,0.07991222533543713,0.005492767967705421,0.03092406764862804
9820,Converged,0.06968607174442094,0.005943684025947127,0.03292348335636695
9820,Failed to Converge,0.08074908365951894,0.002509555334103035,0.01720322197307722
9840,Converged,0.049947858538311005,0.0030531599719223505,0.017943682340491093
9840,Failed to Converge,0.0732274781038612,0.0011895411962415242,0.02054926579425393
9860,Converged,0.049318055453147575,0.002013942902793155,0.0188452259982824
9860,Failed to Converge,0.05836451719601525,0.002831289967754004,0.018569753647496738
9880,Converged,0.06251531016071171,0.0044004919762436175,0.03385628524118296
9880,Failed to Converge,0.05872230798469007,0.001938514759964405,0.017207793667753497
9900,Converged,0.0609929742427429,0.0029413300363903584,0.02975726923042921
9900,Failed to Converge,0.06119660310707427,0.0016438587631636922,0.023847884059028074
9920,Converged,0.06458359670922278,0.006307121648298285,0.026025091785216094
9920,Failed to Converge,0.0666117861177298,0.0016103039328633595,0.019071057233240082
9940,Converged,0.07224577112976167,0.0011820585620016207,0.01757143264012971
9940,Failed to Converge,0.07171322588856402,0.002136695516479265,0.02203631415105347
9960,Converged,0.05279509499423059,0.013088539087594653,0.03581582471008954
9960,Failed to Converge,0.05894543331820681,0.002468498275393508,0.020719706022130184
9980,Converged,0.06787670135246426,0.0081091508473563,0.018379206263414945
9980,Failed to Converge,0.06489488072582447,0.0033785675225921855,0.020797835497399133
10000,Converged,0.06406946407283655,0.0010620135389372825,0.013631554103028222
10000,Failed to Converge,0.05904594873851528,0.0053485381875250605,0.025416210739969


==> csvs/csvs/coord_scale1280.csv <==
ntimes,ncords,gent_tot,kry_tot,res_gent,res_kry,size_gent,size_kry,nobs,ntimes_gent,ntimes_kry,memtimes_kry,memtimes_gent
20,1280,224.674127,1.753037,59101219941.840965,59101219941.840965,27.046966552734375,1155.0712585449219,6,0,0,0,0
40,1280,441.690146,3.374509,59817624522.026115,59817624522.026115,27.038002014160156,2158.5941314697266,6,1.9659145977231283,1.9249502434917234,1.8687973711587047,0.9996685565992497
80,1280,870.300384,6.818753,60185736455.04884,60185736455.04884,27.087974548339844,4167.680740356445,6,1.9703866882282675,2.0206652286302984,1.930738474452716,1.0018482332442138
160,1280,1675.571709,13.683021,60372359341.56157,60372359341.56157,27.287960052490234,8184.833526611328,6,1.9252797537545383,2.006674974148499,1.9638820813110822,1.0073828149754611
320,1280,3453.01421,28.609299,60466324160.044586,60466324160.044624,27.375,16219.139099121094,6,2.060797631908453,2.090861294446599,1.9816089168323154,1.0031896831915006
640,1280,7054.472156,1069.184807,60513471398.52174,60513471398.52205,27.52704620361328,32288.742065429688,6,2.042989610517705,37.37193305575226,1.9907802669489034,1.00555419921875


==> csvs/csvs/golubrepinside.csv <==
it,max,min,up,low
20,223760873966512130,-898684440612019700,907001030388685800,-907001030388686100
30,89130717254104580,-55046845610708930,129452325819211200,-129452325819211200
40,47609677283942720,-11362814333349184,50379819097424096,-50379819097424096
50,17749540207271232,-17920375476602368,31352890291546352,-31352890291546368
60,4024524986259568,-12280913058103936,21579065805373760,-21579065805373752
70,9945844706441144,-1509596305917784,11368073603431504,-11368073603431504
80,6834936824444968,2461653184940784,6842676671763992,-6842676671763992
90,2138796876982608,-3412832991273436,6765228931955456,-6765228931955458
100,2733772203287428,-2394252923635464,5140349614824332,-5140349614824332
110,1965519804680190,-1327286889723680,3863262256040554,-3863262256040554
120,872556822750750,-1859750289436950,3062624624277564,-3062624624277563
130,781049602767987,-1340772873705679,2378370146231177,-2378370146231177
140,1289428318980565,-397580554795605,1788000455717556,-1788000455717556
150,812113152745214,-679884169314082,1664854619147724,-1664854619147724
160,575002928482911,-780739682028658,1481089160604132,-1481089160604132
170,843939000076096.5,-173347410072098.5,1176055761455308.5,-1176055761455308.5
180,353549755195701.5,-524205427212517,1150711021123556.5,-1150711021123556.5
190,614094222996339,-239410880499299,915834193691085,-915834193691085
200,562303019494488,-395458224785792.5,825196917373732,-825196917373732
210,618026595446426.5,119844897329888.5,619599456382106.5,-619599456382106.5
220,284582043052448,-307592036735657,667751243786301,-667751243786301
230,55693625541704.5,-533966401518182,671136490331948.5,-671136490331948.5
240,418877270556566.75,-38427235972521,519401899624562.25,-519401899624562.5
250,421790209638927.25,-4591868582955.5,437165561996437.25,-437165561996437.25
260,435720314613215.75,-80277762148680,439113208638879,-439113208638879
270,210674194606203.5,-175262734166611.75,432017883625704.75,-432017883625704.75
280,83093061700788,-264267667749852.25,407116761474455,-407116761474455.1
290,-58044694571662,-416221112203326.75,437847224348487,-437847224348487
300,205361727815328.5,-116738910865110.5,336846124180917.5,-336846124180917.5
310,215480764033129.62,-54615554865148.5,289492696336733.9,-289492696336733.9
320,206708106009518.38,-55639485973308.25,278389483550681.12,-278389483550681.25
330,209375937227167.38,-45207364264335.5,245856978869452.88,-245856978869452.75
340,153085683447697.25,-119461735816772.88,256410361327167.62,-256410361327167.62
350,172182896578478,-47471138696982.375,225723123383836.12,-225723123383836.12
360,204091847161167.62,-29320614877690.875,213141114448082.5,-213141114448082.5
370,49541243714065.125,-158834387239706.62,225668124762419.12,-225668124762419.12
380,93692470280596,-125564155048201.25,217974173598669.62,-217974173598669.62
390,70231608027883,-119247916489650.38,204847918455445.62,-204847918455445.62
400,37199576404019,-149251052536857.25,203281973055365.88,-203281973055365.88
410,-36785024561227.25,-195784204894191.38,199325642291269.62,-199325642291269.62
420,27996072296016.875,-124219755974608.25,177155743375293.5,-177155743375293.5
430,4681487585732.625,-138340351659721.5,171502624144545.25,-171502624144545.25
440,27409310169986.75,-108115832336473,159531125749367,-159531125749367
450,82234899608832.75,-49391193051532.5,138871653275018.38,-138871653275018.38
460,99717230634276,-16348120260684.875,119154153038612.94,-119154153038612.94
470,94744459321077.56,-24737782167669.75,114576407990103.44,-114576407990103.44
480,49753991961820.375,-69995126615805.625,125437366078851.88,-125437366078851.88
490,33961201785022.125,-72409108671465,118604046588876.75,-118604046588876.75
500,27697084213598.938,-67567904610015,112921829235779.31,-112921829235779.31


==> csvs/csvs/golubrepinsideeta.csv <==
it,max,min,up,low
20,223760873966512130,-523334318618338560,523657289050176e3,-523657289050175740
30,74439339059258750,-55046845610708930,74739335158944700,-74739335158944700
40,28973765760541696,-11362814333349184,29086802117622464,-29086802117622464
50,17749540207271232,-17920375476602368,18101599649697104,-18101599649697104
60,4024524986259568,-12280913058103936,12458679451593184,-12458679451593184
70,6492018635176224,-1509596305917784,6563360355108656,-6563360355108660
80,3950238898970472,2461653184940784,3950621218420512,-3950621218420512
90,2138796876982608,-3412832991273436,3905906744993928,-3905906744993928
100,2733772203287428,-2394252923635464,2967782233847620,-2967782233847618
110,1965519804680190,-1327286889723680,2230455503475134,-2230455503475134
120,872556822750750,-1767723363649876,1768207151253428,-1768207151253428
130,781049602767987,-1340772873705679,1373152644159139,-1373152644159140
140,1015874181784286,-397580554795605,1032302544419705,-1032302544419705
150,812113152745214,-679884169314082,961204262526530,-961204262526530
160,575002928482911,-780739682028658,855107225568632,-855107225568632
170,678346748914896.5,-173347410072098.5,678996110458232.5,-678996110458232.5
180,353549755195701.5,-524205427212517,664363317805154.5,-664363317805154.5
190,523796527124302.5,-239410880499299,528757118260611.5,-528757118260611.5
200,320995644289098,-395458224785792.5,476427662380173.5,-476427662380173.5
210,357490349957432.5,119844897329888.5,357725912931955,-357725912931955
220,284582043052448,-307592036735657,385526360351728,-385526360351728.25
230,55693625541704.5,-387121578679578.5,387480833356131,-387480833356131
240,299692994873805.25,-38427235972521,299876826565844.25,-299876826565844.25
250,252372976488561.5,-4591868582955.5,252397654899077,-252397654899077
260,253225540744874.5,-80277762148680,253522129212377.25,-253522129212377.25
270,210674194606203.5,-175262734166611.75,249425641406033.25,-249425641406033.25
280,83093061700788,-230592568729145.75,235048971828885.25,-235048971828885.25
290,-58044694571662,-252782051837794.5,252791212841529.5,-252791212841529.5
300,189403807234560.5,-116738910865110.5,194478200471335,-194478200471334.88
310,165290427424108.12,-54615554865148.5,167138686158443.88,-167138686158443.88
320,160584653713428.38,-55639485973308.25,160728243267546.62,-160728243267546.75
330,141689502371815.25,-45207364264335.5,141945592932426.62,-141945592932426.62
340,142810021588053.88,-119461735816772.88,148038591135249.38,-148038591135249.38
350,129892135513298.12,-47471138696982.375,130321306047980.88,-130321306047980.88
360,123050036081753,-29320614877690.875,123057079801977.25,-123057079801977.25
370,49541243714065.125,-129693319079043.12,130289552579100.62,-130289552579100.62
380,93692470280596,-125564155048201.25,125847447803578.12,-125847447803578.12
390,70231608027883,-112923240364632.88,118269000863186,-118269000863186
400,37199576404019,-117116199428093.12,117364901864913.75,-117364901864913.75
410,-36785024561227.25,-115066810357962.5,115080713233259.5,-115080713233259.5
420,27996072296016.875,-100866622247492.19,102280916126214,-102280916126214
430,4681487585732.625,-98897553762134.125,99017086216580.375,-99017086216580.375
440,27409310169986.75,-90265150100269.69,92105338395521.125,-92105338395521.125
450,76027286592397.375,-49391193051532.5,80177586401140.25,-80177586401140.25
460,68274791763481.44,-16348120260684.875,68793682331905.06,-68793682331905.06
470,65690205632308.875,-24737782167669.75,66150719995866.625,-66150719995866.625
480,49753991961820.375,-69995126615805.625,72421297072062.75,-72421297072062.75
490,33961201785022.125,-66101200839065.19,68476078225066.94,-68476078225066.94
500,27697084213598.938,-63735632809980,65195448506662.125,-65195448506662.125


==> csvs/csvs/golubrepoutside.csv <==
it,Meand
80,7363106832345060
80,8179951399797768
80,7095180330097448
80,7572622984960856
80,8772347169075380
80,7119218426591620
80,8586702781819380
80,7598682397426720
80,7196889862732672
80,6906849884970832
80,6895058040374024
80,6915029796183452
80,8284560989816112
80,6888524694900564
80,7523217215180872
80,7057256728605784
80,8176518967443456
80,7265402102186136
80,8335599400166368
80,6856338071101960
80,7660100380720252
80,8152769367632456
80,7025927276720072
80,7038235034443888
80,6873074823127432
80,7162775327512044
80,7060649753126580
80,7619167532155820
80,7858743873283404
80,7027342774901620
80,7509644701803032
80,7584734873684004
80,7469238247671060
80,7399675725329180
80,7828233183050696
80,7379563473846176
80,10748916574376236
80,8390752059427944
80,8227777165553264
80,7353649760779796
80,6937695020844124
80,9340825222163092
80,7338494521577544
80,7175334049565620
80,8445045606700200
80,8426550336405280
80,7217466961233396
80,7019567227638440
80,7270609014545524
80,6859330131004832
80,8073373539933912
80,7001140339519300
80,7716046310390496
80,8967831369634616
80,7507784500218844
80,8499745759878784
80,7258779662861860
80,7125377483287080
80,7310133950633648
80,7327444905053120
80,8680579258390356
80,7639470881990596
80,6853452643216696
80,6919096495128192
80,8738767628269316
80,7932353439614452
80,9184884488500184
80,7613966993412428
80,7187520824382132
80,8291418344992664
80,7309950706420812
80,6979876739378504
80,7238688623111148
80,7053351951363540
80,6896865511836388
80,7120431502537480
80,8415714428120660
80,7762980945745248
80,7023142536009904
80,7282153580644496
80,6879843116583992
80,7000014562873180
80,7872198494140200
80,7119055247540568
80,6912494156504228
80,7301172512012264
80,7504635447773648
80,7279132165056016
80,7355923445755220
80,8106888064593568
80,6901482904468280
80,7946195011586028
80,7144325952537856
80,7872793242061480
80,7984069246269104
80,7165858317495244
80,8121942147259460
80,7433324091682848
80,7192129353683664
80,6951483492185352
80,7860626937596156
80,7209723700214320
80,8004151853941388
80,6893817614046288
80,7425419043391188
80,7219755586917268
80,7219374981021028
80,7964682845982832
80,6956256504828316
80,7387912131263316
80,7012073409208248
80,7026448113817968
80,7281426153094808
80,6960461759056256
80,7440216180036500
80,7083038822323224
80,7955086675133812
80,8434085537416792
80,7138043833573656
80,7580772518617960
80,7196579833432084
80,7008125495687432
80,7214579581236892
80,7418358178529412
80,7427747538735812
80,7510068082389532
80,7610290766418344
80,7617032893835736
80,7426808173257364
80,7110107181621056
80,7224902078892824
80,6939940753394496
80,7313468427929300
80,7265671100522624
80,7294198012610700
80,7925047104170924
210,641119972961768.5
210,620329835173837.5
210,625111740927538
210,625872420359204
210,749368331567675
210,637742337104563.5
210,727715544074195
210,675740934997943
210,657506723369054.5
210,665218820015894.5
210,645969675142581
210,698941128464706.5
210,687278725630204
210,634458330606587
210,625749151770951.5
210,665670416705472.5
210,645915810470277
210,621356888914107.5
210,631834889723071
210,722296396877736.5
210,632189999837825.5
210,652487079582575.5
210,669520901830217
210,642220579849364
210,688884144686959
210,642158574768912.5
210,657899071450276
210,663622759133790
210,661268488783260.5
210,674604214347566.5
210,647177634803069.5
210,697494138257797.5
210,746083436158292
210,664324998249530.5
210,667365507694081.5
250,465339726601039
260,493397384104586.5
410,-211454347113060.25


==> csvs/csvs/golubrepoutsideeta.csv <==
it,Meand
20,-551617087043421950
20,-554710283507809800
20,-656078917907761900
20,-626143758103252e3
20,-559417870635631360
20,-540065845792706800
20,-674146072162571500
20,-555181471257701400
20,-585016044641600800
20,-541406745387017500
20,-534560327329053950
20,-567495600305505540
20,-548256084640251900
20,-659476791976454700
20,-588473828051258400
20,-625666509963234800
20,-524566197699393e3
20,-633310354835363100
20,-626374403778138600
20,-580200009083724300
20,-562914756206857700
20,-567128715859026940
20,-551463480737256200
20,-565797652111408900
20,-577661473771126e3
20,-600970549631057900
20,-664903855345861900
20,-571209415221420800
20,-608739121895280900
20,-632350202228690700
20,-539227359907989760
20,-624627716131860500
20,-549737598630849800
20,-5.3840354117929677e+17
20,-546414822452153340
20,-558276521944401400
20,-605804859001705e3
20,-540135420605483800
20,-680887081495807200
20,-545771023671378200
20,-5.6556400368888883e+17
20,-526523367817539100
20,-617135720748268500
20,-605191995401940700
20,-574279923967173900
20,-596834566019670800
20,-898684440612019700
20,-561546196815391500
20,-524209126183706600
20,-619362548344205600
20,-67989574746046e4
20,-527789676979096060
20,-544320907506983940
20,-647891480622294800
20,-632885652855680800
20,-630288244465822200
20,-704709327400287500
20,-608286418488608500
20,-710460400091773200
20,-552029627998028800
20,-533541443411792640
20,-523804808576880640
20,-579983533480695300
20,-536426018014378750
30,81132395879381500
30,82906354722170690
30,78319306408149120
30,75665462613007940
30,89130717254104580
30,79409610382833920
40,35593642217229440
40,41061596037687424
40,34944361201524192
40,30598331496398752
40,30258280118227936
40,33414950545318848
40,31803118265488288
40,30817091976856608
40,31862268169875328
40,47609677283942720
40,32978098592209440
40,29257982796146656
40,31344311612484192
40,35020314804102592
40,30745254741430688
40,33105975401414272
40,32593805866472096
40,32833699443079584
40,29570055588760928
40,32443086419069888
40,40912349661255424
40,29114747363922080
40,31069823020043072
70,6731729843991208
70,7191438762131472
70,7010437828727304
70,7792475486551856
70,7656010418449704
70,7563247658570944
70,7107396020549968
70,7223080405440816
70,8331467188651184
70,8072040387944360
70,7217405238058480
70,7097478619532288
70,6894464258495456
70,6659122376207776
70,8359856203829768
70,7107729148344904
70,7034489504220880
70,9690693472199424
70,6627646204643128
70,8638925779612064
70,9945844706441144
70,7029925483046240
70,7282046597323160
70,6964284378344768
70,7396818809988600
70,7009925602039112
80,7363106832345060
80,8179951399797768
80,5169719197689988
80,4218898534180452
80,6148375088966256
80,5326033991521084
80,5401810511287924
80,5042197241252544
80,5513803682458960
80,5414317443316732
80,5811921591400824
80,4455681085795232
80,6172241260879084
80,6749638991907264
80,6462586765011860
80,5836886268688548
80,5435628826247340
80,6186701822834316
80,5322342357182248
80,4221831275804464
80,4258729168793664
80,4527939019574728
80,5481842429976424
80,5372681689088492
80,7095180330097448
80,7572622984960856
80,4061073381784860
80,4139284590073896
80,8772347169075380
80,6632604143824168
80,5228775060122300
80,6039018670968416
80,6378439394953824
80,4838235373144668
80,4622687565569464
80,6601953312561024
80,5414604153747128
80,7119218426591620
80,6365175006293180
80,5918524258822200
80,5486934932562932
80,4382844149026836
80,6646699543730536
80,4535293697569420
80,4409691827308288
80,4453329242097232
80,4314230289121440
80,6418341907296612
80,5665376632446156
80,5101963922066980
80,4914255067045912
80,5684304219900860
80,6752696951516056
80,4558055911562696
80,8586702781819380
80,7598682397426720
80,4317803061358268
80,5687377475017280
80,5670410545524692
80,5013595140934080
80,7196889862732672
80,6316691802087320
80,6076644179397156
80,4911332545300932
80,6906849884970832
80,5210109694966308
80,4576912226839692
80,6165001692370112
80,6895058040374024
80,5158183040200180
80,5309259271716692
80,4689955039724456
80,5833396731041284
80,4700630903928020
80,6099433441534400
80,5364407103614068
80,6036590966929888
80,6915029796183452
80,5044484877655396
80,6079847596906924
80,4988159397608816
80,8284560989816112
80,6111279973205736
80,5225770687265200
80,5334751892220632
80,5290414212928400
80,6888524694900564
80,6662641540907204
80,6407805260195888
80,4818756750818368
80,4863907308028380
80,4286796057332560
80,5124229428880756
80,6271534739514912
80,6540785228465084
80,4330323446833644
80,6510216705815336
80,6342892337673312
80,4243891410330768
80,7523217215180872
80,5969751332088816
80,5149972692682712
80,6560059041460636
80,5634633319772268
80,7057256728605784
80,4602923867975868
80,8176518967443456
80,6119805419133020
80,6631187285696316
80,4481747269775452
80,5762927846928724
80,7265402102186136
80,8335599400166368
80,5484639284766056
80,5689388839847004
80,6856338071101960
80,4501451112413856
80,5049315172191248
80,6271396272931304
80,5349936030826016
80,5733835999317472
80,5670960163633664
80,5929761650785120
80,6098073383489692
80,6832690469182492
80,5673183550035180
80,6545291464308844
80,4579992792745548
80,6194261031173036
80,7660100380720252
80,6043868939938228
80,3995218758737692
80,6557851764407708
80,5759772934146592
80,6815462339126704
80,4790489961900588
80,5672360122093956
80,6107031984558184
80,5551214061134760
80,4946005658453124
80,8152769367632456
80,5489879384802124
80,5597500536176424
80,6403993104604964
80,7025927276720072
80,4258785512972184
80,6460658049049412
80,6254449493765244
80,5413715168090028
80,4366142741224200
80,7038235034443888
80,5961820776503920
80,6503673946366656
80,6873074823127432
80,4072866727616072
80,5584608396456592
80,7162775327512044
80,6028315195199048
80,7060649753126580
80,4485540400389664
80,5850499391252248
80,4804220822217616
80,4836403551329004
80,4823243841634268
80,7619167532155820
80,4679823758164076
80,6156812730071356
80,4232998146175676
80,4734298069186676
80,5399189135571140
80,4144200922296464
80,5356660936761408
80,4953523029082356
80,4736353753144412
80,6601383478853448
80,6296790378367640
80,4788600396280764
80,6088004264856996
80,4033912249967520
80,4191703079988664
80,6566498536580168
80,7858743873283404
80,4202071016349444
80,5237682527169172
80,5932630685562036
80,4368999132950388
80,5161068119575572
80,4995242404238656
80,6726620549696644
80,4149444284046116
80,6606768839523900
80,4343213599869224
80,4241028915359384
80,6725487367422936
80,4852971527202672
80,5106849867891440
80,6538741348130404
80,5228799486665240
80,4526998110018380
80,4287139592883744
80,6719479284887224
80,7027342774901620
80,6543875666956800
80,7509644701803032
80,6704241711389488
80,6406488347200328
80,5999026682171172
80,5317569523674196
80,5136532909056920
80,6509490078922332
80,5321104495645532
80,6282492879781332
80,5649138422295476
80,5991380002109928
80,7584734873684004
80,7469238247671060
80,5167400906078416
80,4985971475486252
80,6802828546727676
80,7399675725329180
80,5398593905144920
80,6446851770583020
80,5190979510464460
80,4583647479954444
80,6632649631824516
80,6442625648315516
80,4569517025430168
80,4910835904517732
80,5126518975283408
80,5618635379359428
80,5146172530814480
80,5611174890843832
80,6015157278274100
80,4348339699407224
80,7828233183050696
80,5651600368335888
80,4394384051078520
80,4593391286763832
80,5237244399497336
80,5084294215755348
80,5004982674310452
80,6678227306119932
80,7379563473846176
80,5996612263284360
80,5767788589532416
80,4623221074302608
80,4177240873083116
80,4066087827648168
80,6554397345734592
80,4537918702286788
80,5944192999711932
80,6501783584997016
80,5494971898782348
80,4449929028214184
80,6073179285693884
80,6537184388131372
80,6082106443373160
80,4879403286266160
80,4082070419159520
80,5180947056718848
80,5458531455889468
80,10748916574376236
80,8390752059427944
80,4953632528359496
80,5990816663717056
80,6241844037154924
80,6135653855363308
80,5860595178366268
80,5296028296794796
80,5738846151403996
80,4403312834340484
80,5036887955892504
80,4723427079462380
80,4405674945356916
80,8227777165553264
80,5493001359143900
80,4762611901088968
80,6667255855811148
80,4506201586196448
80,5488813081039464
80,4979174887362896
80,4648584176469892
80,4148971425596848
80,4338987138340648
80,4326402185788440
80,5789103085394528
80,5694265880798408
80,5942493011889060
80,7353649760779796
80,6814434274965820
80,5597391405377948
80,5895869462222052
80,5085308097780120
80,6744122676418140
80,6309216014570516
80,6635081577580036
80,5181655686090600
80,5162908806608580
80,5034191572563740
80,5709912234232e3
80,4518992317277940
80,3960088870652904
80,5985055613239116
80,3971426535188508
80,5669208535335920
80,4017826541159556
80,4720976968500416
80,5020495883611392
80,4583634631044280
80,6010023065171912
80,5803919160900504
80,6183220404500796
80,4476472580608796
80,5492588308151852
80,4393814992731608
80,6013354468358092
80,6937695020844124
80,6036309409092672
80,9340825222163092
80,5988162870050308
80,6140513453679836
80,6788122547362300
80,5575134792439312
80,5160634962606420
80,4425318223046544
80,5423227982383416
80,3971175481951024
80,5512170811927068
80,5595961259727712
80,7338494521577544
80,4191981180963348
80,5214083690188836
80,6591286459142176
80,5345319700631616
80,4884364381488312
80,6250094742604984
80,7175334049565620
80,8445045606700200
80,5279686501713632
80,6542090698904036
80,4617651715705548
80,4905746646227156
80,4882273268090056
80,8426550336405280
80,4564199514931160
80,4252060766901848
80,4910690611883624
80,4993478492045392
80,6020631018199248
80,4148218415124384
80,7217466961233396
80,6634478309329176
80,5082306104919708
80,5804644401064940
80,6347250376074844
80,5361321717511120
80,6834590208815816
80,7019567227638440
80,7270609014545524
80,6104100340352236
80,6086911415222288
80,6192004910520028
80,6859330131004832
80,5221128537016148
80,8073373539933912
80,5697081046449516
80,7001140339519300
80,4810861236756216
80,5816116861321300
80,5185782145475048
80,7716046310390496
80,4213726034781248
80,5716316310286624
80,4550238210815388
80,4290059948570956
80,5931239011070316
80,8967831369634616
80,5598941598444600
80,4913873593411172
80,5965958645827108
80,7507784500218844
80,4119667287407096
80,8499745759878784
80,3998928384854296
80,5486989528767192
80,7258779662861860
80,4961511528912076
80,5784181831973120
80,4025590663907760
80,5282281684437680
80,6042253421778052
80,7125377483287080
80,5887908721169968
80,5703016365005940
80,4670131655315432
80,7310133950633648
80,6604812786909596
80,6297823666124704
80,4912512714544632
80,4939535921626064
80,7327444905053120
80,5865912913970772
80,8680579258390356
80,7639470881990596
80,6759649193516152
80,4194710869728292
80,5565887875052164
80,5238546082804224
80,6853452643216696
80,5601632455617652
80,6919096495128192
80,5060752283893252
80,8738767628269316
80,6305462875288736
80,5122073355865824
80,7932353439614452
80,4797670880326336
80,6297668689099516
80,5743375830714908
80,5362254314376672
80,4159237614124784
80,6754380601832016
80,6037845177684792
80,4834827553969108
80,4387584407453764
80,4100378322726136
80,5264844738702944
80,5533530178739240
80,5705769565151520
80,5977213239823832
80,4936546827898924
80,5041851142609264
80,6343239723368120
80,5908485287597692
80,5523029979903844
80,6028106396999508
80,6069557752475116
80,5509547160174796
80,6195601356917448
80,9184884488500184
80,6223703239358052
80,4075872364168268
80,6366565509617276
80,7613966993412428
80,4901626921757648
80,5184418242235156
80,5357371295806948
80,7187520824382132
80,4283772410199568
80,6823576283825380
80,8291418344992664
80,4926850219855584
80,6110898339433684
80,5269712012150660
80,7309950706420812
80,4064181928094512
80,4671577378156964
80,6108619662282956
80,6979876739378504
80,7238688623111148
80,5084836434665084
80,4945006613181392
80,6481098965892456
80,4693385620542120
80,7053351951363540
80,4848178993669740
80,4996886437432936
80,6493035655741768
80,4279352765548740
80,5263608694637344
80,4945617714548e3
80,4981616626556424
80,6896865511836388
80,4942513921189080
80,4283480304092824
80,5944746246184188
80,5289985034594228
80,6132480108490284
80,5372636929470648
80,5021368165891848
80,4451860307768824
80,5408818580031452
80,5138476373642144
80,5591854020976084
80,6651437143150020
80,5221254870117348
80,6494686662116976
80,5533908069754440
80,5151484638852620
80,5481083230737084
80,4872592214928e3
80,5721112607790112
80,7120431502537480
80,5172041035327640
80,4961258312660156
80,4451461910158264
80,5270688007438556
80,6829878910662072
80,4421269492077520
80,6447054169706548
80,6161251870902608
80,4800446196321432
80,6597336012040884
80,6379063539926180
80,6263148467471944
80,5611335925298756
80,5064419695158176
80,5268066043634912
80,5331368262661980
80,4952527457386428
80,8415714428120660
80,5512656525347456
80,5972768251709792
80,4331227138313584
80,4833758658597464
80,7762980945745248
80,5949372232026792
80,5547127294157188
80,6012652371062032
80,4721670995791336
80,7023142536009904
80,6196896416329212
80,6435870176688024
80,4598460336998472
80,6384446685394640
80,6438567824981576
80,5728119855249768
80,5355344961608232
80,7282153580644496
80,6879843116583992
80,6159499037043868
80,6078036809819524
80,4774294448626920
80,4959140120800300
80,6314179447707484
80,5994485610818148
80,4615627062607928
80,5377960663513132
80,6213112040374764
80,7000014562873180
80,6494299741802572
80,7872198494140200
80,6360230963185396
80,6065340598056424
80,6149083693992804
80,5501967147167248
80,4814689294156300
80,6165454717059896
80,5689762841865288
80,5874833603906280
80,5013528160550312
80,5550246228209652
80,7119055247540568
80,5076898516815932
80,4808430272268568
80,6381545160585292
80,6387940888392612
80,6278577051623496
80,6912494156504228
80,4587872870160768
80,4433971001747996
80,5748595082606132
80,5504596508384040
80,6048494588253288
80,5159161350320036
80,4656159222935976
80,4762746324554192
80,5735866613671096
80,6634882561210732
80,4327279358352396
80,6834936824444968
80,5428857495305052
80,4569116963310364
80,7301172512012264
80,7504635447773648
80,5490100121706276
80,5770050887950760
80,5824825278112176
80,4759294763566516
80,6125319517152344
80,4818397986897580
80,4750629794581024
80,5023911048214844
80,4114193482606568
80,5788747646511252
80,6411312545901288
80,5592376562181744
80,4647402701565616
80,7279132165056016
80,7355923445755220
80,5791818158379532
80,6357528025631068
80,5242945285292604
80,6376770205623440
80,5928869153982960
80,4981089631797712
80,6602748660644544
80,4326778704742148
80,4664386750139020
80,8106888064593568
80,5386366082265572
80,6901482904468280
80,5571955454225328
80,4239425682189176
80,5237516491644160
80,5449915016586728
80,4808082672081876
80,4597832127407416
80,5329336748533876
80,6390481439515084
80,7946195011586028
80,7144325952537856
80,5096278030893604
80,6126448186843020
80,7872793242061480
80,6344616095068580
80,5509447856421336
80,4563603990528636
80,5010571352743628
80,7984069246269104
80,4606210387181264
80,7165858317495244
80,5042913365092868
80,4808032785650980
80,5885760885303456
80,5065726549392116
80,5476645508221708
80,6493068408532212
80,5887741059410772
80,6404182315399488
80,5417249413033080
80,5986215455801520
80,5166426304359916
80,5724814095779908
80,6515392677466312
80,5406580333515128
80,5017479427375504
80,5823706095354772
80,6283938738510856
80,5802782022676512
80,8121942147259460
80,7433324091682848
80,4390411297314320
80,6355414614384552
80,6670027455683720
80,6654644229609348
80,5276536719899740
80,6460613494383940
80,4912787694742224
80,5589864630648236
80,4493180433566744
80,5616604343171372
80,6392970161246816
80,4765062103186692
80,6104039825819796
80,5668468317957412
80,5406509150781348
80,5588338881426704
80,6222982923018816
80,4716584339613312
80,5619015246235060
80,5313254105662148
80,7192129353683664
80,4904916609035640
80,5612463302560064
80,6552682245014920
80,6232587490311184
80,6042368792788368
80,6951483492185352
80,5412687480192508
80,7860626937596156
80,6191847254880240
80,5594190432471912
80,7209723700214320
80,8004151853941388
80,6625756102302596
80,4838751332283488
80,6622290333836608
80,4765522433291516
80,4257481555208224
80,4631455447338032
80,6222405062430144
80,5560005793175040
80,5855846943996540
80,5055633535461964
80,5973963185367396
80,6893817614046288
80,4477942631417936
80,7425419043391188
80,6043723368095208
80,6010561034053632
80,5023886938604172
80,4559999565797876
80,5653932764210212
80,6191656511238404
80,5200451248004328
80,6214413827237052
80,6624423585797836
80,4321242025360916
80,6744742567341412
80,5223297813064468
80,4016651786297040
80,6738605296610264
80,4684402436735216
80,5791704137048228
80,4989303515117376
80,5302878039426084
80,4066102062239604
80,6500242386287196
80,5526063105263040
80,7219755586917268
80,5307047400370972
80,7219374981021028
80,5429430053173844
80,5385068900065628
80,5719669122236224
80,6056595273765968
80,4681306607978724
80,5002696109158628
80,7964682845982832
80,5653395199534704
80,3987480299931928
80,6956256504828316
80,5837386671700224
80,5376871095458496
80,7387912131263316
80,4890405193674728
80,5233072717876452
80,4571035640653764
80,6627823566148468
80,4502210642550868
80,5291065192740748
80,4829811379053412
80,4082130973040704
80,6391676664449588
80,5559733162220184
80,4471541132552860
80,7012073409208248
80,5469310557409004
80,6007420584794172
80,6107320974946200
80,7026448113817968
80,4355288656579348
80,4422288658536492
80,4495748041603872
80,7281426153094808
80,5406012684164216
80,4635675035903940
80,5544898742890900
80,6960461759056256
80,5722362987357012
80,4808476591033688
80,7440216180036500
80,6237465093099344
80,4525223493778336
80,7083038822323224
80,6353538281905816
80,5105797090599544
80,7955086675133812
80,5635060282733864
80,4629415943093416
80,6592406131436888
80,4774890442983172
80,4761635229857340
80,4218286019715904
80,4629692190556068
80,6085759965794692
80,4353752457310648
80,5114479162514252
80,5738161254450272
80,5391672799155476
80,4729749563312828
80,5019040765043264
80,6204066745887256
80,4694230756102376
80,8434085537416792
80,4798839829895304
80,6372434646590484
80,5811686800680072
80,5019051047228544
80,7138043833573656
80,4307717939412432
80,5148340184940804
80,5240537346576632
80,4703221316245052
80,6402359564849304
80,6608046584737744
80,5417116306927148
80,6225726744423260
80,5942717650462972
80,7580772518617960
80,5895709067988848
80,7196579833432084
80,4597499039362708
80,6067371191966932
80,5576756862237500
80,6230252691565700
80,5002883337877344
80,5536336239937356
80,4391615988661904
80,4929634327421472
80,7008125495687432
80,7214579581236892
80,5895944456318092
80,6670873924236308
80,5922465224661692
80,4781873503899716
80,4653692527883464
80,5794136366496632
80,6809053484113068
80,5039825414554884
80,7418358178529412
80,5465846058501120
80,5627354167674844
80,5687213698088932
80,5071921047691712
80,5599217079718464
80,4738571872081992
80,5082036937328204
80,6771948525715392
80,7427747538735812
80,5685888440295296
80,6382909802352404
80,6822974698464268
80,6580900751903800
80,4830900893348780
80,5818832358336712
80,4662637154015632
80,5881935551847020
80,4774777161585484
80,5501125628688484
80,6356695928605924
80,7510068082389532
80,6685911353956868
80,4339910154147724
80,6238494957255992
80,4718791550125756
80,4838610427572868
80,5650819261923488
80,5485018765967280
80,6587526895141608
80,6302554228500212
80,7610290766418344
80,5596485032623480
80,6395821907192008
80,6321078276472236
80,5631176565813544
80,4944880655873316
80,6728686276978284
80,4787610702615700
80,6325540743342592
80,5346706794932500
80,5018127157798324
80,7617032893835736
80,5488997009579432
80,4492884250965272
80,4491222452763104
80,6671867063980344
80,6477270662372628
80,7426808173257364
80,4746041224522612
80,6409426703165268
80,5139114676523344
80,4656948019955944
80,7110107181621056
80,5544282552267104
80,6695386627564476
80,7224902078892824
80,6939940753394496
80,5420879322104660
80,6511462116940072
80,4736636713595300
80,6459713111824040
80,4200792540990068
80,4662316068013020
80,6281153724833016
80,4658888191859812
80,5477894444487924
80,5451296202651284
80,5468517372401888
80,7313468427929300
80,4295400054032732
80,6479144767642632
80,4957866752655792
80,6232593238801272
80,6539234644710680
80,5702135973602500
80,5256585487760468
80,4494398689188288
80,5895937657769580
80,5200579395258984
80,5308512405933256
80,5232812246703124
80,6402561540737936
80,6405409721716616
80,4117192507930256
80,5174161838377796
80,5751282186643072
80,7265671100522624
80,5970628915480568
80,6263506884938584
80,5376705396599828
80,5894695830818932
80,4656174096989356
80,5288202169766392
80,7294198012610700
80,5975337715953240
80,7925047104170924
80,5407143802442332
80,3951229711630924
80,6463254350448536
80,5900455272236384
80,5420478648358344
80,5996186195064432
80,4101677079698036
80,5655289516004768
80,6332317237664520
80,4365661736732076
80,4386295517191040
80,6717274983355972
80,4623798992685508
80,4886027518590176
80,6716081131864796
80,4868591803972604
80,5299477662096632
120,-1859750289436950
140,1047666224462247
140,1087475723916131
140,1094456153695249
140,1033618447792492
140,1082358344844474
140,1289428318980565
170,701854171362020.5
170,812311679840301.5
170,757362904831612.5
170,840050049121683.5
170,815513543337373.5
170,720099552198735.5
170,681104457586672.5
170,740163491144054.5
170,724011207095489.5
170,739589318105875.5
170,696427467406504.5
170,843939000076096.5
170,729757194700729.5
190,585474043786046
190,559494081734266
190,549768571013296
190,614094222996339
190,544362412015077
200,562303019494488
210,424326077607332.5
210,493279953367384.5
210,443356801220491.5
210,459994710479679
210,490058310863121.5
210,413504484200675.5
210,465281996792498
210,474682911795359
210,368801101089222.5
210,473637903777542.5
210,398093596667165.5
210,428885259591886.5
210,493335095584179.5
210,496084648664934.5
210,641119972961768.5
210,435120674096245.5
210,604859126368724.5
210,616535045878244.5
210,533908793243557
210,471820442891262
210,463482234554559
210,428593591820753
210,449645669443352.5
210,500443925197137
210,521809075867657
210,497579503228756.5
210,509664567594802
210,383328382989103
210,533983171765928
210,395684857749263
210,620329835173837.5
210,473214643839639
210,473324228612480.5
210,459434959749583
210,389106484883596
210,441132740194753.5
210,437137955801601
210,511500923988917
210,359854322365035.5
210,456116317161742.5
210,603096133183106.5
210,513643219391688
210,369157522674512
210,403142304329730.5
210,443620237870317.5
210,524048440865219.5
210,401178429378045.5
210,470269100425120
210,504420763090849
210,403299554779544
210,376451715056725
210,372976092486491
210,446140458997538
210,413046747351493.5
210,372822232075367
210,562368788163344.5
210,397030079676609
210,457282894942788
210,501386374829209.5
210,430361620381209.5
210,385005806575516.5
210,536067514919866
210,461157908617471
210,497250294556795
210,392905829275268.5
210,474389051534623.5
210,590319015341842
210,390644397674837.5
210,378743914702258
210,478012284260032.5
210,473982611843897.5
210,402108830113322.5
210,625111740927538
210,465518501085989.5
210,456286427618363.5
210,625872420359204
210,450324180345349
210,456715882697229
210,396915801879144.5
210,489866742931200
210,429098643390214.5
210,387505720341284
210,421717288247414.5
210,557055018005794.5
210,457419555922851.5
210,537965962197215
210,427351878596822.5
210,498503863400979.5
210,477573418450984
210,535970189183801.5
210,368836254540593
210,583474250693480
210,442704982568445.5
210,370479935841912
210,377235402719386.5
210,435815253509246
210,469318260037716
210,384587892967247.5
210,430863140559437
210,416808258543124
210,475624839019702
210,493049141480323
210,503753797430913
210,483609155084967.5
210,433617584104215.5
210,454459484204908.5
210,431983504766467.5
210,376090028957874.5
210,442281229836909.5
210,443007651768173.5
210,427654840341797
210,507981123082262
210,544050700317257
210,376017761885143
210,494681778166570
210,439717396641877
210,415085433325122.5
210,574008019963608.5
210,409140912079805.5
210,423901831722053
210,573425978111125
210,749368331567675
210,462334051150892
210,583565456862964
210,483781928038377
210,391907324142050.5
210,384547859005045.5
210,456855779426810
210,379703046086285
210,423363766218089
210,495727630659739
210,445345024432555
210,407020462875422
210,540900368226890.5
210,637742337104563.5
210,727715544074195
210,509522736682468.5
210,425559362931323.5
210,487509911628421.5
210,360527225480887
210,447286346089274.5
210,417429628271912
210,470550182166743
210,548985254557535.5
210,442244328316503
210,412190349475019.5
210,391315769256116
210,406122205581125.5
210,515600508011367.5
210,570648044022064.5
210,418329044231859
210,421973152676652.5
210,526600812743969.5
210,390720534780138
210,419029904042802.5
210,417766919261243.5
210,378669035303845
210,580696925672851.5
210,487411770570177
210,400180080633116.5
210,469553736252179.5
210,483885379279127.5
210,675740934997943
210,445227327535332
210,411353508442080.5
210,532140572762015
210,441531702353316.5
210,585401917941064
210,438683613341692
210,454898924639418
210,430379329785410.5
210,540370581742005
210,437297004229146.5
210,431153569476483
210,386007590503752.5
210,429891152119092.5
210,480872839168380.5
210,378400132908242
210,461716726414330.5
210,543605657897985.5
210,364431260005285
210,374831681418564.5
210,458108187738848.5
210,462874608891091.5
210,657506723369054.5
210,487816340761252
210,447607592652198.5
210,592102854487227.5
210,530648841580001.5
210,536090951074665.5
210,665218820015894.5
210,502447071610159
210,524395247634479.5
210,432602672741563.5
210,449200139644067.5
210,440157581887934.5
210,480326260644577.5
210,397745282552056
210,449316485393200.5
210,361069973674790
210,417094299594262
210,423573873046528
210,491856883354265.5
210,438201628090745
210,427994601760715.5
210,457140363065286.5
210,545566552296185
210,365876097893736
210,434180940527748
210,365778709962342
210,480660683251383
210,613974615860771
210,470363418043911.5
210,381926578974094.5
210,463506152176193.5
210,491677502273766
210,436791320676129.5
210,442091826020992
210,393270818889073.5
210,400629379059300.5
210,533636659979324.5
210,457737115271647.5
210,528308454706037.5
210,367168593809655
210,645969675142581
210,363886364069991.5
210,437478873147771
210,456280248333742
210,397666735371082.5
210,397275580010712
210,368892375793596.5
210,427025393412070.5
210,363503682732083
210,419368556361727
210,575651806101055
210,443658740452453
210,550154048547427
210,486328771026656.5
210,600593712803722.5
210,487085703552374.5
210,698941128464706.5
210,401799462442058.5
210,394880340902342
210,461728455104874.5
210,499015208460314.5
210,445285976530381
210,618026595446426.5
210,371896829165640.5
210,446431983693900.5
210,408782243090150.5
210,471329559543073
210,514161556677245.5
210,687278725630204
210,498643111925302.5
210,497788880800702.5
210,439021817106418.5
210,453726286894357.5
210,488924324789810
210,373274444499251.5
210,485346393594155.5
210,422683300905386.5
210,529522563807044
210,487575081778583.5
210,484737157193019
210,458943037963263
210,469550948458517
210,455091789404698
210,412220658538289
210,449620552220273.5
210,379884466822823.5
210,534996843414807
210,581621889592131.5
210,390150473323960.5
210,540716495349729
210,365302129450561
210,509517703315627.5
210,417440643239558.5
210,363643884992491.5
210,464161378829259.5
210,359643781526155
210,391067886243333.5
210,527789456507546
210,519338919054935.5
210,607134336434839
210,541806726716724
210,634458330606587
210,510240400258016.5
210,625749151770951.5
210,507745274052242
210,395712695276254
210,362963391644646
210,414277089098840
210,368007543981575.5
210,379898140740913
210,394638277853908.5
210,488255887032061.5
210,470021730575218.5
210,415983102744224
210,582682750862643
210,365972244162530
210,499648033237474.5
210,368884181752469
210,510242718088680
210,483361043427049.5
210,456702707576308.5
210,568685876551950.5
210,401877968182082
210,665670416705472.5
210,450930183794670
210,362917103070320.5
210,645915810470277
210,512912528877661.5
210,366486384102003.5
210,499934434545500
210,392318168792393
210,447646889579953.5
210,411274070630688
210,621356888914107.5
210,523681435913927.5
210,467154296288571
210,471354667754745.5
210,423109488375053
210,631834889723071
210,478709728993588
210,557557380264758
210,607314970442444.5
210,592953444332781.5
210,388307777828777
210,549019291928386.5
210,446324525695565.5
210,574919344730326
210,722296396877736.5
210,485452665402140.5
210,421760934784918
210,447673290250550.5
210,632189999837825.5
210,652487079582575.5
210,589388603780918
210,400267521865476
210,433580780277991.5
210,476883897119535
210,376031501352648
210,361471246797333
210,379372727451801.5
210,411293803153631.5
210,439505917443426.5
210,401840242653515.5
210,518872407244445
210,400787012771958
210,430928358068740.5
210,421161253714859
210,390698614103533.5
210,405415278395902.5
210,390896185379052
210,483151022532307
210,411360966461698.5
210,433061039297068.5
210,385905957326618.5
210,449727547734343
210,541777201470306.5
210,362969051518724
210,386140520447595.5
210,594377743166671.5
210,437610264621151.5
210,444741717150574
210,434161537421835
210,404723828056044
210,442508519637136.5
210,366124477900086.5
210,446294871814908.5
210,403673478597614.5
210,381992767087247
210,523084217489266.5
210,503170244823823
210,517801033432150.5
210,509864922684855.5
210,477062989766309
210,547101597963244
210,389302815024843
210,396243030873420.5
210,428720738939751.5
210,399666370145630
210,394641650432640.5
210,380494201454957.5
210,406921284037400.5
210,418990503858259.5
210,357862841630347.5
210,551235209517955.5
210,450841911116527
210,368646604359389
210,493414190149911
210,393693373678158.5
210,370115976889886.5
210,418965837469341
210,669520901830217
210,376934734438557.5
210,501541500941466
210,603921060375203.5
210,566831328644401
210,442740062266898.5
210,420455106028002.5
210,365768542000621
210,360505135980489.5
210,444916236161055
210,422969134508168.5
210,457146538207129.5
210,392148019496455
210,440359613739027
210,446240499594735
210,442934834390630.5
210,403395618504152
210,461661849570276
210,519630018181795.5
210,423053993620669.5
210,571982079756246.5
210,512312872107778.5
210,532549273529330
210,386984904148077.5
210,365735877360327.5
210,408628690940078
210,361508199677108
210,575629152300523
210,453579469561427
210,564307479712121
210,430253879249681
210,366796204628514
210,513592203311601.5
210,431526654467705.5
210,495719713476502.5
210,557876316309189.5
210,383404100530372
210,542185227637448.5
210,483842171151890.5
210,533727625073191
210,458620384593743
210,447583821473892.5
210,460996583431296
210,455591565172966.5
210,548632235598065.5
210,503483654189655
210,391701530203807
210,584815951248165.5
210,403336167712132
210,425672565471290
210,469137211177207
210,530628048892894.5
210,468505997206998
210,420494080941203.5
210,424280217892367.5
210,478195112946943.5
210,364511487825373.5
210,642220579849364
210,439119336866624
210,688884144686959
210,516193312133535
210,414075955986649
210,438068290153361
210,442561528768658
210,529564661989873
210,532406422553176.5
210,440948930626999.5
210,505351956427298
210,425292399636091.5
210,407133620377878.5
210,376112950419130
210,483530956879387
210,498643859802501
210,443449747600465.5
210,410132222480764.5
210,421801018093023
210,465522692169630
210,381390286562255
210,436520260998770
210,642158574768912.5
210,412918432993087
210,383003906828197
210,414709407471821
210,657899071450276
210,516144258005458.5
210,384724619233912
210,358889196154955
210,497111541552341.5
210,663622759133790
210,412583731160576.5
210,411319946145275.5
210,456562216950699
210,432670675113401
210,460254695555027.5
210,518977949535674.5
210,365651357135976
210,543834156159732.5
210,475820806363349.5
210,472898893432983
210,514989554747273
210,464251053706653.5
210,382552788028207.5
210,566871167976839.5
210,456436972633985
210,419119827615821.5
210,482288857320014
210,385705456905103.5
210,366956856717229.5
210,494340301998739
210,373615956736570.5
210,661268488783260.5
210,399768237138539.5
210,375141264218705
210,399361532976012
210,363986131732532
210,409348004591143
210,528497325220794
210,415098310319083.5
210,674604214347566.5
210,425198301488022
210,466855184853175.5
210,369882276149583
210,588338426423911
210,423484311330081.5
210,409855090508441.5
210,375776735194260.5
210,536496836133010.5
210,480385598569890.5
210,365608400476359
210,540922433826323
210,394662091017058
210,549420661306762
210,375283386229664
210,612894409491025
210,498306300073909.5
210,368299650960568.5
210,647177634803069.5
210,496720266411227.5
210,513613794900042
210,543000732764702
210,467131829885762.5
210,556315148774385.5
210,425833520727372
210,374486082418195.5
210,574559597038448
210,493947195183766
210,477966532258352.5
210,486603445773817
210,423862263777774.5
210,500975081472136
210,424295945639029.5
210,413555400019615.5
210,391242342507767
210,367344933399023
210,361933622862970.5
210,414102501252051
210,443973816835070.5
210,483235000982652
210,448245994031596
210,448995700519086
210,358540931419511
210,358642849945642.5
210,424388067138954
210,407907123251256
210,414480839414396.5
210,516748219994371.5
210,437315393887247
210,493057898259413
210,414508069867118.5
210,592381008330252.5
210,455592740981073.5
210,433458767266298.5
210,469461873417009.5
210,443657532776506.5
210,423165412577439.5
210,491861697785899.5
210,367383441199709
210,416698903563474.5
210,567267793865218.5
210,458618257513074
210,459519922943549.5
210,534341934882794.5
210,456516006154076
210,451798428150222.5
210,398145159445189.5
210,541658329992136.5
210,405126523464469.5
210,391826055350838
210,419047322593269.5
210,521177756129372.5
210,518027209378563.5
210,413320830030101.5
210,426845500292897.5
210,489766371504949
210,435505490360391.5
210,417902117999286
210,562583347284956.5
210,551843550850370.5
210,403983179525873.5
210,376248072453905.5
210,374941621771719
210,452203439091399
210,476463600935329
210,531860849805817
210,422861810979439
210,420750284835001
210,453558549777552
210,359388982347790.5
210,463881330482742
210,512175284691610
210,448912075043136.5
210,389849763423895
210,420719074500467
210,697494138257797.5
210,498934765322349
210,384833698087922.5
210,379385170738820
210,541923953986789.5
210,360221630160424
210,445474331251147.5
210,420680260965391
210,497401681859041.5
210,440195925845595.5
210,387775302043907.5
210,398487783832922.5
210,432732929624487.5
210,363353817693585.5
210,504997217463315.5
210,466185917858949.5
210,420585932400042
210,500060372310783
210,455638121804654.5
210,597429795745536.5
210,388305445266235
210,397552573531126
210,383986174947575.5
210,401508386051465.5
210,465273995146804.5
210,484360436672689.5
210,408233537372901.5
210,404317736990777.5
210,366773274059008
210,441580295039815.5
210,407557012132420.5
210,589195851579381
210,365401825051699.5
210,398236736856063.5
210,422310019862367.5
210,533892656220349.5
210,386194566528689
210,419390230095706
210,411011333236562.5
210,433309683735845
210,384059559562487.5
210,453511718001488.5
210,486285673827804.5
210,418515473973034.5
210,407715316008694.5
210,524104779743908.5
210,377878538296401.5
210,531491018078001.5
210,615867566600323.5
210,374777657139413
210,510113176200152.5
210,373903796764340.5
210,433278300589890.5
210,461842227348117
210,746083436158292
210,528479899726029.5
210,360751146608037
210,438163771258112
210,491312376656456
210,480543690295273
210,381175909668388.5
210,664324998249530.5
210,384021298414745.5
210,470384313664985
210,526954792400936.5
210,532401341409851.5
210,362671762352246
210,488243850375864.5
210,483881103198622
210,419485918349132
210,527767073155885
210,372585284307073
210,531925362427077.5
210,558432439762820.5
210,382057347165884
210,406058120539782.5
210,667365507694081.5
210,490166670020421.5
210,455450569686105.5
210,425981870021046.5
230,-421315942951184.25
230,-408257544887935.5
230,-426820784322402
230,-400165213257023
230,-412079700838936
230,-393505292751379.25
230,-392654822436095.75
230,-398643803017326.25
230,-412055826536158.5
230,-395313627940864.5
230,-415513530784352.75
230,-412567883782577.75
230,-414902237850015
230,-420324544509720.5
230,-403657279857570.5
230,-410207360493440.75
230,-411816929594392
230,-442129031119741.5
230,-428980232951286.25
230,-406768413508322.75
230,-418325956073438.25
230,-416954191183691
230,-496664816708086.5
230,-422269268124342.25
230,-467383943325340.25
230,-533966401518182
230,-424994901677766.5
240,331489031514855.25
240,356987437705029.25
240,319585521767864
240,302990455718977
240,312088911279789.25
240,316541128245211.25
240,318923441806675.25
240,341943454506754.75
240,343137283802852.5
240,341225190423775.75
240,311802665674351.75
240,326583287565006
240,351038517944927
240,313256512375189.25
240,341972198498193.5
240,315880809598469.75
240,376133119948053
240,349713523492673.5
240,318108256712710
240,310632517692997.5
240,306703591807263.75
240,300051804862832.75
240,303641174042581.5
240,341248287848775
240,324846496056112.25
240,338222367072101.75
240,333690856445727
240,369831104896908.25
240,306652515645068.25
240,301599599006555.5
240,312191764419173
240,304861094160632.75
240,356654002840749.25
240,348668273478547.75
240,344611187103515.25
240,331533147874538.75
240,347243087849117.25
240,372802839374929.5
240,340426329820668.25
240,345231353060868.75
240,389786364996198.75
240,362707774991312
240,343086477473238.75
240,335995413564638.75
240,350633675386617
240,354329494524892.25
240,321342627334214.75
240,418877270556566.75
240,329012738964393
240,309535979064787.5
240,304453195764578.5
240,328398836012469.25
240,339975920372697.5
240,332481224328501.5
240,320401476752634.5
240,347575032976654.5
240,356804664459173.25
240,329680715424993.75
240,345592796715302.5
240,335536515193250.75
240,344486075842412.5
240,329878791936837.25
240,402056586168481.75
240,341977911264928.25
240,370326124006309
240,331470885614416.75
240,352221596528598.5
240,321781387142180.5
240,323369894850113
240,336961988114466.25
240,321295065768173.5
240,308249294518229.5
240,355762884469802.75
240,319257691316189.5
240,336130308517662.25
240,306976510456333.75
240,315368352447367.25
240,325258918740302
240,346597134288340.25
240,305002175560001.25
240,301239341337070.5
240,352901633990940
240,385187020656634.75
240,301396412620116
240,341371155388697.25
240,334587354993995.5
240,334891653353772.25
240,366110878660945.25
240,315545644931200.75
240,392071683201228
240,317648622458703.5
240,308540088099579.25
240,363247558674602.75
240,308963367607288.25
240,325341561275672.25
240,312272561006728.75
240,301892104262475.5
240,359817946377405
240,318997764431822.75
240,309643938056083
240,346971496664496.25
250,318619761405210.5
250,268457571840213.5
250,266901443260355
250,344950838315549.75
250,255480796251919.5
250,253125769283841.5
250,269451108306048
250,293493701272960.5
250,283230021533440
250,367690897891397.75
250,269651729087232.5
250,283855405514387.75
250,318932072079896
250,291528829429728.75
250,269343598832443.5
250,329291017376318.5
250,274711337137150.25
250,334231769137946.75
250,304193173125430.75
250,355773420382809.5
250,299183621286131.25
250,307437299255482.75
250,323511928581017.25
250,327126597251261
250,375213469695069.25
250,280906983590283.25
250,350118895491663.75
250,271885285016831.25
250,290116121244681.5
250,302421472095376
250,270118173782702
250,317306496937780.5
250,293238602783284.5
250,279850461702703
250,331839450028687
250,290506767119732.5
250,368670668476290
250,253844336289698
250,308995095873629
250,263556211059880
250,263566723273350
250,368820789211646.25
250,295700896126947.5
250,317743076283790.25
250,274292875741144.5
250,290097980722944
250,271725737038398
250,354490594346624.25
250,279666344207309.5
250,262010561793194.25
250,405204721166283.5
250,257201381554634
250,296726952618039
250,325298769026225.75
250,255355630125066.5
250,287273302890917.5
250,281455560612314
250,264336594750549.75
250,303488816381991
250,269083438627908.5
250,336865153931478.75
250,272194597143048.25
250,393225997166520
250,257507427874392
250,338736589377680.25
250,260328013789576
250,280925670348283
250,342499506916158.5
250,307800089803158.75
250,267584896011794.5
250,321809028594262.5
250,400308794621313.25
250,365625994293659.75
250,288556860863377.5
250,390390625566688.75
250,262333262420913
250,258383374263463.25
250,292058345141980
250,299498173107993.5
250,339251610925491.25
250,311854751937436.5
250,286035670461268
250,391571917901282.25
250,416187629136786
250,258072293530577
250,271491758920670.5
250,340395004823393.75
250,252490764518323.25
250,316343669370448
250,313226434720007.25
250,266248484340486.5
250,253869034992422.5
250,261921716879106.75
250,288217271368588.75
250,299591974818595.75
250,271762167590588.5
250,272853575743106.25
250,413664458052861
250,336157385784317
250,261418269403576
250,465339726601039
250,321485589487151.75
250,373880782343040
250,257749442696630.75
250,270135665602839.75
250,309055572343398
250,254804551772031
250,313812445551587.5
250,289887927435962.25
250,386853291350563.25
250,318158419343949.25
250,305613979924931.5
250,265128011521647.25
250,399645832391998.75
250,333532385414438.25
250,350102368337404
250,313029536003741
250,361010322242035.5
250,320936368976353.75
250,275772852420440
250,254788284781385.5
250,307334249305321.25
250,271621142508391.5
250,282293505049478.5
250,269196172073912.75
250,421790209638927.25
250,283629308540000.5
250,278458211533232.75
250,281959059603611.25
250,326704943311280.25
250,259292816266200.5
250,261435487930499.25
250,259488235228075
250,349463274171385.25
250,268178601267890.5
250,261548130883943.25
250,258799585142257.75
250,267859784422749.5
250,270708337170136.75
250,270136234331200.25
250,307811130256895
250,343275944858919
250,291776183018986.5
250,257669221658492.5
250,294099965068141.5
250,269636337504820
250,292774532845113.75
250,252502569203311.5
250,300529057478283.5
250,252733435146820.5
250,265781322416756
250,257927151513770.75
250,261091579379713.75
250,266585315234700.75
250,257481831229697.5
250,278386660017990.5
250,270839563633548.75
250,253860433330401
250,271424775717151
250,373332470787738.75
250,310131511756439.5
250,271106674583158.5
250,342303671568047.75
250,261792077886884
250,411059740308965.75
250,258745414867092
250,276427709063937
250,333335356239757.5
250,259227715900916.25
250,351366038386642
250,335240132395401.25
250,284654940935829.25
250,292478103978513.25
250,272900100982943.25
250,272461047724385.25
250,304187762240938.75
250,263365995084685
250,280518014257876.75
250,350252566120919
250,298587508059219
250,264043213999941.25
250,285295403020321.5
250,303523023378482.75
250,276966050357794.75
250,256329711896904
250,274365201904228
250,281190031069803.75
250,308902917597475.75
250,262587239582453.5
250,257898548847141
250,324604932628316.5
250,309195145593386.75
250,306843283547494
250,354426217834485.75
250,314175945122476.25
250,254706809795994.5
250,258810074077745.5
250,325093991156435.75
250,335419302887975.25
250,312629141806860.5
250,346990106308593.75
250,263396967690965.5
250,287791510998369.75
250,254230076230024.25
250,274237529848016.75
250,299776953218640.5
250,267718809359387
250,255349567739674.5
250,306845842221620
250,258404330951033.75
250,302696442892115.75
250,374621951265384
250,259100263500418.25
250,319436138796802.5
250,390665827852224
250,268939960966815
250,342612855218957.5
250,286215158391236.75
250,268672339034011
250,343958648226951
250,308312887853135.5
250,256936457003204.75
250,407931743673496
250,323907795349865
250,303975456639340.5
250,340107648984684.75
250,279864938610197.5
250,289350908091977.25
250,313427360812425
250,281731417935965.5
250,260744828728475
250,264153448950847
250,308741703630325.5
250,311629726319677.75
250,318013711867958.75
250,387570260766836.75
250,393726838072959.5
250,296160608761057.75
250,299670331279748
250,308040609234717.75
250,267594051266507
250,261163587686854.25
250,327602993864947.25
250,272385289265692
250,316595035648637.25
250,338725714297166.5
250,322179218207244.75
250,273347240026620.75
250,281218339532931.5
250,301842128800086.75
250,304462985924818.75
250,330549533544615.25
250,375478701107486.75
250,269363986599139.25
250,257444728507023.5
250,368447116661472.5
250,296286720860949.25
250,287183430409038
250,295300320247215.5
250,325369895517114.5
250,264182082583176.75
250,278750855847925.5
260,255357528534203.5
260,287229228760895.75
260,273629915854897.25
260,290088052600572.75
260,276835321235627.25
260,290522713519214.5
260,270717492535067.75
260,372161970689605.75
260,253951167202290.5
260,302895052323375.5
260,374218546841508.5
260,263240002649067
260,316336583354532.75
260,266794142638584.25
260,345352167091619
260,294073816898845.25
260,282154299835881.75
260,271655695188585
260,262688629783197.75
260,256485929059600.5
260,263162314420994
260,271818650352749.25
260,283506534648620.5
260,355928701577720.25
260,255594717222463.75
260,268584435872433.75
260,343577146376883.5
260,298777670421421.25
260,266652225929930.25
260,254223037467531.25
260,271209667741243
260,259887318090801
260,274096178449970.75
260,277214838773323.75
260,289312419827809
260,288654540785089.75
260,259898980058304.75
260,282384535290800.75
260,255650070974845
260,493397384104586.5
260,298190114856816.25
260,312500812453594.75
260,256367226405301
260,257011093937404
260,284405999816436.5
260,266601684744330
260,277131162750646.25
260,255061740706371.5
260,275507114880845
260,330913234602782.25
260,261472436768980.25
260,284213443334625
260,263266145399890.75
260,288281069702921.75
260,266668582458785
260,294792176805271
260,291973193389044.5
260,435720314613215.75
260,279436705358180.5
260,293372625274316.5
260,328916301207051.5
260,253610894207509.75
260,258103777781650
260,263988886283378.25
260,282479880794529.5
280,-254350575502898.25
280,-241567279876895.5
280,-242652947048084.25
280,-261221579114207.75
280,-258292521621360
280,-237435535295574.25
280,-241733998923621.75
280,-242745035496142
280,-235243632737600.25
280,-264267667749852.25
290,-279487544538051
290,-352321922760784.25
290,-311034188921833.5
290,-334506140336839.5
290,-319420244444430
290,-268917630668991.75
290,-255277108283162.25
290,-262289244026321.75
290,-294003406770958.75
290,-289246835732479.25
290,-273354871042014
290,-378677893591753
290,-277413493790796.75
290,-277589969780446.25
290,-268410581490824.5
290,-285967012911576.75
290,-271944217123559.5
290,-295980807587531
290,-294328196942279.5
290,-283317340274711
290,-355512563125219
290,-351663275169198.25
290,-285748795245647.25
290,-265063119511490.25
290,-293576911917583.25
290,-315360134816005.25
290,-272761635431042.5
290,-297614168748529.25
290,-275563531565789
290,-320658451321792
290,-350628005346227.75
290,-292939541998134
290,-279027524215017.5
290,-287760896555655
290,-290607857735805.25
290,-282823771145874.25
290,-325388729066885.25
290,-332937115618310.75
290,-260817607317829.25
290,-266165504291103.75
290,-274454331187373
290,-377211640730721.25
290,-313366464576796.5
290,-304763577426025
290,-334549190987998.25
290,-317011085127323.5
290,-255542500992303
290,-294777486955906.25
290,-349991765704743.75
290,-289605387080938.5
290,-277191794116700.75
290,-316287203954754.75
290,-314019413282387.75
290,-299151755881888
290,-278046329944938.25
290,-282038687202501.75
290,-342198763064666.5
290,-328706682372789.5
290,-282984130865752
290,-377804073640987
290,-264127649872856.5
290,-258327734404064.25
290,-391461181910650.75
290,-302312139975726.25
290,-268955332967266.5
290,-358171249300858.5
290,-289140871375996.25
290,-316920122272178
290,-259124954708891.75
290,-320843675292575.75
290,-308247692194159.25
290,-312532650683129
290,-329924009452115.75
290,-365754588868121.5
290,-281893209861396
290,-274915794704864
290,-309496427941645.5
290,-303700777620871.75
290,-268178810057549.25
290,-275513389498798.25
290,-313892024011860.25
290,-301958315647099.75
290,-281909799274382.75
290,-258603974998141.25
290,-290250706371565.25
290,-295787442207672.75
290,-285524632416985.5
290,-332911604461988.5
290,-355021899806920
290,-297939544228695
290,-291028911720932
290,-312815288546863
290,-364755802950813.25
290,-305683320020045
290,-381944211688907.75
290,-314256376132350.25
290,-259131706390096.5
290,-309281808250164
290,-389615322566088.5
290,-314782524471590.5
290,-274758528846696.25
290,-299812507478463.25
290,-347907208814528.5
290,-348402176802160.5
290,-349902221943164
290,-302784489634168.75
290,-291272846519159.75
290,-315578078709156
290,-339995264565109.5
290,-317561430819431.75
290,-334246866760776.25
290,-279375262247964.25
290,-310746322044801
290,-282873228220285.25
290,-255086572688523
290,-253689813734829.75
290,-257984040371579
290,-269626090625724.25
290,-342761157358870.5
290,-361988590412739.5
290,-323871192175881.5
290,-253934143681712.75
290,-272959210014565.75
290,-322070443781324.5
290,-354936792888884.5
290,-333836854480308
290,-328771095097310.5
290,-267445610175618.5
290,-306368833301804.5
290,-279959293453824.75
290,-341874391128047.75
290,-323544557230728.75
290,-282224288386523.25
290,-310325060284347.5
290,-335389326406082
290,-300974393282863
290,-336207807346392
290,-324541066469435.5
290,-260139938279411.25
290,-382007409792987.25
290,-328680499830089.25
290,-286521627182134.25
290,-297000494952067
290,-318031970097974.5
290,-262650796984007.75
290,-267751773666247
290,-340348299891826.75
290,-270843486889766.25
290,-353827227083336.5
290,-300933911526002.5
290,-256237108768397
290,-300895775534448.25
290,-308357366142178.75
290,-283070311895014.5
290,-285402064813876.5
290,-262895855790175.5
290,-342700722793085
290,-344084850229955.75
290,-270047379840482
290,-324792331631982.25
290,-290249160967650.75
290,-310857121841138.5
290,-326702629822101.5
290,-349823623520991.5
290,-400916853570734.25
290,-305520006642407.75
290,-307284923230594.5
290,-273740694740575.25
290,-402336440329194.25
290,-257949302003897
290,-283234457917348
290,-284898260775322.5
290,-352009812186705.75
290,-362816815828872
290,-378237130120656.25
290,-342086949857211.75
290,-304776119121695.5
290,-278994100146439.75
290,-288149658870823
290,-312441169718978.75
290,-308881712213794
290,-255717830210562
290,-258266332737592.25
290,-269113995848882
290,-359653598445401.75
290,-322344314262121.75
290,-284225836050830.75
290,-286893029927612.25
290,-259673477726737.75
290,-316719899915082.25
290,-335832737692362.5
290,-318052234777327
290,-289220574287169
290,-346782641050067
290,-269498788756701.25
290,-397662787536004.75
290,-324621135234099.75
290,-298823622320063
290,-316805677399357.5
290,-293800705254786.75
290,-328486807188506.25
290,-272145696732562
290,-319478792272174
290,-258210282705090.25
290,-340778879727877.25
290,-276989062775488
290,-292892495305208.5
290,-260324578154882.75
290,-255946176525836.5
290,-319097306923846
290,-265378291774732.25
290,-273864147759528.25
290,-343566605094508.5
290,-253343203285656.25
290,-291111589295521.25
290,-365346426038228
290,-296314508802202
290,-399869680796045.25
290,-260663893518415
290,-341040167159444.5
290,-264141726401388.5
290,-261022799868638.75
290,-301346765349283
290,-381510219518840.75
290,-304302978041700.5
290,-276570037265738
290,-267825226035337.75
290,-276497872668584.5
290,-334416012515970.5
290,-277905457093647.25
290,-314889558619723
290,-334405151822871.75
290,-254406397227728
290,-276006751570852
290,-300420177374268
290,-341783533257265
290,-337060018817604.75
290,-381613761755846.75
290,-366937849110877.25
290,-305583512320983
290,-270974529922375
290,-258866999853426.25
290,-302927599008026.75
290,-317360381476044.25
290,-342683110000240.5
290,-310853108193373.5
290,-345944323236486.75
290,-289069021863545.25
290,-284508532365579.25
290,-255004507587866.5
290,-262821309017865.25
290,-385422048360269.5
290,-286752745357433.25
290,-358223760401994.25
290,-283079984243703.75
290,-274890762652426
290,-298772577418873.25
290,-297437272940857
290,-347177811861474.25
290,-309675926105593.5
290,-297446206314668
290,-258402542538048.75
290,-287365432596831.75
290,-254245488791329
290,-290641331567830.25
290,-291261185461086.25
290,-296082581656298.5
290,-361267670295209.5
290,-351625497310070
290,-308653833261799.25
290,-313540671677850.5
290,-331328827390196.75
290,-345251966263043.75
290,-324244151580906
290,-344850728320122
290,-307193901925268
290,-281979923305865.75
290,-334737047119658
290,-258572077898784
290,-260353946761934.5
290,-276535610449819.25
290,-300166851273114
290,-277616345619774.25
290,-292426432615896
290,-387124107368656.5
290,-334849533218583.75
290,-305495360755798
290,-297777032879693
290,-337445242968376
290,-314150829660117
290,-329838241302562
290,-302283506008689.75
290,-317593690012112
290,-319345591051074.75
290,-283390290480201.75
290,-256447288139679.5
290,-264144018845071
290,-379528129005616.25
290,-311599965392484
290,-255726735856163.75
290,-312059484970307.5
290,-292640105088219
290,-302102481615044
290,-356095975042585.25
290,-356440428127124.25
290,-278557308259684.5
290,-340394376806634.25
290,-338540658953464
290,-407616971511775.25
290,-298694242034407.75
290,-377446339565632
290,-322798146159791
290,-257222887589181.5
290,-350110537236449.5
290,-302251497409196.5
290,-282555286578727.75
290,-277495884420262.75
290,-338767494168440.5
290,-319838955837115.75
290,-280373185595600.75
290,-318529036924485
290,-280712959798432.25
290,-327774393746753.25
290,-265628996039154
290,-271227770250214.75
290,-314346380841932
290,-362252341839964
290,-330944971983384.75
290,-284108673892212.75
290,-305784323859425.25
290,-275143099763532.5
290,-258967825532321
290,-318888731917930.25
290,-324687120216180.75
290,-277580571874425.75
290,-268077068012849
290,-292902154618285.5
290,-304099782169541
290,-254650307609177.75
290,-307861975010615.5
290,-318175863924507.25
290,-304407677087476.5
290,-305104816309535.25
290,-253758349562718.5
290,-274270645621968.5
290,-384899452697605.5
290,-397436721594356
290,-258760090915783.75
290,-310497564223677
290,-350976942562512.5
290,-296441704426195
290,-283983353752129
290,-325736585666838.75
290,-299265254384220.75
290,-269967050031620.25
290,-299674055156989.75
290,-300705186556699.5
290,-332281423849736
290,-280968524714869.5
290,-260861759006183.75
290,-257776923111344.75
290,-265088714320418
290,-265716749140241.25
290,-347490589036289.25
290,-379042195866719.5
290,-301597522825236.25
290,-292375937422175
290,-330803953456353
290,-272658113146196.5
290,-285392138015005.75
290,-302253074735685.5
290,-252938282980876.75
290,-346312834842897.75
290,-296318953656849.75
290,-257369560006388.75
290,-321613854445150.5
290,-327237450350690
290,-310291930364935
290,-349913277567213
290,-292905588888950.25
290,-289283884329642.75
290,-285901792409606.75
290,-324548341977234.75
290,-304175291379529.5
290,-273699619009214.5
290,-312320595925246
290,-284976194482056.5
290,-357178903698932
290,-293925031948279.75
290,-337983085800071.25
290,-261098320330364.25
290,-261526365191458.25
290,-302322685706374.75
290,-356963395437867.75
290,-264981963727856.25
290,-328573245141639.5
290,-265580081318835.5
290,-369835815133843
290,-292542409338687.25
290,-266957941908814.75
290,-269816460330267.75
290,-310276817518470.5
290,-294430038615804.5
290,-297176267908602.25
290,-291878555130377.5
290,-356758028140423
290,-325338739246098.75
290,-329011664211051
290,-322650296570567
290,-293683373730600
290,-310410133124738.5
290,-291005827380991
290,-268381340213436.25
290,-267691646779197.25
290,-270602568161173.5
290,-315936941837878
290,-262544376204789.25
290,-321326027660662.75
290,-292594047227848.75
290,-380764432182556.25
290,-332027715629134.25
290,-332225387986471.75
290,-291055608814697.75
290,-272298083464765.25
290,-266614588109028.75
290,-340381413513867.25
290,-257672973778219.5
290,-278698799015109.5
290,-286814587437258
290,-349055687866426
290,-371837836182529.5
290,-300548047410221
290,-346740025347190.75
290,-320513944591714
290,-287498620819850
290,-312198745029557.75
290,-321390943425325.75
290,-255565142264153.5
290,-255117946012961.25
290,-257351476513408.25
290,-337966206304653
290,-287220489070472.5
290,-327412595303608
290,-262642132978358.5
290,-279887431233012
290,-301482076905065.5
290,-352188044511774
290,-274853091871493.25
290,-405228887685242.5
290,-287394502230664.25
290,-282627394191613.25
290,-351393626071864.5
290,-282021354801652.5
290,-258615487737549.75
290,-292899133141399.25
290,-340265534676700.25
290,-295013641667190.75
290,-288006578896280.25
290,-261078314713452.25
290,-386277649292063.75
290,-325758623485656.25
290,-285423553822826.5
290,-334920849657285.5
290,-262784173096423.5
290,-303202147499693.25
290,-326420210018646.25
290,-274314874900812.5
290,-390200866760544.5
290,-263374947769514
290,-269206864427130.25
290,-316455666447093
290,-326280093625033.5
290,-300411664158831.25
290,-272499251324839.25
290,-253472000346759.75
290,-283250429070040.25
290,-335747195077676.5
290,-306028874527865
290,-326890397268072.75
290,-330305919582993.5
290,-300251459095166
290,-352426342728754.5
290,-320270596675631.5
290,-255630093472942.25
290,-289237768514021
290,-295227560384558.25
290,-353353967543244.75
290,-259402607228282.25
290,-342911007519065.5
290,-282420782506903.5
290,-329473698370278.75
290,-308685977711919.5
290,-278848467214016.25
290,-373892305159741.5
290,-315642019554022.25
290,-261561779343349
290,-287384751822774.75
290,-306614313222539.75
290,-303584877965076
290,-263860414265135
290,-303079870248854.25
290,-294691969222754.75
290,-324132516885261.5
290,-262786017930160.5
290,-286461627080639
290,-257332544484607.5
290,-262213060342081
290,-257390390028135
290,-329261745270328
290,-356425326729545.75
290,-285140391103720.75
290,-305032977139865.5
290,-279465328440036.5
290,-327061376778046
290,-320735071952050.25
290,-264025492403308
290,-282755537382481.25
290,-351594924517383
290,-272076422706389.5
290,-307572195980977.75
290,-338513790935403.75
290,-279453202863194.5
290,-330172632595451
290,-300249220463728.5
290,-261579495627846.25
290,-273948146827172.75
290,-261580005025176.5
290,-297782658263374.5
290,-369359303594107.75
290,-266510400827588.25
290,-306122679303645.25
290,-329360854787751.25
290,-258839932542168
290,-344495359525200.5
290,-350183925470769.75
290,-330528684430087
290,-272387008867751.75
290,-332245051415522.75
290,-327809006266972.75
290,-304629728954731.5
290,-281753796573038.5
290,-311427655988044
290,-329967296670677.75
290,-358053683026053.25
290,-267233004137024.75
290,-269350751420596.5
290,-303831553921380.25
290,-267905047780558.25
290,-289757031692400.25
290,-355399095799269
290,-272772889793581
290,-315503221078873.75
290,-293908603728316.5
290,-259425490170805
290,-318003000821153.5
290,-355616705530968
290,-305282489394695
290,-295210443920273.5
290,-266815436432040.75
290,-311074572378667
290,-264609457020392
290,-346926650264830.75
290,-320269099867025.5
290,-324219454484032.5
290,-284808706840741.5
290,-310696255422834.25
290,-291466196469300.75
290,-300921832349444.5
290,-276831504682454.5
290,-316690103535457.25
290,-373636492817662.25
290,-261585958010039
290,-293105984982175.75
290,-261593406480519
290,-276939333644979.25
290,-339224729623447.75
290,-297647279639147.75
290,-347976393210221
290,-335857379760544.25
290,-261986585964660.75
290,-285242438692783.75
290,-365105117667039.75
290,-303318917066043.25
290,-253780033120725.75
290,-276945456144980.5
290,-356274062014857.25
290,-297739663158432.5
290,-295460619912785.25
290,-269539483837289.75
290,-280418935131009.75
290,-257825814025087
290,-299006404544847.75
290,-361311089593334.25
290,-275419223069310.25
290,-328558059848488
290,-336893886101814.25
290,-317541060875822.5
290,-253161832951514
290,-348411632892160
290,-281547715482148
290,-286299824619990.75
290,-281436707273422.25
290,-326616803102235.5
290,-290908324386245.25
290,-277310076105341.5
290,-335635559611534.5
290,-304004965718239.75
290,-308157869755877.25
290,-281298406191332
290,-342573581337400
290,-288817900817559.75
290,-297872610523092.25
290,-416221112203326.75
290,-268912193280535.75
290,-263037688802721
290,-255698017373571.75
290,-366315129825948
290,-259078141682470.25
290,-256635550815958
290,-275786619740671.75
290,-280847245097401.5
290,-279739391231470.25
290,-373303148475330.25
290,-315034670570303
290,-269718761194160
290,-341380558567985.25
290,-275498315058575.25
290,-328357940994905.25
290,-274632581298058.5
290,-320027534092471.75
290,-344170992073083.25
290,-324612201079267.25
290,-277717812379893
290,-346589117398620.25
290,-272813275117611
290,-303101102746462
290,-255885007667380.5
290,-293566145628361.5
290,-292894346283989.5
290,-300426677437511
290,-293318650260468.75
290,-325117724067211.5
290,-271573134601847.25
290,-275459621987325.5
290,-273912701961975.75
290,-415584498776542.5
290,-348987132588158.5
290,-337526915449750.25
290,-308473820640455
290,-290905692972889.75
290,-257264502133822
290,-329893177076758.5
290,-291401963401816.25
290,-296957419981211.5
290,-292888521418609.5
290,-318381329841791.75
290,-285039579871225.25
290,-411671447657712
290,-308945568357936.25
290,-301353913233760
290,-282128819559984.5
290,-319406570036266
290,-299163502009616
290,-307467494028420.5
290,-304950270979457.25
290,-252863674825604.75
290,-351687598777307.25
290,-318765607419425.25
290,-372869944812893
290,-349433295869402.25
290,-344589004651927.5
290,-327336426352677.25
290,-306577866604534.75
290,-267940372447690.5
290,-303254111244404.5
290,-303629858916964
290,-285108071151009.5
290,-334450053315184.25
290,-283241212670326.25
290,-301014600640545
290,-269821649732693
290,-270943505293753.75
290,-296800422761354.25
290,-318584337988428.5
290,-277748966038451.75
290,-301487311813058.25
290,-268712408472675.75
290,-285914320632742.75
290,-283843508877907.75
290,-259589687179502
300,198043348892211
300,205361727815328.5
310,168287021023746.62
310,183347282341856.62
310,178483451261038.62
310,177711892829414.88
310,169154433563920.88
310,191886353195801.62
310,174021668456854.38
310,215480764033129.62
310,176303823281135.62
310,212494015532517.62
310,201275586173075.62
310,177564947278725.38
310,177984254127977.12
320,189097608827110.38
320,169102647645681.12
320,188130835497896.88
320,173268946799536.12
320,188439872403582.12
320,168878281287789.12
320,164113282241675.88
320,175505436682056.12
320,190088911214542.38
320,182905469966500.62
320,170238108091900.88
320,202958443138411.12
320,163483137457174.62
320,172828674537969.38
320,194276714742621.88
320,201405722354627.12
320,188292631781007.62
320,171208931924383.38
320,167262948483278.88
320,206708106009518.38
320,178721687746195.88
320,200899939836300.62
320,173427796902649.88
320,165111649555309.12
320,191890837784940.88
320,183715107637864.12
320,197872469366922.38
320,167802399680467.88
320,169142198188377.88
320,195707414209291.38
320,182146945806261.88
320,161431239615023.88
320,161555833798027.62
320,169513463516109.88
320,179528343951911.38
320,190938855337548.12
320,165219524290376.62
320,171501451256614.88
320,171627385592260.12
320,171523882398118.12
320,185315031532633.12
330,143338125540103.88
330,162309971878397.88
330,155595161368673.5
330,208604063688845.38
330,209375937227167.38
330,166631527868979.88
330,156040446757126.5
330,158396318241812.12
330,156955510340194.62
330,190095114594666.38
330,182739930527113.75
330,192709002536073.5
330,170799572069601.25
330,197103914535440.62
330,152716586362100.38
330,161994160679950.62
330,147664921338728.12
330,203265456261612.38
330,143247723081067.88
330,153031973859780
330,143584936206314.25
330,176824779274699
330,161480794296846
330,143712409492574.88
330,159889992371511.62
330,148410151529378.62
330,176609860399301.38
330,173142130528281.25
330,165438346733075.88
330,158714798575575.12
330,158624066114456
330,148125059212472.88
330,167474714634972.88
330,142830591518615
330,142669498608007.75
330,148568894995505.88
330,160717454243103.12
330,189439463737521.75
330,148623610352526
330,151861361850156.5
330,191995324209623
330,147357218780573.62
330,163196269654685.62
330,166402093894995.12
330,190869448799728.75
330,170147383227414.75
330,154355500195774.5
330,185315981828792.88
340,153085683447697.25
350,158206383241669.75
350,165793684411860
350,141553492909881.12
350,151055611432678.5
350,151038658219018.75
350,158954475755046.12
350,140071059893098.88
350,152656567712222.88
350,141711921938053.88
350,135181073951484.25
350,148308406093422.38
350,151603818122817.25
350,148656150883464.25
350,134906684468001.25
350,143759108723028.25
350,135856304239568.62
350,133174717164264.75
350,148163342244339.62
350,143228705291951.38
350,143433362389948.88
350,130438525693128.12
350,145738847974701.88
350,146660085380826
350,157183708677743.5
350,142795695623813.88
350,148984084384451.88
350,131256910535541.38
350,131767050712194.12
350,146806844987254.12
350,151216837595787.75
350,160249013737762.62
350,172182896578478
350,146321981443533.12
350,140611831785064.75
360,124904543590126.62
360,127858081359126
360,129898664202199.12
360,127239972339817.5
360,164531743769984.62
360,170181531155779.25
360,176267505440836.88
360,130282688808020.38
360,130830033996547.25
360,133886433975168.75
360,125126543070389.75
360,131974295204889
360,141560337568891.75
360,142595240258288.25
360,155422976418193.12
360,150596999650631.62
360,132870625126697.62
360,128860095496604.12
360,145881330253455.25
360,153980486904272.88
360,143675416498117.12
360,156704036869501
360,147096027265215
360,204091847161167.62
360,125029989583211
360,138446123884776.75
360,124357833084516.88
360,124140199411376.12
360,138318862010766.38
360,127171903512010.25
360,127282064542184.38
360,134453795052331.75
360,123879900162755.25
360,131507722035836
360,123414673283563.88
360,129400089977156.62
360,162218041715663.5
360,153299376019379.38
360,124108016541153.38
360,130751451947446.75
360,135996705058821.38
360,139334182144627.12
360,133483183884899.5
360,126050026562055.25
360,127091687231946.12
360,131164908352798.38
360,166627819031451.5
360,134862977099388.88
360,140303808862596.5
370,-139490994880301.62
370,-150646187339009.38
370,-142240823307483.75
370,-142436584742100.62
370,-158834387239706.62
370,-137430865964823.62
370,-134750343991546.25
390,-119247916489650.38
400,-122275120804046.12
400,-122977546982301.62
400,-117455762796913.75
400,-131598420931122
400,-120675798303247.5
400,-121629595807450
400,-149251052536857.25
400,-119589584099023.25
400,-121659784282308.62
400,-117739090514626
400,-121947398122019.88
400,-138966898444992.75
400,-120437570624327.38
400,-126557418263987.38
400,-124531925701441
400,-122590879145683.25
400,-120796741323630.5
400,-122621087077359.12
400,-122101491576880.5
400,-125766281967522.75
400,-124813486219471.25
400,-134603474626661
400,-122723243995075.12
400,-121649749007469.5
400,-135138879139408.75
400,-125586761634522
400,-121037259961947.5
400,-120875824783883
400,-130257104851889.62
400,-126186999438609.75
400,-120692777193245.5
400,-127792493147182
400,-122119975929021
400,-127632503907407.62
410,-164041538679695.12
410,-140338914756004.25
410,-156245480134236.5
410,-121891663185761.5
410,-134617007903927.38
410,-142237983090189.75
410,-137204013948065
410,-174694100803547.75
410,-158188295464353.38
410,-135777471683495.12
410,-127894889417582.38
410,-116477786977809.12
410,-150741950545629.38
410,-130207675575401.38
410,-148871881995973
410,-171103065139617.38
410,-154367843588156.5
410,-118467669335730.25
410,-141569122990320.12
410,-140944492038552.38
410,-123127959883277.38
410,-174500350284881.38
410,-162767348535961.62
410,-138466790987697.38
410,-154423394159196.5
410,-149382934194235.12
410,-133754389232177.25
410,-141418202590157.25
410,-176181010332152
410,-138918947271095.12
410,-144312210547606.88
410,-133367803550603.38
410,-169964126906084.62
410,-133155390710826.75
410,-145888478691264.88
410,-129403491973124.75
410,-137742741242570.25
410,-145641607927504.25
410,-149784424797291.62
410,-137267824482293.25
410,-157362809024692.25
410,-174255810745126
410,-126698728984937.12
410,-140163014639478
410,-138077025443541.88
410,-132838895682255
410,-146622548536208.75
410,-146801788467376.38
410,-143077798695082.25
410,-143899523372784.5
410,-192133207432442.88
410,-119065920843394.25
410,-158337134490520.62
410,-146919725865697.5
410,-164460621324685.75
410,-134450778159517.75
410,-134339083843167.88
410,-168143693991892
410,-150845685891786.88
410,-127686945931443
410,-145520924391976.12
410,-145890472120159.12
410,-128853762138981.62
410,-126971045356065.38
410,-161708562623476.38
410,-143027917583604
410,-120040887769582.75
410,-152387473153699.38
410,-156081404292354.88
410,-175048240368495.62
410,-145200477990033.12
410,-126659167108239.38
410,-131065685171872.75
410,-149826729808012.62
410,-150339738738554
410,-153917666138220.5
410,-150128106455223.75
410,-136737402494916.62
410,-119485881618912.62
410,-132656494819187
410,-153722758888073.75
410,-117586402106468.5
410,-125566709055578.75
410,-117511037482123.62
410,-139920479854154.75
410,-130996788228224.5
410,-164571011072850.62
410,-120321728032717
410,-162182366159358.62
410,-140835297845500.12
410,-128035799701958.62
410,-134288613087384.75
410,-160123523673076.12
410,-140908625992797.5
410,-144499223132121
410,-133643578286470.75
410,-131778992795852
410,-137323552093478.12
410,-156411079569412.88
410,-150233074631239.38
410,-172825603680668.88
410,-133930886848684.12
410,-150362684014292.38
410,-117026680364245.62
410,-127448180958236.62
410,-158987138450112.62
410,-128719653823333.88
410,-128219344296773.62
410,-122140554856781.75
410,-160179101363150.12
410,-145645600158448.62
410,-118147463902985.75
410,-141177559626186.5
410,-126944993117527.75
410,-128255783711188.25
410,-158980631716334.5
410,-155367159017324.75
410,-164354591580640.75
410,-134557492934398.25
410,-151387781016352.5
410,-126933024490273.38
410,-143939955951176.38
410,-158798134084603.88
410,-136307717869318.38
410,-115383680768617.38
410,-132576492842576.12
410,-148095297386986.12
410,-148966681550875.75
410,-133335326051800.75
410,-136657476461377.38
410,-138684769251094.25
410,-129832023274129.25
410,-154057839155849.5
410,-167398780970280.25
410,-117250936761057.25
410,-149091231617625.38
410,-140952558801275.38
410,-126604717108115.12
410,-156722658373266.38
410,-155141321041786.12
410,-115697723143715.38
410,-159484169943990.5
410,-178650977421783.12
410,-118838845156991.75
410,-138300006676904.25
410,-146402741200331.12
410,-128116838646795.12
410,-150225735646412.5
410,-180067234869365.25
410,-149915690111122.88
410,-136455021963627.75
410,-138533373068817.62
410,-115481682710269
410,-211454347113060.25
410,-168257051412300.12
410,-148812169563137.12
410,-173696712047646.12
410,-147056414213535.5
410,-130340804500829.5
410,-174785658300738
410,-150175495154358.75
410,-159376423443372
410,-164590707713493.38
410,-121257480316801.88
410,-129594933190491.12
410,-149943291643486.25
410,-172710924188621.75
410,-142341544170975.62
410,-149380672971498.62
410,-128066529757881.62
410,-135295116918869
410,-163367242203574.12
410,-121624159445840.88
410,-125611399630056.12
410,-169468938363931.88
410,-122822617437846.62
410,-118229920319632
410,-152358234167652.88
410,-183552264149913.38
410,-117838890853521.88
410,-141394143171662
410,-137442023403389.12
410,-153553453885586.12
410,-148968962717970.75
410,-134453651013640.12
410,-133267283407007
410,-162745088362681.62
410,-169011405486907
410,-162539119503892.88
410,-147408159526152.88
410,-153479720215999.5
410,-148781809865661.25
410,-172580920941642.75
410,-140825980895068.12
410,-183307055679523.5
410,-178971892895794.5
410,-144904605553410.25
410,-183907662727395.38
410,-142303301657488.75
410,-119857144610650.88
410,-143200744398647.38
410,-140927402425603.38
410,-127701749927332.12
410,-148773025807848.62
410,-146728520414957.25
410,-160393481882950.5
410,-129360180403552.5
410,-141553093802994.38
410,-125106141470106.25
410,-189051379880942.25
410,-117321649383005
410,-122869865191070.38
410,-139430418138473.25
410,-124926992099231.88
410,-151030368485744.12
410,-151508309984867.88
410,-124214050416094.38
410,-168525892327117.5
410,-141337413020575.62
410,-167168327093245.75
410,-157655343969937.25
410,-127468204939640.88
410,-118714900085578.38
410,-135467882793689.62
410,-154988023985301.62
410,-116938659854347.12
410,-152314698393309.5
410,-145495074357354
410,-158705637485661.62
410,-133743557527472.62
410,-132094145571216
410,-172263771321574.5
410,-135733923610915.38
410,-162900392115548.75
410,-173261462680592.62
410,-142127458635213.88
410,-162472784872079.62
410,-127486374822468.25
410,-146922697209918.5
410,-168993708288376.25
410,-118349367968027
410,-130849915068107.62
410,-122352861640496.38
410,-128553770125002.5
410,-163896624914899.25
410,-121636567899233.12
410,-122020949307716.5
410,-132858991546343.75
410,-144530551647656.12
410,-141619977427690.5
410,-164053845795657.38
410,-153796588992635.12
410,-134310025583547.62
410,-158093288082788
410,-122321259472596.12
410,-137521607818926.75
410,-124648839538706.5
410,-133502588158888.75
410,-133839181101857.62
410,-177743759111665.75
410,-134435018404889.25
410,-188496456444335.75
410,-150386308916570.12
410,-125225470710928.38
410,-138743424180174.12
410,-143760162381668.5
410,-175294748436998.75
410,-129922512713104.5
410,-126488371830785.25
410,-121490312957704.62
410,-122027087554641.75
410,-158587178700583.25
410,-154993038158891.38
410,-135226141140776
410,-132529328477785.75
410,-147045662421565.38
410,-161792406483487.88
410,-119224001771714.75
410,-169992766792462.62
410,-157893654221070.62
410,-124296586348305
410,-124335880457552.38
410,-118371747077084.88
410,-137680071700586.12
410,-176977196618293.12
410,-165789039526906.25
410,-152400854111827.62
410,-137033910745396
410,-152185910047089
410,-124412483498446
410,-120016530460422.12
410,-161943536801543.25
410,-159854958225600.12
410,-129149784033639
410,-126083086918094.12
410,-121713780782616.75
410,-118111202932886
410,-138137245646715.5
410,-158034285135947.5
410,-116921862304686.5
410,-116195687310416.88
410,-160876854983940.75
410,-120104621683330.12
410,-148046166839878.38
410,-124581456822721.62
410,-150536318237421.62
410,-177340402459763.25
410,-135567433307121.75
410,-116051697471769.12
410,-156328736374844.88
410,-145343131466611.25
410,-183571797194316.88
410,-158799573805314.25
410,-125178542111056.88
410,-178279690840496.62
410,-139707814039546.88
410,-149503261550759.5
410,-146682717427770
410,-151346307142497.62
410,-124604266210081.75
410,-154249879217019.75
410,-155916586489102.12
410,-127212854095774.62
410,-141068505463254.12
410,-139565897528343.12
410,-167235502616852.88
410,-131959147324115.25
410,-143812821273143.75
410,-146646234731656.5
410,-135847047528545.75
410,-130100563196769.12
410,-148453617064818
410,-145018403928676.5
410,-143932929286178
410,-139448942219429.38
410,-129847384175733.88
410,-135894688812010.38
410,-146261192262896.75
410,-160843873901240.38
410,-116767816575082.88
410,-124883644256340.75
410,-171213448978003.88
410,-127582579427021.38
410,-121336568862249.25
410,-127953147736862.88
410,-136797968204518.62
410,-120373201643862.62
410,-154327859851720.5
410,-162219006096960.62
410,-138805457469886.88
410,-130250834978280.75
410,-151725682207758.38
410,-123277691242739.12
410,-130754797675004
410,-157113704351958.88
410,-123636426047825
410,-140008621370500.25
410,-140088166784102.62
410,-180779115401323.25
410,-137683234248465.12
410,-152260440272710.62
410,-126372325320759
410,-156045128494995.62
410,-124474012679197.25
410,-128289741545254
410,-182553559598652.88
410,-145110508960495.62
410,-172034306271640.38
410,-116580489204622.5
410,-153967324711123.25
410,-123969078852153.12
410,-168263912340470
410,-146135088608714.38
410,-155912475306388.12
410,-161634843741220.75
410,-129484259453507.38
410,-156603722241036.88
410,-143737252524470
410,-135609866157252.38
410,-117877461183782.75
410,-126167927349542.75
410,-159624407022923.12
410,-134134308854276.38
410,-141472959873616.62
410,-171018685221676
410,-126250380012697.88
410,-118519973843793.12
410,-159599136830154.62
410,-123527849287493.12
410,-125131104956213
410,-134882716829953.5
410,-157942523942874.38
410,-134204192561604.25
410,-160983168231321.12
410,-121190230840180.38
410,-121251630768286.25
410,-171096381347875.88
410,-160983713394855.38
410,-132923431213698.5
410,-167341584722673.25
410,-124994359109945.38
410,-127445369687182.25
410,-134792889797892.25
410,-137776598971184
410,-153940043380876.88
410,-148019634708577.25
410,-151018810290381.12
410,-161263448309436.38
410,-138213777872670.88
410,-174228705886320.25
410,-135736570742665.12
410,-122842300523181.75
410,-127418388501951
410,-140958900268933.75
410,-157496339778883.38
410,-158120523634888.5
410,-159229088291784
410,-120877835020005.75
410,-121233686725049
410,-162206722009034.75
410,-151987460607584
410,-164348966030130.88
410,-126166125774038.25
410,-121677543527516.5
410,-116559352805174.75
410,-132048485634356
410,-166337010034129
410,-157564495464573.62
410,-125508169772935.75
410,-170940852725363.5
410,-119254269084198.38
410,-139633975818850
410,-126248145336592.75
410,-116496183186785.25
410,-185184216663292.62
410,-140528268606638
410,-132074948975513
410,-162905682032297.12
410,-117874738043630.88
410,-168265246687938.88
410,-154514302288790.25
410,-126897197501856.25
410,-146550683187345.62
410,-146898160043052.75
410,-143006783322078.12
410,-133260235300857.5
410,-148890224683601.75
410,-128703624791870
410,-121076412971807
410,-152069244967471.25
410,-158247146632809.62
410,-126635392467614.88
410,-156197827112030.25
410,-142023030269576.38
410,-151810348820210.62
410,-177166894084554
410,-141083947142611.12
410,-135701738156206.38
410,-123959226524897.75
410,-144677977707794.5
410,-156991444579078.62
410,-143313149825966.88
410,-138763602714920.5
410,-154242570149353.88
410,-119330637309102.38
410,-177482216696850.5
410,-159745057835872.25
410,-116819021200682.25
410,-134835405507193.62
410,-167601855449652.25
410,-132706994551277.88
410,-151385888310129.12
410,-157491986557211.62
410,-134355315144052
410,-144073109971462.25
410,-140972934905818
410,-122063030884709.38
410,-172781761765549.5
410,-143190264811621.25
410,-165993959664886.12
410,-176018092097281.25
410,-143849142050461.25
410,-168472847495655.38
410,-116288651327343.12
410,-149398797196342.5
410,-126345896716942.75
410,-159028532509583
410,-139078117946177.12
410,-125535912807193.38
410,-116030260130127.25
410,-171032217021335.62
410,-154596560247951.5
410,-123148383171311
410,-117818546465006.38
410,-138815845410046.25
410,-131203680811197.62
410,-141090992241739
410,-118352757252180.75
410,-152767599850351.88
410,-127789080307128.12
410,-164017099944738.25
410,-167261181907105.88
410,-158626131537147.62
410,-163989075825543.75
410,-137699521090628.5
410,-134338162295554.5
410,-144831781990467.25
410,-121264870703093.25
410,-186691091778317.88
410,-186498372698252.62
410,-129325260880577.38
410,-172403438774348.25
410,-127074765846423
410,-135974217994437.88
410,-123413842705425.5
410,-123200069575261
410,-127207273909979.62
410,-121877500843967.5
410,-144210930918030.5
410,-154167439031331.38
410,-141047227667041
410,-144475214525038.25
410,-142688381007428.5
410,-138844928603809
410,-122477825153145.75
410,-148286896999479.38
410,-138688797122634.62
410,-138774278403119.88
410,-143760259865772.5
410,-124365463823332.75
410,-165406737202862.38
410,-129467283768403.75
410,-154194608833934
410,-176217174665874.38
410,-139212470707786
410,-170029013784126.5
410,-145799192724512.88
410,-134472127545772.38
410,-148676548288138.88
410,-136202607241843.88
410,-121505761023124.38
410,-128357153243002.25
410,-120148848564846.75
410,-157603387723832.88
410,-116696740361677.75
410,-153475243672822.12
410,-135755981300108.12
410,-144622102198292.62
410,-140682955229633.12
410,-115277672490125.12
410,-130886269876103.5
410,-188446712072462.12
410,-116219577525054
410,-176464422076908.62
410,-116352829864273.88
410,-147584617704886.88
410,-152538612581774.75
410,-132678805238767.25
410,-137193993023188.75
410,-146627389755380
410,-152107282055174
410,-170774258666927.75
410,-140111906180858.75
410,-151987046681624
410,-152664950726337.75
410,-140713511435152.12
410,-142914932617504.62
410,-130199860383537
410,-133809908750671.5
410,-138400175459730.88
410,-152061321438473.88
410,-190764841586409.25
410,-156199774302773.88
410,-154572530077028.25
410,-149895807103911.75
410,-158356202993551.62
410,-155789713594784.62
410,-155464181942708.75
410,-127029829625458.5
410,-122328626674954.25
410,-122585057877362.25
410,-151107600647858.12
410,-121553290656859.38
410,-134628827319218.38
410,-191579729377995.12
410,-146183866395365.12
410,-164227625718734.25
410,-136745113292834.62
410,-159253758605743.25
410,-169708983560910.88
410,-134321857064679.75
410,-144171131063660.12
410,-177936390569678.12
410,-149938932986943.25
410,-129673677311628.5
410,-136088937746761.62
410,-144535611940516.25
410,-151954483775786.75
410,-118542331353560.5
410,-116491917908373
410,-123426430211965.25
410,-151384539595977.5
410,-134447846221827.38
410,-163066069126677.88
410,-174840576922911.75
410,-162087059739936.25
410,-125272192397230.62
410,-142504506589834.12
410,-121833717753725.62
410,-125907569385231.75
410,-152655110174397.5
410,-144520688466755
410,-171140578941446.38
410,-115375410529972.25
410,-163953904357056.38
410,-153636846357025.25
410,-135805310515176.5
410,-123248830814309.25
410,-156389056734014.25
410,-131672975214130.12
410,-140311484187029.75
410,-174279641039112.88
410,-120320554011939.5
410,-146341793650850.25
410,-130891853112441.12
410,-144183618686144.75
410,-130282537224778.25
410,-118169791829436
410,-116404037408472.62
410,-174594826759525.25
410,-145892484893271.38
410,-158855649587035.38
410,-126480621326102.62
410,-128273533027193.5
410,-132496150423755.88
410,-166993509384139
410,-125519438752118.12
410,-138903767359317.75
410,-130234569022922
410,-182736322022914.88
410,-141165519829562.12
410,-176312753560376
410,-160519188563218.88
410,-127989652436952.75
410,-150499600486067.88
410,-125111620931614.62
410,-127099066612859.75
410,-156931362408753.75
410,-131913046168482.88
410,-140480273201978.75
410,-136027851138226.88
410,-195784204894191.38
410,-169652226857948
410,-160317219120817.38
410,-136982988556680.75
410,-148963683913999
410,-154937132109995
410,-144614601226519.5
410,-156022684939102.38
410,-145894043567424.62
410,-155738487130743.75
410,-137589744054541.62
410,-122773080615552.5
410,-118512657737162.75
410,-132285335891267
410,-163155080609593.75
410,-140638078886709
410,-169693648801952.88
410,-119917828562725.5
410,-181959686996110.88
410,-119418601255592.75
410,-126444779351219.88
410,-129568418679594.12
410,-120326017053996.38
410,-154108097487560.88
410,-169645406172805
410,-120508870137706
410,-136285029306037.25
410,-135483593310365.5
410,-139551079210763.88
410,-138061273598025.5
410,-148583234181693.38
410,-135148992802166.75
410,-155452323063409.38
410,-127854331868014.25
410,-143053803338207.38
410,-148533524917945.38
410,-128496931366668
410,-118915560156732.88
410,-138168356397964.62
410,-138266361961804.5
410,-131271737785579
410,-128932135639005.5
410,-153078447628905.88
410,-139188140928798
410,-155316913995172.38
410,-156244228841082.12
410,-168017267163623.88
410,-124845208766869
410,-130117405067180.5
410,-134543652910552.62
410,-116496426519831
410,-139295522735330.5
410,-176338268007822.88
410,-145536753384830
410,-128633144104198.5
410,-134815343261942.75
410,-163360564723285.25
410,-158462179315993.88
410,-159819362896700.25
410,-170409091800232.5
410,-153673457298482.75
410,-134624127149839
410,-160955923893058.5
410,-151288744602279.75
410,-135374502563763.25
410,-116837635771930.5
410,-120235573530005.25
410,-161015253668814.38
410,-179920166024093.25
410,-153390872583928.12
410,-157585117467145.62
410,-121328003754711.12
410,-116435029802970.5
410,-167827341149187.62
410,-145604419150549.62
410,-116740438757001.75
410,-170605520277442.5
410,-140348116190199.88
410,-146730056835255.5
410,-129892839939988.5
410,-137024100908776
410,-149598277454612.12
410,-121861907417417.5
410,-169523335963751
410,-141308353045705.75
410,-124780724445338.25
410,-156631816034791.62
410,-121927518557591.5
410,-154556637806507.62
410,-143129559290004.5
410,-120331718141941
410,-132779438815394.75
410,-125365504983729.62
410,-123151060433929.75
410,-154250919071606.62
410,-135630732405437
410,-125509797344340.5
410,-137420532034975.5
410,-135311630583288.25
410,-119992140231454
410,-131143908985716.12
410,-143430942909719
410,-156477406928897.25
410,-147843722266237.88
410,-141159508723647.75
410,-178250808536602
410,-178821356407790.75
410,-156051736247698.62
410,-162357203498802.12
410,-181025336021703
410,-121544870376084.62
410,-146109661600495.88
410,-151587902344990.88
410,-179290441096012.25
410,-117263948977045.75
410,-119011087159767.62
410,-143355709827523.38
410,-118511717838176.62
410,-166682164015488.25
410,-163119524571680.38
410,-121261629072890.5
410,-140024077266767.88
410,-138343343865397.62
410,-162973733208495.12
410,-116568978929744.88
410,-148675909131901.5
410,-182740289923629.38
410,-138493191970027.38
410,-157721156451415.62
410,-131294325226577.62
410,-132370611872431.75
410,-170301707480342.5
410,-145034463063824.75
410,-164692570592074
410,-127685013071252.12
410,-159131700286957
410,-145522641731371.25
410,-158277610191408.75
420,-107673765695314.56
420,-103122513151069.06
420,-109968830732193.75
420,-113671652015811.5
420,-108634134684247.81
420,-109433107616226.31
420,-103965669591681.88
420,-104046554171769.62
420,-124219755974608.25
430,-107265300484127.25
430,-101760234785378.88
430,-108209316385022.19
430,-113632684486602.56
430,-111015537940388.12
430,-131409494804795.12
430,-111280816319008.06
430,-100518872210337.12
430,-99972835009188.19
430,-103542102956359.88
430,-103394350069077.5
430,-100771666211571.19
430,-109003219711486.94
430,-103857192624669.81
430,-107192171249564.56
430,-120240494757826
430,-102513440341392.06
430,-103264892549763.69
430,-104882832035606.56
430,-109585468244332.25
430,-107350091756904.94
430,-109816135903942
430,-105805529455004.06
430,-114796026736793.75
430,-103864149560987.25
430,-103041135309996.19
430,-116337312276108.06
430,-109004939825982.25
430,-118585145114254.75
430,-103179764702151.69
430,-107401627244055.25
430,-107382048675590.62
430,-105199383393366.19
430,-100383581626200.75
430,-123517027187881.81
430,-115995776325252.5
430,-100605165084762.81
430,-101993992323560.62
430,-104292725802477.62
430,-102130216410459.94
430,-102943311752567.88
430,-119164319652099.12
430,-111387537761369.44
430,-108556622936553.12
430,-99202719952882.125
430,-135396447187190.94
430,-130934369912924.62
430,-117336443269270.69
430,-99811489569034.375
430,-109715670155275.75
430,-106741325720266.44
430,-106388744991305.81
430,-108403012248004.75
430,-100298621701071.94
430,-110049040677808
430,-107375248780412.81
430,-100363995942822.62
430,-115401172561547.12
430,-117468188681304.69
430,-105908075090368.38
430,-108342781766960.69
430,-109519282737467.44
430,-110137352372981.31
430,-124676378307274.62
430,-105913566078365.81
430,-110876289242514.25
430,-100954194028968.25
430,-110611404691334.69
430,-107251682010202.56
430,-123427508908044.12
430,-99126682512334.125
430,-114083208075568.94
430,-102205018432116.19
430,-117772289929373.44
430,-101703356373030.5
430,-100989785146255.69
430,-99789616658789.375
430,-111039581562894
430,-99465163799887.44
430,-112421395688746.44
430,-116250124475751.38
430,-117755030879566.62
430,-105927594678726.69
430,-106462191840307.44
430,-118680796233402.25
430,-116150958607865.62
430,-103013324333095.88
430,-106628619498876.88
430,-104026963282125.12
430,-100368745037357.31
430,-126289205284403.69
430,-108120456159588.38
430,-114625696638523.62
430,-102416885933840.69
430,-102140205322121.88
430,-106317304185609.81
430,-100792220491560.94
430,-102019816655919.81
430,-104288455888278.88
430,-100091498565128.31
430,-111618232541906.88
430,-138340351659721.5
430,-101336372683923.62
430,-99591222834627.5
430,-110769315729407.81
430,-99816411359958.625
430,-111913456001351.88
430,-103667580429773.31
430,-102673711102230.06
430,-102014238249057.06
430,-112586520166799
430,-103124161674246.44
430,-108058153651843.56
430,-109594891680817.38
430,-121071124810467.38
430,-105830604470348.06
430,-117247240284786.56
430,-102214606934978.5
430,-111826468733187.44
440,-108115832336473
440,-95360040590276.44
440,-94383429689512.31
450,82234899608832.75
460,73180616519859.375
460,78216310511917.625
460,92572579694853.625
460,69021552510478.5
460,82266604841052.875
460,86734652853853.625
460,78509653774934.81
460,76404217650092.19
460,76742119148271.94
460,87441731274026.375
460,72405553396653.44
460,69746770807403.69
460,72121103602569
460,73040401128089.125
460,69247893489598.19
460,69885833422956.56
460,71035331534140.5
460,75545303908571.25
460,79467040381100.94
460,82813070166017.06
460,72942651650543.25
460,99717230634276
460,71405496744118.5
460,78600663010442.625
460,82613810416209.94
470,81204648818475.69
470,78951850401008
470,66282972831289.81
470,69378820010401.875
470,82837259330897.375
470,84403878730307.875
470,67997010386332.375
470,74188881256381.19
470,73254149843123.06
470,73450896248865.06
470,94744459321077.56
470,69129472974800.125
470,80438039778928.31
470,72777049350501.94
470,70129689910874.75
470,67313492976788.25
470,86070243883370.125
470,67660022693413.69
490,-68860531103995.56
490,-69115972006281
490,-69607873848829
490,-72409108671465
490,-70549870930419
500,-66174028860369.44
500,-67567904610015
500,-67220989253250.625


==> csvs/csvs/iotarho.csv <==
Iteration,rho,iota
1,0.0010905341527984724,1.2252008391182203e-4
20,2.0028404751705777e-8,1.4916133835781458e-13
40,2.0108261632108003e-8,7.64760212888493e-14
60,2.366254724370299e-8,6.732653942004407e-14
80,1.6403561213150668e-8,5.0369618553562374e-14
100,1.6292299490401025e-8,4.1821398180543155e-14
120,1.2098029703576277e-8,3.43644823796392e-14
140,1.0392351040066122e-8,2.936682601675471e-14
160,9.27196702027076e-9,2.5703348503169384e-14
180,7.109636385785568e-9,2.2609924118089403e-14
200,6.212266172035795e-9,2.0306065754396316e-14
220,5.727849794245634e-9,1.8463145459430988e-14
240,5.079041714025883e-9,1.688914676166861e-14
260,4.87991353615333e-9,1.561563882671886e-14
280,4.634663098495992e-9,1.4495350035053475e-14
300,3.807823349414349e-9,1.3437897174637223e-14
320,3.859415208219179e-9,1.2620929565588351e-14
340,3.8130590014363674e-9,1.1911939493199171e-14
360,3.687370151753646e-9,1.1253873833378459e-14
380,3.8684039125617435e-9,1.0732743844830038e-14
400,3.620683863512878e-9,1.018868713344151e-14
420,3.438379907845723e-9,9.697549857173822e-15
440,3.2818355788337416e-9,9.256741833774243e-15
460,3.0339502927801045e-9,8.840670825121556e-15
480,3.026415479806816e-9,8.492989380824308e-15
500,2.8949699435650113e-9,8.151034479971562e-15
520,2.810257109229242e-9,7.83617797128236e-15
540,2.706646993242281e-9,7.542994566094836e-15
560,2.6518473916933304e-9,7.275765951488096e-15
580,2.557187489202348e-9,7.025858830834134e-15
600,2.5294853579963127e-9,6.798457790088998e-15
620,2.5724134297999567e-9,6.58645525666589e-15
640,2.4884964165701035e-9,6.37928621243033e-15
660,2.3130009459898764e-9,6.177994927814778e-15
680,2.268536636539466e-9,5.996810931852161e-15
700,2.2180109338223885e-9,5.825184146551671e-15
720,2.1999244386088757e-9,5.6685230121652515e-15
740,2.102019482456683e-9,5.512150961077225e-15
760,2.1256092366329605e-9,5.372158906758909e-15
780,2.060135927822599e-9,5.235768515406488e-15
800,2.0506699551359374e-9,5.109352912715847e-15
820,1.9198075459199025e-9,4.980473535065017e-15
840,1.8658543163981706e-9,4.861188233794023e-15
860,1.854702929989703e-9,4.751107148208329e-15
880,1.823645032570415e-9,4.643315984338008e-15
900,1.7999528659662123e-9,4.541152696340584e-15
920,1.7793851798712175e-9,4.445385288443081e-15
940,1.7697981567386199e-9,4.353925390146321e-15
960,1.7766458309595038e-9,4.274209106288704e-15
980,1.7635492871733854e-9,4.1880389392643354e-15
1000,1.709908068329609e-9,4.1039983429671606e-15
1020,1.4142190922012856e-9,1.9923257101603665e-15
1040,9.800149723041941e-10,1.4791917695183814e-15
1060,3.7702495948402725e-10,4.441218694635689e-16
1080,4.686092387563534e-10,3.5452101684660574e-16
1100,1.5264790668675606e-10,1.5112382903666444e-16
1120,2.778437979697521e-10,1.6423891565540347e-16
1140,2.8315896240698805e-10,1.4769860438519402e-16
1160,2.640327070806532e-10,1.2647057866723464e-16
1180,4.787502114741336e-10,1.520540582909739e-16
1200,5.129267251067456e-10,1.4715983262233324e-16
1220,4.882966803991558e-10,1.3623271446540864e-16
1240,5.314184770753934e-10,1.355814514727383e-16
1260,4.661638605590126e-10,1.2100672734765535e-16
1280,4.805194049439246e-10,1.1860865653681564e-16
1300,6.817238493118597e-10,1.4174836799865533e-16
1320,6.124450037036271e-10,1.3049153558979856e-16
1340,5.43835735361366e-10,1.139178919978129e-16
1360,4.869659015963398e-10,1.0804677636383385e-16
1380,3.5604012737750566e-10,8.127148070622178e-17
1400,3.5231444978285575e-10,8.017129926346448e-17
1420,3.6069631858337e-10,8.023410906954426e-17
1440,3.2980399244410946e-10,7.688907859513065e-17
1460,3.7988002734977294e-10,8.201281635814821e-17
1480,3.107273705142316e-10,6.85610085747859e-17
1500,3.0805385873663197e-10,6.806955991191049e-17
1520,3.413821948051823e-10,6.891171787136964e-17
1540,3.4908449237756786e-10,6.928752272231583e-17
1560,3.377943611715267e-10,6.710441449895661e-17
1580,3.7104727753048967e-10,6.658689843661522e-17
1600,3.377139225802532e-10,6.126680541737229e-17
1620,2.6580543642070087e-10,5.593626367780489e-17
1640,2.5975833580181064e-10,5.547774836719477e-17
1660,3.484049222658716e-10,6.117216414341763e-17
1680,3.553986230096039e-10,6.058346600047931e-17
1700,3.434002659818089e-10,5.991998330041106e-17
1720,3.3393761537108523e-10,5.693751398117608e-17
1740,3.500008847111431e-10,5.829317906402499e-17
1760,2.7103091455842626e-10,5.323079174681359e-17
1780,2.820254774536889e-10,5.1680725023569686e-17
1800,2.4048786427024696e-10,4.8251386370759806e-17
1820,2.904827953118179e-10,5.0643623108510154e-17
1840,2.9364089386578296e-10,5.060546797401047e-17
1860,2.4739568491698116e-10,4.684976208162442e-17
1880,2.3325932544706617e-10,4.606606696490667e-17
1900,2.404625869471042e-10,4.541060879712174e-17
1920,2.7736297720738697e-10,4.46848630089756e-17
1940,2.4582014216934e-10,4.1143607041292624e-17
1960,2.170881923081066e-10,3.0574151234455115e-17
1980,2.0250829376658924e-10,3.002063724997786e-17
2000,2.136149124121056e-10,2.971025469495153e-17
2020,2.2314770864139755e-10,2.85162117108189e-17
2040,2.347474979534847e-10,2.932688819675609e-17
2060,2.419432756082932e-10,2.930100844861795e-17
2080,2.3249032384574844e-10,2.801554924193689e-17
2100,2.1689908492084202e-10,2.7268144096153015e-17
2120,2.6469407333591185e-10,2.87991868781367e-17
2140,2.4800503286928714e-10,2.778888492399819e-17
2160,2.4912560409748196e-10,2.650361442223438e-17
2180,2.2663248986050405e-10,2.5563494054453177e-17
2200,2.2479211506273753e-10,2.5413696313283682e-17
2220,2.3005298227273672e-10,2.478127106688174e-17
2240,2.282891154935726e-10,2.4761067890201973e-17
2260,2.380766552902773e-10,2.4859130672104445e-17
2280,2.0957410670131915e-10,2.251670761143424e-17
2300,1.5798689028196084e-10,2.0680008837821662e-17
2320,1.3825015941484778e-10,1.9989777035183158e-17
2340,1.420335551780535e-10,2.0890420651674028e-17
2360,1.6922642260040647e-10,2.1861761438047778e-17
2380,1.312940234858917e-10,1.8011593190091852e-17
2400,1.4186047263012456e-10,1.8667473230675932e-17
2420,1.5220255660942904e-10,1.8475596579349315e-17
2440,2.0286335536333372e-10,1.9993233881840538e-17
2460,1.851779473734064e-10,1.8408350653320835e-17
2480,2.1262743403953967e-10,2.0224044960516474e-17
2500,2.204048049698083e-10,1.9872585503534692e-17
2520,1.8990912626888508e-10,1.842782602082105e-17
2540,1.7401343763948205e-10,1.809972847751757e-17
2560,1.778156519590416e-10,1.8356479551337908e-17
2580,1.4131398772470447e-10,1.677173083739881e-17
2600,1.4805114941844868e-10,1.707427389477118e-17
2620,1.2202036674538814e-10,1.63562319109972e-17
2640,1.2838915954435272e-10,1.639415390104613e-17
2660,1.256204488248224e-10,1.5421452975356017e-17
2680,1.0099882537486543e-10,1.4656933329990743e-17
2700,1.0362092531869034e-10,1.4785970727105867e-17
2720,8.505059441502707e-11,1.3445920098715807e-17
2740,9.968632340710549e-11,1.3851246638130871e-17
2760,1.3563274299233588e-10,1.46840529296885e-17
2780,1.111082435353394e-10,1.4078060483025822e-17
2800,1.1395028801916987e-10,1.3136895660828553e-17
2820,1.32018079352116e-10,1.3565157901653695e-17
2840,1.242941563196039e-10,1.3454885566123487e-17
2860,1.3265679556492727e-10,1.3894973840497587e-17
2880,1.3220700960252857e-10,1.395223223442575e-17
2900,1.0780181983353261e-10,1.3094045765101875e-17
2920,5.822717882264691e-11,1.0712516152213501e-17
2940,7.071763000947776e-11,1.136109744790269e-17
2960,7.223079824503512e-11,1.1269416373827955e-17
2980,6.950664070069232e-11,1.0424170014863735e-17
3000,7.702181362673515e-11,1.049375486345561e-17
3020,6.187979504417125e-11,1.0310444829560693e-17
3040,8.850143349241715e-11,1.0976521541576025e-17
3060,9.260740952477481e-11,1.1200562929203626e-17
3080,4.5961973232175985e-11,8.875705694983923e-18
3100,7.94898160517401e-11,1.0014043546635739e-17
3120,5.2888691557409005e-11,9.062043762892743e-18
3140,5.316680780411071e-11,9.147960978060869e-18
3160,2.559223692300699e-11,8.42180356862094e-18
3180,2.6910966625947903e-11,8.132876080531744e-18
3200,5.124774952229028e-11,9.8414191858019e-18
3220,2.6266247812450764e-11,9.402132926853364e-18
3240,1.9567168987346648e-11,9.203481027506831e-18
3260,1.208282618519668e-11,9.181111155006509e-18
3280,3.0699067577700115e-11,8.076153398564047e-18
3300,3.627455941806848e-11,7.718332930670288e-18
3320,9.98025423982267e-12,8.50881717004308e-18
3340,1.4258824343180076e-12,8.938374053718968e-18
3360,1.856641992127272e-11,8.897390354945224e-18
3380,4.872424275402514e-11,9.519122844865437e-18
3400,5.805740874535183e-11,9.603350567444781e-18
3420,3.5689503318808836e-11,9.244543710757497e-18
3440,4.26422345251366e-12,8.503360353240464e-18
3460,2.5641906081350502e-11,9.033968004515557e-18
3480,1.6183198169866644e-11,8.787183157331593e-18
3500,1.195614015856287e-11,8.806810530119147e-18
3520,2.1154066752519323e-11,7.903000425408162e-18
3540,1.5684695654150578e-11,7.715129938589059e-18
3560,3.439638911950558e-11,6.909936064544135e-18
3580,1.8964732382569556e-11,7.158215535532896e-18
3600,3.0452076762075726e-11,6.733630726287509e-18
3620,1.427044479520953e-11,6.902268440605471e-18
3640,1.0259126892327908e-11,7.118327423931127e-18
3660,3.512891454674668e-11,6.3632932043782214e-18
3680,3.443822044458318e-11,6.45208004827414e-18
3700,2.1590550406072366e-11,6.451899190411296e-18
3720,2.995781256636976e-11,6.115158805792296e-18
3740,1.6545940241116136e-11,6.13453388819683e-18
3760,3.159302197343922e-11,5.898550069275309e-18
3780,1.3712562043543268e-11,6.168472109965772e-18
3800,1.081565571412896e-11,6.659503050586649e-18
3820,8.066153520720122e-12,6.3559750950382554e-18
3840,7.438440289841405e-12,6.534187824518138e-18
3860,4.099095797976647e-11,7.086912190654565e-18
3880,4.053955435971147e-11,7.003199535612801e-18
3900,4.290244709990424e-11,7.049651234587741e-18
3920,4.5601841629757415e-11,7.231828284117078e-18
3940,4.663115170398485e-11,6.992463979240518e-18
3960,3.34806135881087e-11,6.733559837250797e-18
3980,3.424364569170547e-11,6.905897271481562e-18
4000,4.9957801890458655e-11,7.262070278906608e-18
4020,5.335107919108879e-11,7.353284031902352e-18
4040,6.338436991284998e-11,7.561303222418473e-18
4060,5.6242713593404185e-11,6.96083625458477e-18
4080,8.409992205221215e-11,8.54572746362689e-18
4100,6.461675078783693e-11,7.754514416071825e-18
4120,6.196440403525857e-11,7.728559109582324e-18
4140,4.554627055066059e-11,7.332254730326477e-18
4160,5.021951300722664e-11,7.454512926768022e-18
4180,4.411132069333685e-11,7.312938601492636e-18
4200,1.1783802148484291e-11,5.396670599896086e-18
4220,2.3204530526874138e-11,5.537666110050659e-18
4240,2.7776613278223553e-11,5.681747674637886e-18
4260,3.229944659067193e-11,5.9144622586246956e-18
4280,6.146881259185885e-11,6.50958895010189e-18
4300,5.6741434366512656e-11,6.495492178402713e-18
4320,3.07355343585081e-11,5.542316237206046e-18
4340,3.206060791109352e-11,5.363432519774599e-18
4360,2.5689561037987432e-11,5.427778447286025e-18
4380,1.4715747506342465e-11,5.282346228671074e-18
4400,1.4763813149952032e-11,5.325177563214806e-18
4420,2.0138084251363438e-11,5.435929603139654e-18
4440,3.448760120042065e-11,5.633933656770359e-18
4460,4.015412542463956e-11,5.6267040141810126e-18
4480,3.5118650984599455e-11,5.6288904602164305e-18
4500,4.1289076834270614e-11,5.6363103477436824e-18
4520,6.440564514682055e-11,6.125632609302907e-18
4540,7.305185072228175e-11,6.354324020207317e-18
4560,6.375161732746101e-11,6.173072836895288e-18
4580,6.643822524617793e-11,6.284386901624086e-18
4600,5.8061747423475746e-11,6.110930084909698e-18
4620,4.932557943335567e-11,6.080670622715694e-18
4640,4.319228513523439e-11,5.8968564274730515e-18
4660,3.8492244221823956e-11,5.949504394486762e-18
4680,4.831925611359912e-11,6.022166751795348e-18
4700,3.090490061624364e-11,5.7120015735379096e-18
4720,3.214062745940364e-11,5.724961433871753e-18
4740,1.1347346376345024e-11,5.43961293065421e-18
4760,8.018328568793435e-12,5.113077678622809e-18
4780,9.31822256201044e-12,5.243289886748582e-18
4800,1.883630556811332e-11,4.72567517971677e-18
4820,6.624456941577997e-12,5.077932871950576e-18
4840,3.527286958332409e-12,4.751314766491521e-18
4860,1.3007707612528113e-11,4.774126904276389e-18
4880,6.763425530558547e-12,4.822619212680172e-18
4900,9.520893132647357e-12,4.727986678443969e-18
4920,3.0260401938194583e-13,4.7030642836077935e-18
4940,1.8354171145063443e-11,4.054287837375537e-18
4960,3.4360363869056483e-11,3.8496167875683996e-18
4980,4.151817025550161e-11,3.555253306367708e-18
5000,6.82632645889511e-11,3.1536212766298063e-18
5020,6.712014684644931e-11,3.174998856536421e-18
5040,7.771545344485344e-11,2.772439427874251e-18
5060,8.906236513622154e-11,2.715219691111598e-18
5080,8.396459883291061e-11,2.7224176325131077e-18
5100,6.777633589749123e-11,2.9715672960138913e-18
5120,5.697551689477995e-11,3.0068194157530147e-18
5140,3.470947258907748e-11,3.487469081726705e-18
5160,2.9838933863817264e-11,3.4321317360547233e-18
5180,2.860563724345037e-11,3.3940799335454853e-18
5200,2.2502915595889884e-11,3.4255180258986653e-18
5220,3.406212594200904e-12,3.8662037731679215e-18
5240,1.2150377980844516e-12,3.8966958166286515e-18
5260,1.3582033047978179e-12,3.7840791898471615e-18
5280,1.876438394302162e-11,3.4479805811180954e-18
5300,7.61410623570291e-12,3.5685131303193306e-18
5320,1.2526350732933548e-11,3.4653991499535085e-18
5340,1.576683673232662e-11,3.553246030872885e-18
5360,2.388287456564685e-11,3.2558598378054917e-18
5380,3.311226593065942e-12,3.4690525774350506e-18
5400,5.775946869109704e-12,3.6281507525602106e-18
5420,7.015160767215178e-12,3.639977590348671e-18
5440,4.2099156575151804e-12,3.4178970725236816e-18
5460,1.072175029131138e-11,3.222149202882557e-18
5480,1.4284243354084977e-11,3.0686835503608656e-18
5500,1.8127198902196244e-11,2.980768493876251e-18
5520,1.618079607244852e-11,2.9525427798054705e-18
5540,1.9117047134461196e-12,3.144556796695922e-18
5560,1.013158938146711e-11,3.2889679294082937e-18
5580,1.23633062491489e-11,2.892110084876224e-18
5600,5.718951649904307e-12,3.3255751413039255e-18
5620,1.701718947576364e-11,3.5026514279108865e-18
5640,2.221307192149744e-11,3.541053568201186e-18
5660,3.1076825701737516e-11,3.604298212855928e-18
5680,2.54982422692546e-11,3.495621690400546e-18
5700,3.36601882956877e-11,3.601472410391483e-18
5720,3.101688652153281e-11,3.473572665348008e-18
5740,3.3371487574760706e-11,3.3990813008540933e-18
5760,4.129165971113976e-11,3.629857869868872e-18
5780,4.741197586407013e-11,3.6943069379875534e-18
5800,6.126404946182254e-11,3.894319901971077e-18
5820,5.1921311612362584e-11,3.8132258539351005e-18
5840,6.302765535082295e-11,4.0727571937870246e-18
5860,4.160152378367683e-11,3.544339996924872e-18
5880,3.355629620547737e-11,3.4681129729913215e-18
5900,4.057819946311648e-11,3.592131045800469e-18
5920,3.513021070740069e-11,3.468320383084517e-18
5940,5.3253377878092055e-11,3.907371937662356e-18
5960,6.953334137044746e-11,4.09336331217161e-18
5980,8.511435221927975e-11,4.329899127958101e-18
6000,9.322154000223509e-11,4.4209307707049434e-18
6020,1.0192667358516966e-10,4.573021344243281e-18
6040,9.617195038828757e-11,4.517157246511625e-18
6060,1.2685579003313414e-10,4.826017114682541e-18
6080,1.2228622788699024e-10,4.732072214083862e-18
6100,1.0527102795674046e-10,4.421571447980548e-18
6120,9.736739555132469e-11,4.387191843807567e-18
6140,8.992492063438966e-11,4.213410465592915e-18
6160,8.537708211540212e-11,4.186356663377471e-18
6180,7.918655179921725e-11,4.096861515171568e-18
6200,8.513056008780988e-11,4.167157956790023e-18
6220,9.223844606376345e-11,4.0405684835753804e-18
6240,8.27473909353565e-11,3.842932896410423e-18
6260,8.102704626922309e-11,3.759728024141383e-18
6280,9.27139132466343e-11,3.986122354878325e-18
6300,8.102880489842721e-11,3.800840157340426e-18
6320,8.388188909552336e-11,3.85325549501056e-18
6340,7.80622085967077e-11,3.586557666093573e-18
6360,7.70294983886976e-11,3.5232310070849895e-18
6380,7.954214167815211e-11,3.494803463517388e-18
6400,6.730648010446162e-11,3.295248976752189e-18
6420,5.4342577594592234e-11,3.117004526686836e-18
6440,4.625363305527696e-11,2.996782382377606e-18
6460,4.0349392607578254e-11,2.808150313262659e-18
6480,4.2614844633123576e-11,2.8646020398423213e-18
6500,4.453772006635158e-11,2.8474730673131426e-18
6520,2.6397130032910277e-11,2.620207551263355e-18
6540,6.2905911228698964e-12,2.210691827589267e-18
6560,3.300108027411281e-12,2.142046168515279e-18
6580,1.4902422023097297e-11,2.244636596262896e-18
6600,3.086727109457001e-12,1.893797101317974e-18
6620,1.3028873279912201e-11,1.9300176595213026e-18
6640,1.0127854593415814e-11,1.9315650691253974e-18
6660,1.2863445473091307e-11,2.0529771512148613e-18
6680,1.875648826959805e-11,2.0637509390468847e-18
6700,5.810847110373018e-12,1.913699252855732e-18
6720,1.3086132860206438e-11,2.0630372158147986e-18
6740,7.08166370729849e-12,2.0592212584466802e-18
6760,2.700622510175803e-12,2.0118605083682574e-18
6780,1.6761183030210465e-11,1.690931359764582e-18
6800,1.3366741734952069e-11,1.6782150705812014e-18
6820,1.770374972692163e-11,1.623777400272642e-18
6840,1.0955918523450919e-11,1.708345424772616e-18
6860,9.323353189542224e-12,1.7327404029019457e-18
6880,5.733333028298179e-12,1.732698113984248e-18
6900,6.787039254574385e-12,1.7177293742586948e-18
6920,2.1485192748046168e-11,1.510184208258162e-18
6940,2.7481075597830647e-11,1.4183594831598587e-18
6960,2.8797518996330746e-11,1.3525976092594083e-18
6980,4.2888021318193694e-11,1.1070139892402805e-18
7000,4.0673984216875744e-11,1.1307640897982332e-18
7020,3.8438558628072895e-11,1.093859965761783e-18
7040,3.008929312109864e-11,1.2161019633095707e-18
7060,4.956214216735052e-11,9.644134776746937e-19
7080,4.897110761541187e-11,9.856659140626059e-19
7100,4.901513848493864e-11,9.632554349312099e-19
7120,3.8783175978310153e-11,1.0231152026444128e-18
7140,4.420422523180125e-11,9.541811167421594e-19
7160,2.4939230166311488e-11,1.1178255140309923e-18
7180,1.7419094354316802e-11,1.2422208018676258e-18
7200,9.897716571679552e-12,1.3883811189811134e-18
7220,1.9367745654977213e-11,1.26237919433071e-18
7240,1.7790878545364417e-11,1.2438960103778215e-18
7260,8.056927367167908e-12,1.4486907402061672e-18
7280,8.866240657774015e-12,1.4638042259494765e-18
7300,2.4035678866104993e-13,1.6263120817120205e-18
7320,7.894552435689834e-12,1.6713687535864402e-18
7340,1.2132628515762498e-11,1.7197646883939883e-18
7360,1.6452072538820578e-11,1.831990572840359e-18
7380,1.4239244092876922e-11,1.7986338527295184e-18
7400,2.9044150189125556e-11,1.9538262464772225e-18
7420,3.706075526806362e-11,2.0147488432936884e-18
7440,4.51792277521029e-11,2.100079380836465e-18
7460,5.922305240079729e-11,2.234159997115448e-18
7480,6.143204594890042e-11,2.256919327873781e-18
7500,6.365794241400098e-11,2.2779292932662635e-18
7520,7.29463053262353e-11,2.388615030727251e-18
7540,6.378115692806313e-11,2.2977237402933856e-18
7560,6.488295000302003e-11,2.2949464971361403e-18
7580,6.591822524566144e-11,2.3074926080251664e-18
7600,7.15226111870013e-11,2.434705406323465e-18
7620,6.041473808089985e-11,2.3320213116093083e-18
7640,6.577456885497292e-11,2.366852680829299e-18
7660,6.739972693931038e-11,2.3056656379955667e-18
7680,6.828746328115566e-11,2.401143186471906e-18
7700,7.283303677558208e-11,2.5353885549327974e-18
7720,8.106344656606928e-11,2.695453965482479e-18
7740,8.92613751700859e-11,2.6857341471393035e-18
7760,8.424075230610421e-11,2.596098889713363e-18
7780,9.630863579243724e-11,2.7240514850300306e-18
7800,7.935232052371507e-11,2.517423812423883e-18
7820,7.668759794599156e-11,2.471088344044414e-18
7840,7.332468200231607e-11,2.4460600315617477e-18
7860,6.697877107975216e-11,2.3967356745201997e-18
7880,7.403609343907664e-11,2.5702920764007906e-18
7900,7.265091409109497e-11,2.529850737526867e-18
7920,8.090776033781005e-11,2.5863474454866952e-18
7940,7.736190091474762e-11,2.6084962432983804e-18
7960,7.803611120817474e-11,2.77411963195644e-18
7980,7.499099586036829e-11,2.7479781497520135e-18
8000,7.73126925563018e-11,2.7218543452086308e-18
8020,6.622126649057652e-11,2.6242830942359307e-18
8040,4.827577225578495e-11,2.3722074127045033e-18
8060,5.431470051006132e-11,2.4111536146439215e-18
8080,5.123362418818381e-11,2.4493888676220552e-18
8100,6.431668910482016e-11,2.7624602077305065e-18
8120,6.529286103089432e-11,2.8207571958879376e-18
8140,6.876680519942383e-11,2.849333117305598e-18
8160,5.026712119773485e-11,2.7219899535152927e-18
8180,5.05321046566092e-11,2.7231315164636348e-18
8200,3.339832549421249e-11,2.4132515873286655e-18
8220,2.797969829374234e-11,2.3464661103245983e-18
8240,3.5153286575376933e-11,2.3990395685474914e-18
8260,3.938669888875149e-11,2.4010895604165487e-18
8280,5.098163633670661e-11,2.455287075432274e-18
8300,5.319772000018897e-11,2.4198491822097168e-18
8320,4.474733538900825e-11,2.3284329547770525e-18
8340,4.926766896284573e-11,2.3760028972874047e-18
8360,4.916328016293638e-11,2.3261311373813105e-18
8380,3.1437544667899154e-11,2.0527192195658866e-18
8400,2.422577404628301e-11,1.976515646012699e-18
8420,2.9423355416262764e-11,2.0317471761917087e-18
8440,2.1838638102774142e-11,1.9814725950650855e-18
8460,1.1612236641619183e-11,1.9020032124035425e-18
8480,1.5239757409490566e-11,1.891094310828891e-18
8500,1.3436031846228873e-11,1.8997814345905337e-18
8520,1.9765339560746155e-11,1.954542817976468e-18
8540,2.802108303601085e-11,2.0267119046371155e-18
8560,3.8147752741433325e-11,2.155761697250403e-18
8580,3.4852828855323616e-11,2.117044638680699e-18
8600,3.046842760482661e-11,2.0677454907157777e-18
8620,3.397123710614314e-11,2.0881654679221346e-18
8640,3.338496166504996e-11,2.07353341101415e-18
8660,3.055680121872589e-11,2.0182158577789996e-18
8680,3.2186687436157837e-11,1.9220365962001215e-18
8700,4.841996055826497e-11,2.6913403225688813e-18
8720,4.459558307964697e-11,2.6216719196696903e-18
8740,4.623252682424937e-11,2.614698308216713e-18
8760,5.71939831865142e-11,2.7089106273815625e-18
8780,6.205723941649708e-11,2.759045655320402e-18
8800,7.168765572708409e-11,2.852077337428705e-18
8820,7.985560090209672e-11,2.916207656249604e-18
8840,6.743794818465546e-11,2.7844209861199085e-18
8860,7.636008340058032e-11,2.847120168085148e-18
8880,7.182723901479755e-11,2.70590692828784e-18
8900,6.994001686554006e-11,2.6818985490293195e-18
8920,5.940557813750903e-11,2.577835113954759e-18
8940,5.6576883581998505e-11,2.4730852803799805e-18
8960,5.026553090100174e-11,2.2441227326829034e-18
8980,5.270622539199257e-11,2.285853697514354e-18
9000,5.548765145136434e-11,2.2928790687080475e-18
9020,6.267089136105227e-11,2.381383389470489e-18
9040,7.309920789444782e-11,2.499801763117028e-18
9060,7.388281839371979e-11,2.5099788366505223e-18
9080,7.04207625358838e-11,2.415417551285148e-18
9100,6.301886979551039e-11,2.193808562035559e-18
9120,5.0107713164534405e-11,2.0934741889688804e-18
9140,4.7751653666659294e-11,2.092501060977715e-18
9160,4.506408259994346e-11,2.0476215517498294e-18
9180,4.446578493657023e-11,2.0251287052467417e-18
9200,4.5238023775396256e-11,2.0671790252496044e-18
9220,5.4210628656116133e-11,2.1569552562529052e-18
9240,5.509997192577988e-11,2.130310733111373e-18
9260,4.458099204817936e-11,2.052122641604693e-18
9280,4.290350537590161e-11,2.021387404039035e-18
9300,3.469786959350496e-11,1.969575215987044e-18
9320,3.8864284240531533e-11,2.0413204724217032e-18
9340,2.6584516097978945e-11,1.9246004218220973e-18
9360,1.2277606705359665e-11,1.7939311470386727e-18
9380,3.5120764669034464e-11,2.2959560076981183e-18
9400,4.727508382998548e-11,2.463030247247585e-18
9420,4.780166875948548e-11,2.4647595082473635e-18
9440,5.5224044653619223e-11,2.557156198957819e-18
9460,6.986609713041356e-11,2.757875522169252e-18
9480,5.903509272189372e-11,2.6790234338099103e-18
9500,5.6554450783404506e-11,2.63596225192596e-18
9520,4.4447973626172905e-11,2.5079198830191706e-18
9540,5.0304923820387135e-11,2.6588083646343065e-18
9560,4.177635051617922e-11,2.5792304760337854e-18
9580,4.128316249796892e-11,2.5768308933316077e-18
9600,4.142498940032895e-11,2.5888337890618973e-18
9620,3.976532099617857e-11,2.5730891666622596e-18
9640,3.5197447706711707e-11,2.5218027295288882e-18
9660,2.9076364316476988e-11,2.4617908745678035e-18
9680,2.0250047567450646e-11,2.3784241609582888e-18
9700,6.840915968163199e-12,1.5590362597558678e-18
9720,2.5104532465866727e-12,1.472633551964894e-18
9740,5.260210893852968e-12,1.5608700953338788e-18
9760,3.0100491708217342e-12,1.479017255754507e-18
9780,9.466192871044391e-12,1.43895241094031e-18
9800,1.1097344140381246e-11,1.4868923496432462e-18
9820,1.2711924133079815e-11,1.4412535650107303e-18
9840,1.4926578930589197e-12,1.5041462648290124e-18
9860,5.828260136906118e-12,1.5780572780757497e-18
9880,7.539765404224393e-12,1.703740281655041e-18
9900,3.911486462960459e-12,1.6702118151162528e-18
9920,4.558496172984966e-12,1.7221398122683116e-18
9940,6.185763259912682e-12,1.8036014789817536e-18
9960,8.149984456843486e-12,1.8367966188265606e-18
9980,1.2112737740995883e-11,1.8299284506949814e-18
10000,1.2016388231240495e-11,1.860142494987576e-18


==> csvs/csvs/noconvergediota.csv <==
Iteration,Conv,95th,5th,50th
20,Failed to Converge,0.8944869402313391,0.042370576693179104,0.3736484755598143
40,Failed to Converge,0.8569607505013206,0.06026996003542533,0.32167164821010047
60,Failed to Converge,0.8602623926355086,0.0610977797240356,0.24451894373099903
80,Failed to Converge,0.8592850756493868,0.059017619183168904,0.23805736206485043
100,Failed to Converge,0.8584791672589995,0.05776351590412089,0.22866008090906265
120,Failed to Converge,0.4057785211094428,0.012203111656650566,0.09039830656359386
140,Failed to Converge,0.3920968065533713,0.013971166231970911,0.08027251760474748
160,Failed to Converge,0.31836298990121753,0.011284492127045832,0.11679102664121702
180,Failed to Converge,0.31765353664805285,0.018140830047895615,0.10492913319481517
200,Failed to Converge,0.3184396545001946,0.010992510747954086,0.09753045543344123
220,Failed to Converge,0.29028057686559217,0.014618142315163594,0.10402269253893273
240,Failed to Converge,0.2911416910521699,0.026664637966886902,0.11647966655275596
260,Failed to Converge,0.3104866686955859,0.028997958847762323,0.12121091345435833
280,Failed to Converge,0.26907784320577566,0.02104337927752202,0.09961162271213518
300,Failed to Converge,0.29226893769661433,0.012942763671522061,0.1189521043588523
320,Failed to Converge,0.2744385631443723,0.01332578762690563,0.08010839328517792
340,Failed to Converge,0.38350682387677604,0.00981025118869079,0.08999606410763092
360,Failed to Converge,0.2414077603487303,0.013830099775990205,0.08422306633732693
380,Failed to Converge,0.4128313178382674,0.007991200803091729,0.08756168359172042
400,Failed to Converge,0.3044584313838365,0.005071989698081616,0.09707792264982298
420,Failed to Converge,0.30592141186333216,0.020070509283168638,0.10717588017447663
440,Failed to Converge,0.2719339747151799,0.014439486830191205,0.12363088070458919
460,Failed to Converge,0.35762299947474774,0.011275292377829836,0.13597784998548418
480,Failed to Converge,0.2917932022077644,0.01010494726832812,0.13404908635047333
500,Failed to Converge,0.31092454612466236,0.00814249212183396,0.12065408442032523
520,Failed to Converge,0.31334950397744404,0.01696477932416472,0.09879777061030084
540,Failed to Converge,0.37213900035913205,0.0152794675335318,0.11261481103975943
560,Failed to Converge,0.34070929409577666,0.013417666542438231,0.11073450397571512
580,Failed to Converge,0.3911784664385624,0.010540624968543551,0.12247872893962589
600,Failed to Converge,0.4165349760335544,0.031298135412143976,0.11367657180454221
620,Failed to Converge,0.35276715223901783,0.020346673587596138,0.09629749821278026
640,Failed to Converge,0.2525066628007716,0.005704389126294621,0.09690031437815758
660,Failed to Converge,0.20600233899117795,0.012757243278156057,0.07978407796223058
680,Failed to Converge,0.3217987155503056,0.027184435182672405,0.11214208234100198
700,Failed to Converge,0.3074618333479275,0.009602765032445637,0.11036401083311836
720,Failed to Converge,0.38686860089484,0.02515517696007328,0.10724436630201367
740,Failed to Converge,0.3690529261051666,0.018846047823817245,0.07927499254928859
760,Failed to Converge,0.3713170071922226,0.02460984049662303,0.12223105532642307
780,Failed to Converge,0.44057048925164155,0.01671665709877014,0.11463435564234045
800,Failed to Converge,0.24574190522709874,0.022301379709663515,0.07833577135178411
820,Failed to Converge,0.23188578960653275,0.009449227469347253,0.07788097328053051
840,Failed to Converge,0.22500112865257438,0.006886878399696589,0.0895407302421532
860,Failed to Converge,0.24935953301445488,0.005632340397103171,0.08885895424763243
880,Failed to Converge,0.24654681517528027,0.007533482125076291,0.07432284563067412
900,Failed to Converge,0.2621301386544476,0.01557728338734652,0.0817755760695846
920,Failed to Converge,0.25073851340581005,0.012464658475105837,0.09117550905270062
940,Failed to Converge,0.24852646682881574,0.022505845417703438,0.0962510321281504
960,Failed to Converge,0.23552579042975713,0.006452806829091054,0.11008206539162005
980,Failed to Converge,0.32242444946983395,0.012745054526022983,0.08272031911725508
1000,Failed to Converge,0.3564023046546711,0.00989312059016286,0.11546782716760531
1020,Failed to Converge,0.2722007510914518,0.02547014156839822,0.12255562225112389
1040,Failed to Converge,0.3651011009851615,0.011217140754775206,0.10155401499161792
1060,Failed to Converge,0.5448857830946618,0.019784279110802053,0.10508682205276818
1080,Failed to Converge,0.5296018758980268,0.007706289385965168,0.0868030404929761
1100,Failed to Converge,0.48635751545774564,0.0014900447469608229,0.0732018297870059
1120,Failed to Converge,0.4444999580461232,0.009527936041470224,0.08581904741876026
1140,Failed to Converge,0.29889515818438445,0.008344414957762877,0.0888845975933015
1160,Failed to Converge,0.286462955857293,0.008071658230485142,0.10946596211554602
1180,Failed to Converge,0.29771838508859794,0.0028449404578180606,0.10094171612517025
1200,Failed to Converge,0.3034987162742135,0.007680827389389086,0.11061420155877091
1220,Failed to Converge,0.2626773853193912,0.025074531784235184,0.1087647255483298
1240,Failed to Converge,0.2924507667266107,0.005651879419775489,0.1102840985014506
1260,Failed to Converge,0.2876538858514383,0.012795596663971974,0.10622425935749014
1280,Failed to Converge,0.3270070339761799,0.02458924089238143,0.10792695713964125
1300,Failed to Converge,0.3520679032237312,0.023940197038493483,0.10863792890798929
1320,Failed to Converge,0.28054671860715313,0.011846515935719271,0.09443620762975327
1340,Failed to Converge,0.3165787319626548,0.002597131540425647,0.08547711487737461
1360,Failed to Converge,0.32111379315110444,0.007741825947742318,0.09654740950078829
1380,Failed to Converge,0.24558781782501132,0.0073612498304367795,0.07594022739612613
1400,Failed to Converge,0.3972390502333778,0.012838035879189526,0.10049338438608765
1420,Failed to Converge,0.38664614714735734,0.003977025077092202,0.07672108884780592
1440,Failed to Converge,0.3285760286736233,0.01771146312596148,0.11240441498779526
1460,Failed to Converge,0.3328558025923056,0.02508957598990689,0.11499416862932463
1480,Failed to Converge,0.28611621312465985,0.03712130101724142,0.15860237990277964
1500,Failed to Converge,0.2539011106130762,0.029359714471499047,0.12030297012988446
1520,Failed to Converge,0.2576915166011911,0.03366219951005958,0.12259328791962795
1540,Failed to Converge,0.2534374746963558,0.015838697346178113,0.11408606995027558
1560,Failed to Converge,0.26557809884838124,0.015741777278858095,0.10905456359423635
1580,Failed to Converge,0.21801137096526857,0.01052251189027481,0.11123719077974673
1600,Failed to Converge,0.2585224137561805,0.010445976710478078,0.06492980409749893
1620,Failed to Converge,0.2199708831267474,0.006857852401536618,0.06825102675858723
1640,Failed to Converge,0.2479530046508508,0.01322863150589865,0.076937342033528755
1660,Failed to Converge,0.30037082869448273,0.00854787844325718,0.08660769146498667
1680,Failed to Converge,0.30532627396902995,0.016764270473168766,0.08596132789612161
1700,Failed to Converge,0.33118768710261387,0.012496142814587585,0.09046683198209962
1720,Failed to Converge,0.31415891675514485,0.0066352887924969375,0.08787334509949415
1740,Failed to Converge,0.2840171002819697,0.013365789917684622,0.10606098651547505
1760,Failed to Converge,0.29943619316613784,0.005436940322939325,0.09985990061539103
1780,Failed to Converge,0.26895345088556705,0.006173293431250549,0.10795530612301103
1800,Failed to Converge,0.3006643192019129,0.013664290209546556,0.12086810057047413
1820,Failed to Converge,0.305041759554156,0.014125041033518446,0.11870510468586112
1840,Failed to Converge,0.3196736057581549,0.00828905182688152,0.1288277098840443
1860,Failed to Converge,0.28082772779384,0.014917708901152692,0.10792252739148628
1880,Failed to Converge,0.30466531090777293,0.011449369485953887,0.0963952921581644
1900,Failed to Converge,0.34125538431308083,0.007757983784647666,0.09363321126489893
1920,Failed to Converge,0.353193096179381,0.020344100848058863,0.12708064685427395
1940,Failed to Converge,0.35515419358291,0.017373802594967933,0.12041016896715118
1960,Failed to Converge,0.33317978881654686,0.012740572171260098,0.10418283880428125
1980,Failed to Converge,0.25599445061656834,0.0037205037635973433,0.10921603893788939
2000,Failed to Converge,0.26617954214439976,0.012496920920024806,0.09788500980840037
2020,Failed to Converge,0.2645057160864548,0.0014191599120750593,0.0823939745444778
2040,Failed to Converge,0.3667657099118495,0.017475577030941145,0.09632110796939813
2060,Failed to Converge,0.28732397215555616,0.006088925125823634,0.09285502832176945
2080,Failed to Converge,0.3883229754075204,0.0025342430781085694,0.11007997406783643
2100,Failed to Converge,0.28962116699559415,0.011179224726725749,0.09197934005405785
2120,Failed to Converge,0.30002560916317045,0.008691187873078345,0.09114848118172937
2140,Failed to Converge,0.30266307889391425,0.00827168968355394,0.0919482954256436
2160,Failed to Converge,0.33115681059576607,0.011204366608706771,0.07763787419647601
2180,Failed to Converge,0.2707269715652031,0.009553625693987128,0.09609727912289712
2200,Failed to Converge,0.28867887754367194,0.026809941096349717,0.09681549667783912
2220,Failed to Converge,0.28419936869294316,0.009627519125303647,0.10363561350479483
2240,Failed to Converge,0.30641287049903176,0.022248470435851063,0.10235106590338858
2260,Failed to Converge,0.3118836724711848,0.023086092282935525,0.13359122235879595
2280,Failed to Converge,0.37105841521060506,0.010454175874832355,0.10209171594415092
2300,Failed to Converge,0.3782062071624608,0.02620906534586482,0.09483244173660857
2320,Failed to Converge,0.3118611114931942,0.01366813694045274,0.11088031416042249
2340,Failed to Converge,0.3188587902864929,0.016063620461636806,0.11510690081781014
2360,Failed to Converge,0.29936902122894093,0.009464123289077565,0.09860559711221462
2380,Failed to Converge,0.38011435889154976,0.014358497410930551,0.09868779567072063
2400,Failed to Converge,0.20581916177944176,0.00916227878501168,0.08303139368219303
2420,Failed to Converge,0.3147543598838373,0.0018033761783011392,0.09964374466443146
2440,Failed to Converge,0.3067391454507963,0.003984124539958615,0.07517511823797687
2460,Failed to Converge,0.2663997580939147,0.007566679849250656,0.09034152968139489
2480,Failed to Converge,0.2795329660261813,0.02209188719779477,0.11546327013530984
2500,Failed to Converge,0.33529037047875754,0.023459762286294976,0.12631633145316862
2520,Failed to Converge,0.4930714912827351,0.010084103400172684,0.11492483365337829
2540,Failed to Converge,0.5519111583058267,0.009958054096649998,0.11698997101610836
2560,Failed to Converge,0.5574818510043021,0.015564091950578268,0.10861960340535129
2580,Failed to Converge,0.5420164581579547,0.012919226621120623,0.08949263568700211
2600,Failed to Converge,0.5550429158035164,0.038364935984200085,0.09135864946216612
2620,Failed to Converge,0.33654086648287457,0.008532683236612609,0.09912242899302408
2640,Failed to Converge,0.2806376031476068,0.021620365588033055,0.09496508564925485
2660,Failed to Converge,0.2650164033139888,0.00518668406236273,0.09705298833664046
2680,Failed to Converge,0.21130134415284374,0.01655961317992757,0.09603920097347524
2700,Failed to Converge,0.3004655725838401,0.010701812451924612,0.09880364604033004
2720,Failed to Converge,0.27261669047635284,0.0061803156260511185,0.08665790499421189
2740,Failed to Converge,0.23886615794872323,0.011268878163044064,0.0798813613241911
2760,Failed to Converge,0.2906401968200248,0.013839460837144012,0.08065187108166146
2780,Failed to Converge,0.2557668416138855,0.014129257009330442,0.08632794597796509
2800,Failed to Converge,0.27789031645101897,0.011103228675605818,0.10814639323488044
2820,Failed to Converge,0.32808637056991796,0.016556681900377894,0.09992178711524553
2840,Failed to Converge,0.2953890153851636,0.023631525154689137,0.10868553702048511
2860,Failed to Converge,0.2677091609497748,0.013714192577330794,0.10543069143952855
2880,Failed to Converge,0.3104151980470389,0.010542874172902925,0.09795808697107271
2900,Failed to Converge,0.24284930179899714,0.006982217171711226,0.08862481521587454
2920,Failed to Converge,0.21498827525920478,0.012887474637031819,0.07324083438024932
2940,Failed to Converge,0.23473873604125428,0.0028478212914394823,0.06928299977041572
2960,Failed to Converge,0.2530187745020115,0.004528451801775819,0.08873742793594792
2980,Failed to Converge,0.2526548853138918,0.009792087307562028,0.08934071681414626
3000,Failed to Converge,0.2297299211807841,0.010015948131886467,0.09715005267863656
3020,Failed to Converge,0.20775393176444595,0.007116998165723684,0.08799134704759876
3040,Failed to Converge,0.3059316288556873,0.007270921479165077,0.0867187157191599
3060,Failed to Converge,0.261160548880951,0.003722738181558814,0.0845306509706688
3080,Failed to Converge,0.20498919128143825,0.029064028598949496,0.10033300154378624
3100,Failed to Converge,0.21333219007607418,0.013472278526853381,0.09514628824325583
3120,Failed to Converge,0.18958447475135431,0.016850751835125174,0.10468816657234022
3140,Failed to Converge,0.21206966018391626,0.0064689125527074235,0.07954292525894302
3160,Failed to Converge,0.30205324203148953,0.016906674242371668,0.11347633454121361
3180,Failed to Converge,0.31180870307804764,0.018086808080333062,0.11027828361239164
3200,Failed to Converge,0.2916479807999711,0.019383565990947118,0.10241351825233047
3220,Failed to Converge,0.2824558629773374,0.015711103697787245,0.12663788496821105
3240,Failed to Converge,0.3656700596283905,0.02514443879397847,0.13477756761978543
3260,Failed to Converge,0.3080028819510366,0.013861257455054253,0.09500148382615056
3280,Failed to Converge,0.3161645471042727,0.007104874022704699,0.08197376243339698
3300,Failed to Converge,0.40593106705302867,0.01260097600057996,0.09608872947794336
3320,Failed to Converge,0.2916878399186371,0.026868538624641586,0.13148235496516616
3340,Failed to Converge,0.37729472458057,0.018345831887672786,0.12873435958145094
3360,Failed to Converge,0.3408804379108635,0.02507744423649859,0.13693403354500577
3380,Failed to Converge,0.34852248107757233,0.03287770241872044,0.12804371284760677
3400,Failed to Converge,0.31528092082338627,0.027926987356240628,0.14887621853000474
3420,Failed to Converge,0.3505664837311959,0.008313110453858207,0.11871029469606176
3440,Failed to Converge,0.29202212702178376,0.0076771249759981204,0.08292775894365781
3460,Failed to Converge,0.27838825028396563,0.010077825222818144,0.08146769509806534
3480,Failed to Converge,0.2705534922896111,0.014558105246791474,0.08948466064504423
3500,Failed to Converge,0.2760878885251796,0.007373099399602188,0.10123206557031206
3520,Failed to Converge,0.21533587294558276,0.006241257244058438,0.08850500144776699
3540,Failed to Converge,0.20619584140703892,0.01774493256495732,0.07771990721207632
3560,Failed to Converge,0.21174916917215453,0.0069707534256409475,0.06811915426152601
3580,Failed to Converge,0.2053482136577014,0.00284928966188695,0.08204201281927884
3600,Failed to Converge,0.2500702554446106,0.011606209588114723,0.08853242363278453
3620,Failed to Converge,0.24420182732812334,0.01231166216977534,0.09978496925597011
3640,Failed to Converge,0.2559790454133759,0.014760680988359542,0.0897358565350142
3660,Failed to Converge,0.2591171441999587,0.03055824898604431,0.10786504406281966
3680,Failed to Converge,0.31718334658791164,0.014701310634972452,0.10977095693861365
3700,Failed to Converge,0.29618312649187295,0.01783404224350852,0.08575145298847181
3720,Failed to Converge,0.2649500487868071,0.006721188554740253,0.12059576893410755
3740,Failed to Converge,0.2591202505948981,0.023704947252962363,0.12252985363106042
3760,Failed to Converge,0.25683502557617677,0.013232066745423803,0.10488611287651389
3780,Failed to Converge,0.33351747209857696,0.01689515150843034,0.10003816903135598
3800,Failed to Converge,0.3545618499605114,0.03093215511377478,0.09320219965687575
3820,Failed to Converge,0.3605837822403941,0.01171743445198759,0.08156380524996887
3840,Failed to Converge,0.44537835569752093,0.010354301712556593,0.08751635639324354
3860,Failed to Converge,0.3145513866408134,0.012980890981754919,0.07104094318343983
3880,Failed to Converge,0.3008430559388945,0.008062113374876386,0.08197560803843212
3900,Failed to Converge,0.32262291669456344,0.007657848352913789,0.07947116294078084
3920,Failed to Converge,0.34142547177210963,0.012010978327350957,0.07800197000665068
3940,Failed to Converge,0.18859094174102317,0.013088516628408896,0.08406213724120395
3960,Failed to Converge,0.23317571028527573,0.02080300614079903,0.10035991299487608
3980,Failed to Converge,0.25094961571705304,0.023502361951797956,0.12873866433799724
4000,Failed to Converge,0.33617136319587154,0.018903703613097456,0.12393362057545626
4020,Failed to Converge,0.30609111487829743,0.004025430062131633,0.11153191927372996
4040,Failed to Converge,0.49002627823231665,0.019316744090390085,0.11431418340163957
4060,Failed to Converge,0.34031780274615947,0.009874350074001429,0.12507284005245065
4080,Failed to Converge,0.4721208367882953,0.002890887468756222,0.12087988755544976
4100,Failed to Converge,0.3536024324527429,0.02076534231363262,0.08823259238533629
4120,Failed to Converge,0.2958133751616094,0.01955199790899679,0.11082119414105382
4140,Failed to Converge,0.2865672800847463,0.032493270195691266,0.12594878505345714
4160,Failed to Converge,0.2573309684649121,0.008107251342110815,0.09888074354525372
4180,Failed to Converge,0.211747931842507,0.01811340132118395,0.10023709602674688
4200,Failed to Converge,0.31486934716813886,0.014094841454563996,0.10677029237971258
4220,Failed to Converge,0.3067313712180619,0.002938734131069357,0.09797494208400065
4240,Failed to Converge,0.32876667527324366,0.018867320346528084,0.09135814041171289
4260,Failed to Converge,0.3381280511302225,0.01046480662713911,0.08295165629701949
4280,Failed to Converge,0.35979090534930064,0.018208353967643583,0.11241657925434081
4300,Failed to Converge,0.2857893549200593,0.018400423039694188,0.10507771440549149
4320,Failed to Converge,0.23333056521858808,0.039091561190827094,0.11330037328739641
4340,Failed to Converge,0.2740798457646725,0.018507612197561855,0.12026135029257731
4360,Failed to Converge,0.27339995434363956,0.015862796337013863,0.1116434776133899
4380,Failed to Converge,0.2882970555327879,0.014894845171301251,0.12563470517185427
4400,Failed to Converge,0.26319550390229723,0.009140219153629019,0.12510121940446417
4420,Failed to Converge,0.2892498666508145,0.02009876613859689,0.13001262278647457
4440,Failed to Converge,0.31520773337129226,0.018586568367696413,0.11358703565634265
4460,Failed to Converge,0.3098254370780943,0.013218168652587271,0.11038506054959535
4480,Failed to Converge,0.23380409693395765,0.014409331598672366,0.11255472539134545
4500,Failed to Converge,0.2840478070053189,0.008143237659141713,0.09364509580225219
4520,Failed to Converge,0.249374112481267,0.016673983784011994,0.08349181846598555
4540,Failed to Converge,0.222937299715653,0.007594069975362085,0.07850232404082727
4560,Failed to Converge,0.24506744992513085,0.004457933722357935,0.06550706265867381
4580,Failed to Converge,0.2337637113531118,0.022355062552139024,0.0821515673609412
4600,Failed to Converge,0.20439965025752793,0.012123143419321924,0.10834160565092768
4620,Failed to Converge,0.2196432641950043,0.014036575614795821,0.09636053557980019
4640,Failed to Converge,0.2208659215747569,0.015388530276932714,0.11321811576789684
4660,Failed to Converge,0.2573913029528678,0.01506800520937046,0.12569318836065616
4680,Failed to Converge,0.2909793898064792,0.022475188104787033,0.10759875657882129
4700,Failed to Converge,0.26199292231423615,0.010946748558082638,0.1250246542877454
4720,Failed to Converge,0.23395789647784995,0.011301763305528355,0.10870441926932398
4740,Failed to Converge,0.24285907892747263,0.025669350195384213,0.09447055260204412
4760,Failed to Converge,0.1929991768659255,0.03525214874907559,0.08146616514057745
4780,Failed to Converge,0.23385805319048125,0.027744992414635093,0.10888838141010321
4800,Failed to Converge,0.1987281438080401,0.01448116644983486,0.10538725395303354
4820,Failed to Converge,0.2701616036321145,0.022448775803450685,0.09973338987539562
4840,Failed to Converge,0.2955448466150735,0.012316996973175055,0.1209203584196547
4860,Failed to Converge,0.3048838458590535,0.008668035461438253,0.12827583355044148
4880,Failed to Converge,0.3630481040024555,0.016119557122685074,0.12014763986404503
4900,Failed to Converge,0.22803349940619871,0.006392832483330217,0.11243090158689747
4920,Failed to Converge,0.2727141867480326,0.025165521531333584,0.09282665732899624
4940,Failed to Converge,0.3435179180023434,0.02028924608696416,0.0913092069200984
4960,Failed to Converge,0.23399960028948788,0.005302361261160869,0.09324070491925801
4980,Failed to Converge,0.20874697213890733,0.007732052978070659,0.09126658687811637
5000,Failed to Converge,0.2247121963553289,0.013971983084862995,0.12116882069531762
5020,Failed to Converge,0.22604813345608055,0.006918574883437676,0.09688772761970868
5040,Failed to Converge,0.19698814478495924,0.012713368967965748,0.07007146754049454
5060,Failed to Converge,0.20756618561060172,0.01365332518423443,0.07439535368408878
5080,Failed to Converge,0.20249985148578575,0.005899500035510423,0.08423772253361132
5100,Failed to Converge,0.21626057305861196,0.0077140479346874125,0.08733803949044419
5120,Failed to Converge,0.24377236886596063,0.008396020961394312,0.08749024607242573
5140,Failed to Converge,0.2226143360958658,0.01481925387502351,0.100031565131679
5160,Failed to Converge,0.2476952160458687,0.008830701613150204,0.06815863445458512
5180,Failed to Converge,0.27006356311885427,0.004591656596224457,0.08327095700426534
5200,Failed to Converge,0.20412766464120227,0.007867144916344377,0.07655623772914252
5220,Failed to Converge,0.19150888938477567,0.025125834203641666,0.08520613395774337
5240,Failed to Converge,0.2300118134893463,0.01091766672276652,0.09109235010979891
5260,Failed to Converge,0.22162672557811708,0.019230050860290986,0.10879178508525254
5280,Failed to Converge,0.2642843582932888,0.016186235224918098,0.11118518604030292
5300,Failed to Converge,0.2762925006467877,0.01003058177536829,0.11522709733668594
5320,Failed to Converge,0.35631449431860046,0.008547828322953987,0.16211607477217085
5340,Failed to Converge,0.2793967005250097,0.04219300368219133,0.12628908531194014
5360,Failed to Converge,0.2610324197739602,0.01890997216508343,0.13095126015355624
5380,Failed to Converge,0.2763531791870297,0.03791745900837063,0.1311126346814822
5400,Failed to Converge,0.23851454790265153,0.027812969426147513,0.13363044222450102
5420,Failed to Converge,0.2550832494714409,0.01616662271925827,0.0989656337535901
5440,Failed to Converge,0.30394424880164117,0.01707751272760796,0.11003397994035033
5460,Failed to Converge,0.2576232568262949,0.012487516085651892,0.11073255803381563
5480,Failed to Converge,0.2702426792102791,0.01010870859624035,0.10756254263641837
5500,Failed to Converge,0.31289232947945733,0.011728439071452922,0.11087349195233742
5520,Failed to Converge,0.27194343804524135,0.008951230755829103,0.10244460227963925
5540,Failed to Converge,0.2749925209134161,0.018076956186726865,0.0811218641024288
5560,Failed to Converge,0.28144745089372825,0.0042584143643615464,0.10835214746070154
5580,Failed to Converge,0.2621109035279092,0.019945935867612972,0.12039329157121219
5600,Failed to Converge,0.364868926264435,0.011610184201312912,0.1360298272773678
5620,Failed to Converge,0.3629944519158971,0.02306301779172717,0.11913639611836938
5640,Failed to Converge,0.24954262879759043,0.015117630490603499,0.12209999258051227
5660,Failed to Converge,0.2612440998917656,0.03165124081121824,0.13209143235547188
5680,Failed to Converge,0.29779757167071186,0.02027713813065255,0.1199919692611704
5700,Failed to Converge,0.2712112751890833,0.021182837426269568,0.11438766681288529
5720,Failed to Converge,0.3181517882761198,0.02418699777528448,0.12023736670953011
5740,Failed to Converge,0.2960830541720535,0.025357005155283125,0.10356592504374487
5760,Failed to Converge,0.26967308972585424,0.0069852802362634905,0.10353177932573224
5780,Failed to Converge,0.26330993992607754,0.0060600251441410916,0.0873179388632902
5800,Failed to Converge,0.24740273757252368,0.00935482886063501,0.06487668350427639
5820,Failed to Converge,0.24493801235060225,0.010055561903640523,0.08578258429026878
5840,Failed to Converge,0.23576949773767736,0.014143115204502092,0.07749502574701754
5860,Failed to Converge,0.22447004319069985,0.014181981202505762,0.08213046464193959
5880,Failed to Converge,0.233052077557313,0.01586601660690885,0.0839252181042791
5900,Failed to Converge,0.26696048226535635,0.018222501277597548,0.10503133034093026
5920,Failed to Converge,0.2924503637882035,0.005069988195561321,0.11864380009870615
5940,Failed to Converge,0.34115622069385154,0.014127255616417434,0.13638295615940682
5960,Failed to Converge,0.34136241792839195,0.009117374546031447,0.11729209568025956
5980,Failed to Converge,0.26541516909591056,0.010164316501043434,0.1110045155480205
6000,Failed to Converge,0.28617016849863736,0.02039142158739709,0.09607140383439611
6020,Failed to Converge,0.25399484478810835,0.016023758724996853,0.113917048553067
6040,Failed to Converge,0.26821223797594135,0.013556956095688754,0.11932411496669645
6060,Failed to Converge,0.2777877575183373,0.028099655498738954,0.12642138677367026
6080,Failed to Converge,0.291504766925749,0.032976340202331395,0.1316459074488524
6100,Failed to Converge,0.3042807922941449,0.018267505469523954,0.12566925035427934
6120,Failed to Converge,0.3100769293779102,0.02304955661167014,0.13138045784487778
6140,Failed to Converge,0.33180858095974525,0.0079918112424262,0.12025337531505338
6160,Failed to Converge,0.40063063528553866,0.006686848907817434,0.08515146311149457
6180,Failed to Converge,0.4128083246703927,0.009898273410504801,0.08999179102673581
6200,Failed to Converge,0.3838368179231072,0.005414037085802289,0.0928695317535353
6220,Failed to Converge,0.3395697971454883,0.005698159008594481,0.08278118680246474
6240,Failed to Converge,0.3480889898661607,0.0222233751530666,0.06223281286818754
6260,Failed to Converge,0.34710036225721297,0.005163587794164074,0.08544410394915905
6280,Failed to Converge,0.27874279543830094,0.010333424584622122,0.0772641988516029
6300,Failed to Converge,0.3139538165102155,0.018544810962674175,0.08925858483336574
6320,Failed to Converge,0.3160033877580918,0.017596915738015938,0.10187518178895799
6340,Failed to Converge,0.278448594257081,0.012873133532445912,0.10818440217285152
6360,Failed to Converge,0.33911149292813914,0.009893993775094093,0.13645615279622264
6380,Failed to Converge,0.34245048197083416,0.020926225426375993,0.1370677306967204
6400,Failed to Converge,0.2699263872112603,0.012252132951405393,0.10948564880741435
6420,Failed to Converge,0.2437395494139425,0.007417177062151949,0.09836828035282762
6440,Failed to Converge,0.29973536275192075,0.012588568954133803,0.10274119520549621
6460,Failed to Converge,0.3002015816647201,0.018012902634935463,0.11472325246770597
6480,Failed to Converge,0.4424867436421466,0.015334076310807798,0.13887039919841748
6500,Failed to Converge,0.48494118168632505,0.012270290289509461,0.12169141457276658
6520,Failed to Converge,0.48804881059461536,0.010500943249997664,0.11520123555414803
6540,Failed to Converge,0.4496460339840167,0.012044384570673417,0.1081709506186867
6560,Failed to Converge,0.43486914072552807,0.017786323149021593,0.11994199139037176
6580,Failed to Converge,0.4108252281255158,0.04888635674986303,0.10376823157423867
6600,Failed to Converge,0.48653985832926105,0.02030050129532595,0.10597106336228418
6620,Failed to Converge,0.40922094881857113,0.01659379616877276,0.1246460691957354
6640,Failed to Converge,0.4554460046770102,0.02299223796177922,0.13259280791671624
6660,Failed to Converge,0.389707790554834,0.0036255125557475947,0.12325117444827242
6680,Failed to Converge,0.4137776920421117,0.019151658594644135,0.11700792176765006
6700,Failed to Converge,0.22193136783537323,0.022249649906775915,0.10531620381927306
6720,Failed to Converge,0.21421289771034333,0.01863792142402105,0.10793524033755686
6740,Failed to Converge,0.2604046895503038,0.025285766171050536,0.08261984951194501
6760,Failed to Converge,0.21024228959415409,0.020241858050700445,0.0865716007822681
6780,Failed to Converge,0.23822681945907004,0.030430670400789138,0.08502709695578833
6800,Failed to Converge,0.3821868805978501,0.03036887504005402,0.11840983846312088
6820,Failed to Converge,0.2767939999250999,0.016151469365188173,0.0963767374920047
6840,Failed to Converge,0.2552413657517988,0.024541259777272645,0.12765552265458552
6860,Failed to Converge,0.26027300077471344,0.024576422045816455,0.12545428694620225
6880,Failed to Converge,0.27814434946311833,0.011733677428838607,0.11821494736893778
6900,Failed to Converge,0.24358601425948637,0.02683932769884354,0.11861276735990914
6920,Failed to Converge,0.2300804313447854,0.02000758832720563,0.09641125007249213
6940,Failed to Converge,0.2771086684458123,0.0052137210870589,0.08841475146799582
6960,Failed to Converge,0.2624987479075941,0.010906707900007752,0.07451420625144338
6980,Failed to Converge,0.2835890764868,0.004856191856530091,0.09611706336547832
7000,Failed to Converge,0.2421485476999784,0.01732408022654982,0.10204776524044257
7020,Failed to Converge,0.22336472054240536,0.008470887203689815,0.09156576899227992
7040,Failed to Converge,0.23416573803941543,0.00972614941077473,0.10412355280523793
7060,Failed to Converge,0.28378290326599587,0.008198473219576844,0.10351566633515673
7080,Failed to Converge,0.34723993383007845,0.023547687595097237,0.11379612420007032
7100,Failed to Converge,0.40419871205310787,0.010052142954332221,0.1217249102863699
7120,Failed to Converge,0.37445528617424717,0.022382065248476208,0.1421429291548427
7140,Failed to Converge,0.33466312940001636,0.017180008905666202,0.14614646272304538
7160,Failed to Converge,0.2922645972964373,0.011128307148195456,0.11005347648374095
7180,Failed to Converge,0.23977316997796905,0.013188464526721523,0.10112418114289151
7200,Failed to Converge,0.2177569872063817,0.00899688552664149,0.0973828138270571
7220,Failed to Converge,0.2527912713117372,0.019450134780982647,0.08007564556016575
7240,Failed to Converge,0.1994006246580622,0.00919252031006355,0.07884182046160787
7260,Failed to Converge,0.21522426021942676,0.0041245558020035844,0.08153734893450978
7280,Failed to Converge,0.2253675955742559,0.008213651146109786,0.07728896269895637
7300,Failed to Converge,0.3024187001637212,0.0027149410607043654,0.06940751283062861
7320,Failed to Converge,0.25102296553655157,0.00519213232396476,0.11727347617805402
7340,Failed to Converge,0.29210122343068023,0.024539832214799287,0.10796876304850894
7360,Failed to Converge,0.41177004549171775,0.005233100734339911,0.09501582150764895
7380,Failed to Converge,0.3323679917176364,0.005213936441986128,0.10432233097938115
7400,Failed to Converge,0.36170356393752934,0.004421392591223238,0.08935827893678189
7420,Failed to Converge,0.360980424803088,0.001927302530468941,0.06522707980603468
7440,Failed to Converge,0.32386634518901736,0.014128897947569346,0.09335243913879762
7460,Failed to Converge,0.2655005978627204,0.014089900076136896,0.09188259419759212
7480,Failed to Converge,0.23133768067036442,0.02053038412987774,0.10501792882184227
7500,Failed to Converge,0.26162122520975073,0.025085598540628307,0.11089596867232338
7520,Failed to Converge,0.28849233933966145,0.02010473461606302,0.1090885164364555
7540,Failed to Converge,0.2700643348846919,0.012345823177739967,0.10259801530670878
7560,Failed to Converge,0.2303827795299077,0.005004345967075754,0.11685783367583766
7580,Failed to Converge,0.31445481861226743,0.01466682965902568,0.09910672953858149
7600,Failed to Converge,0.38882497021914153,0.009553285315098952,0.07211902669161512
7620,Failed to Converge,0.3573788323431153,0.006392636498739238,0.08117878722711036
7640,Failed to Converge,0.3833616476717059,0.012594605014324007,0.09284962299001111
7660,Failed to Converge,0.40360237190458403,0.004435043025486236,0.0907146506687732
7680,Failed to Converge,0.29037485979912037,0.011906711571168245,0.11578918444303071
7700,Failed to Converge,0.3150656360877384,7.248562521406452e-4,0.09224316162780191
7720,Failed to Converge,0.32534956590631936,0.005549053281896933,0.1112891394744994
7740,Failed to Converge,0.31319631178965396,0.0126588292100502,0.10811925512623521
7760,Failed to Converge,0.2630464995458861,0.01078460333757128,0.10752333323727245
7780,Failed to Converge,0.24563386207739785,0.012562408407374567,0.09254364257086278
7800,Failed to Converge,0.2758661796678198,0.016397709460512017,0.10031942709883679
7820,Failed to Converge,0.2620262001103819,0.016502847771763883,0.09872300798336561
7840,Failed to Converge,0.37988079971358263,0.017179799094201864,0.08297562356664526
7860,Failed to Converge,0.35633402473314274,0.017117853261267923,0.08921590454368378
7880,Failed to Converge,0.318966987394179,0.01152886722607006,0.09613981779828012
7900,Failed to Converge,0.24742575313478832,0.014111165252520068,0.08768836993797047
7920,Failed to Converge,0.22235092133928644,0.008975814116412207,0.09276124691769211
7940,Failed to Converge,0.3307506232520938,0.01505775811751213,0.10348798297914799
7960,Failed to Converge,0.32565825801824044,0.02437464067190323,0.10696762558760084
7980,Failed to Converge,0.30272050676195605,0.025527481452830524,0.12430391432987413
8000,Failed to Converge,0.26236058659324574,0.023750674849780204,0.13564209927993964
8020,Failed to Converge,0.26217337165596843,0.02130102753194437,0.14121481090066218
8040,Failed to Converge,0.2637964396424931,0.027846265944067312,0.12555931991075298
8060,Failed to Converge,0.2926266611206919,0.0370792374466534,0.11564992756517697
8080,Failed to Converge,0.268162335115597,0.02296600922067738,0.09688009748072667
8100,Failed to Converge,0.275346022402393,0.023299567211837895,0.0931270775919328
8120,Failed to Converge,0.32752903374190123,0.007802277382170141,0.0771185586893991
8140,Failed to Converge,0.2991886158835125,0.007429850094778153,0.08924186987923191
8160,Failed to Converge,0.266770123327871,0.010809864616751525,0.07288598202063033
8180,Failed to Converge,0.33758341673566256,0.00742373954490113,0.08616332357815501
8200,Failed to Converge,0.2978252581944616,0.0029119267105934977,0.09195446039212513
8220,Failed to Converge,0.21570611039835477,0.017177789554634976,0.06978108674770445
8240,Failed to Converge,0.27182379761687686,0.022969483923062688,0.10142124118294389
8260,Failed to Converge,0.30329998245522083,0.014570343381577044,0.11541163576883179
8280,Failed to Converge,0.28741451348344016,0.013709911386431389,0.10965310855913521
8300,Failed to Converge,0.28112283993658504,0.014962222790918177,0.1164444573604812
8320,Failed to Converge,0.2522722245780382,0.010639846025683911,0.09687790086628564
8340,Failed to Converge,0.2571852571101507,0.016232933847110265,0.10743329056982476
8360,Failed to Converge,0.26839759855008244,0.00644415165047354,0.11634068653296353
8380,Failed to Converge,0.2952571168368605,0.01126729905924863,0.12323786200038803
8400,Failed to Converge,0.2971388185596094,0.003520954591986183,0.10438716873928888
8420,Failed to Converge,0.24645855812554127,0.014276919950246693,0.08178229281297661
8440,Failed to Converge,0.22783238250929422,0.010272766549205505,0.058721284225985174
8460,Failed to Converge,0.23598164150936485,0.010000674535051298,0.07068034420198632
8480,Failed to Converge,0.2408602908836165,0.0036231942082424933,0.08606256188641265
8500,Failed to Converge,0.19307803850945393,0.013065767211628995,0.10160810511076238
8520,Failed to Converge,0.1992903067309613,0.018088656989142866,0.08581850986696074
8540,Failed to Converge,0.2424211139927041,0.013858809640716384,0.10074175104967195
8560,Failed to Converge,0.2328023332512404,0.012001682335633071,0.09122293105934469
8580,Failed to Converge,0.3570996758204621,0.009250261780222226,0.12396382638982148
8600,Failed to Converge,0.34324540384556296,0.0018269656453329909,0.11521399506662003
8620,Failed to Converge,0.3333335723695857,0.021545227001777186,0.10245737918267217
8640,Failed to Converge,0.32624834240694356,0.014075285101101898,0.09955459043459766
8660,Failed to Converge,0.29260974799531875,0.010230968076919656,0.08760520159652334
8680,Failed to Converge,0.2904826132336361,0.019273279976337106,0.0930026962465281
8700,Failed to Converge,0.29990749687008494,0.007932052922771922,0.09133793906830631
8720,Failed to Converge,0.27601159283719523,0.01664065683545205,0.08515233633373251
8740,Failed to Converge,0.3376325617853481,0.014313543939265708,0.09778913661475436
8760,Failed to Converge,0.4129990749592382,0.017138448833578256,0.09535577110783283
8780,Failed to Converge,0.3683035834963417,0.005047835046225823,0.08335019938877619
8800,Failed to Converge,0.3356679919947462,0.003022425776852214,0.08339809766448697
8820,Failed to Converge,0.2828600065320279,0.011959655630411552,0.08133337108261215
8840,Failed to Converge,0.29069634430028723,0.018666011261227,0.09215519707519249
8860,Failed to Converge,0.31480553796648714,0.009756488141514058,0.10072816379335559
8880,Failed to Converge,0.2595574540995743,0.015727042510331524,0.10274811540808149
8900,Failed to Converge,0.31254875515267644,0.015957035747601364,0.0999151652524812
8920,Failed to Converge,0.28051271954663576,0.016410524401082392,0.09393821164191765
8940,Failed to Converge,0.2935630623928264,0.020436270266608256,0.13375055771719113
8960,Failed to Converge,0.2449919770421667,0.021361914326066364,0.12848671692114566
8980,Failed to Converge,0.3022408638088854,0.012742878106659302,0.11961737113835855
9000,Failed to Converge,0.2967801441287961,0.019426523344414078,0.1368277826280202
9020,Failed to Converge,0.2865033744959994,0.007637485414543684,0.1260857112703271
9040,Failed to Converge,0.2534981326823421,0.008595065837598646,0.07470672328973299
9060,Failed to Converge,0.33222554380293634,0.0021801446976979413,0.08936238731992775
9080,Failed to Converge,0.36726138765547933,0.012689343670229027,0.11543604115853603
9100,Failed to Converge,0.3160714900663337,0.023077297602071396,0.10033502138502454
9120,Failed to Converge,0.27303706955860363,0.012914652573046711,0.09645834534124587
9140,Failed to Converge,0.2753758157810277,0.02218338674803029,0.11029821241534707
9160,Failed to Converge,0.36080652901522986,0.016054690182559752,0.10326915519101887
9180,Failed to Converge,0.27833329788543715,0.016849361833890006,0.10195990972840949
9200,Failed to Converge,0.31431731795774354,0.007908245873188849,0.09500127310373443
9220,Failed to Converge,0.3306855338004011,0.009325014871807376,0.11409832998931559
9240,Failed to Converge,0.281790385507682,0.015248202502357758,0.1146419186618238
9260,Failed to Converge,0.24671714547337875,0.011318056018912438,0.09824355753069364
9280,Failed to Converge,0.25813120733406225,0.00917684290357209,0.10847814105151025
9300,Failed to Converge,0.24771000013920963,0.01834198329391157,0.08569549877557192
9320,Failed to Converge,0.25354685979034186,0.011244726768203156,0.08668427179929172
9340,Failed to Converge,0.23156144518253965,0.0028820117522541625,0.08466059628416414
9360,Failed to Converge,0.252559360098186,0.012977261752033403,0.09933901455250393
9380,Failed to Converge,0.2151872783113401,0.012971954547417262,0.08990314464830523
9400,Failed to Converge,0.3205247740624815,0.02596889214411038,0.11254606913489473
9420,Failed to Converge,0.4600147030296548,0.044954978233444576,0.13819188706548616
9440,Failed to Converge,0.4270385269709924,0.02261259295803041,0.11999812902677169
9460,Failed to Converge,0.45694630078589404,0.013780028907660538,0.09125704401178736
9480,Failed to Converge,0.48076477373938065,0.0071345453834853086,0.099305602106607
9500,Failed to Converge,0.3150019004579335,0.033594642364268526,0.12899522479339168
9520,Failed to Converge,0.36602539022369035,0.011696825445579487,0.13425632895780146
9540,Failed to Converge,0.3274734872989944,0.019527680176886674,0.12904134787392246
9560,Failed to Converge,0.33984942648265265,0.014715476459876364,0.12337014832510049
9580,Failed to Converge,0.395137764339769,0.01122344848262689,0.12190753270142221
9600,Failed to Converge,0.3183194310464776,0.013275604251201244,0.11599681610631574
9620,Failed to Converge,0.37414237539365675,0.021387267224544287,0.09653136664359935
9640,Failed to Converge,0.28586969972743403,0.002279162812344171,0.09838626471994988
9660,Failed to Converge,0.2935965487523752,0.012359059858909983,0.10237431927007465
9680,Failed to Converge,0.3553162293945119,0.013209506925850118,0.10650151113632757
9700,Failed to Converge,0.28379046298736255,0.010590079473089053,0.11254814023577388
9720,Failed to Converge,0.27979193859578344,0.027813291092735996,0.084645062462957
9740,Failed to Converge,0.29042528910064985,0.004787110005719558,0.11308929117309197
9760,Failed to Converge,0.30264748636288213,0.008877650516135475,0.12413801777785538
9780,Failed to Converge,0.31038150311448653,0.01035481042690144,0.1042654959824459
9800,Failed to Converge,0.3016185821459614,0.015592419000858414,0.12375249541017275
9820,Failed to Converge,0.33878460928643905,0.00521848699249103,0.11782663616403166
9840,Failed to Converge,0.30274882155182825,0.01356636438179146,0.11478475116165955
9860,Failed to Converge,0.3049473476071807,0.006005092097255308,0.09137353286548029
9880,Failed to Converge,0.2201133616533765,0.006350758911717584,0.10085354869872479
9900,Failed to Converge,0.22474881126480123,0.00880296135622972,0.10078237937513676
9920,Failed to Converge,0.2249884067264647,0.005929734302127095,0.08958237627808352
9940,Failed to Converge,0.28626522931528775,0.006613647055380806,0.0916447777920262
9960,Failed to Converge,0.2780853913424095,0.00564770020422369,0.09398794062830856
9980,Failed to Converge,0.3192236710580477,0.016588591392842914,0.08847430196498318
10000,Failed to Converge,0.30266191058736136,0.012271329059511709,0.07948748847830328


==> csvs/csvs/noconvergedrho.csv <==
Iteration,Conv,95th,5th,50th
20,Failed to Converge,0.20313167358961082,0.016346794727775105,0.09267661492601506
40,Failed to Converge,0.1477952129078002,0.010682084517654827,0.06682900069588203
60,Failed to Converge,0.1594050549336193,0.008869388236111362,0.06140249197760225
80,Failed to Converge,0.152737229676757,0.009669518685033433,0.05210275969509621
100,Failed to Converge,0.14946934356639777,0.006386378161171775,0.05075226538405146
120,Failed to Converge,0.10583062934372511,0.0038732129399893754,0.023852300315258507
140,Failed to Converge,0.11163927830160728,0.004279566448734099,0.024388504510285333
160,Failed to Converge,0.09023329666822966,0.003423469292843432,0.028417621527727338
180,Failed to Converge,0.08286537836511834,0.0035309800445665496,0.027687417894050957
200,Failed to Converge,0.07773614711748904,7.794200498223694e-4,0.023411757382303267
220,Failed to Converge,0.0720468727375349,0.0045007859079189035,0.01919405737574629
240,Failed to Converge,0.07392712220392542,0.0012018288729155999,0.026322851585806648
260,Failed to Converge,0.07582635988965111,0.003526029700547757,0.029769768760495918
280,Failed to Converge,0.07144568270665477,0.007513690695318173,0.028864939168271334
300,Failed to Converge,0.0701373291130891,0.001556685088970657,0.023406278315781095
320,Failed to Converge,0.06392079104278556,0.0019663320952394464,0.025833522987238844
340,Failed to Converge,0.07375756974171814,0.006231918266877875,0.03216218209215859
360,Failed to Converge,0.06418257410995437,0.004927434259719698,0.03224019002607022
380,Failed to Converge,0.08414021523057125,0.003976034126375675,0.027171893803519545
400,Failed to Converge,0.0896374675791747,0.004756343701607745,0.023046474238950246
420,Failed to Converge,0.0768855255679336,0.0010980539158517036,0.029557030157509705
440,Failed to Converge,0.08176592638499011,0.003975555192542718,0.030454384924162296
460,Failed to Converge,0.09733676386085391,0.002346190618315734,0.02194333759696194
480,Failed to Converge,0.07421726481658582,0.002123832104249423,0.022280024688416396
500,Failed to Converge,0.08926567708633827,0.0012178611206644582,0.025402479010789743
520,Failed to Converge,0.07078281373357655,0.005339124808130924,0.03067099358281576
540,Failed to Converge,0.08124262251656802,0.0039456144339563605,0.032762582584046115
560,Failed to Converge,0.06956642585662454,0.002197735755593926,0.026951564790939596
580,Failed to Converge,0.08046173571169454,0.004145296138784737,0.029974405221216423
600,Failed to Converge,0.09083611590385052,3.734090526683701e-4,0.018004323325861347
620,Failed to Converge,0.06632413888642576,0.0028308720379562387,0.027667194015898525
640,Failed to Converge,0.054869205590749044,0.0015544353636638194,0.026503265655096343
660,Failed to Converge,0.04772085861412915,0.00212945664734193,0.02151478129592822
680,Failed to Converge,0.0795201225308905,9.43814738695196e-4,0.025677612286777743
700,Failed to Converge,0.0891322063478628,0.005393296285117424,0.025984774919784345
720,Failed to Converge,0.09070910124692935,0.0040746514994381665,0.0172896809098277
740,Failed to Converge,0.0859877959800608,0.002978412618036599,0.022215319136609395
760,Failed to Converge,0.0881197862193458,0.0046966978028487065,0.024531659460983454
780,Failed to Converge,0.08542748155756731,0.006118510959742158,0.02948583681515075
800,Failed to Converge,0.07025689790626238,0.0020608607551088187,0.02070481589003452
820,Failed to Converge,0.05904402918183395,0.0030422729263823796,0.0226451021818121
840,Failed to Converge,0.07704251519638725,0.0017481789373146304,0.017846099541795696
860,Failed to Converge,0.058400207740150395,0.002487306601185533,0.022290213906523748
880,Failed to Converge,0.06960121785215537,0.003674527433638556,0.024867244640432155
900,Failed to Converge,0.06220690281892652,0.0022561457985751008,0.020304915584409756
920,Failed to Converge,0.07602434557594975,0.0021640408956883905,0.023912550176188804
940,Failed to Converge,0.08073673341059426,0.004758801701924654,0.02046560649660592
960,Failed to Converge,0.0791609831006474,0.006867104703800359,0.027811868355737134
980,Failed to Converge,0.0663055606149387,0.002798340741511818,0.031464640117438145
1000,Failed to Converge,0.08218333413672221,0.0011824635452524362,0.034688825130110165
1020,Failed to Converge,0.09787689065447694,0.0029782222203082066,0.02653566278588141
1040,Failed to Converge,0.11484769478783347,0.007516000925454803,0.029113801666508288
1060,Failed to Converge,0.09601357550364692,0.001351238351337756,0.033537939028136246
1080,Failed to Converge,0.08456757271604379,0.006652726010701725,0.031301201693631306
1100,Failed to Converge,0.10709183430600329,0.001837091857790998,0.022115928215981587
1120,Failed to Converge,0.09896129698185037,0.0027586882984577494,0.024001298826193337
1140,Failed to Converge,0.07350347174357628,0.002371921276942945,0.03160735414240752
1160,Failed to Converge,0.06934669350109735,0.003129341765833832,0.02547790650528669
1180,Failed to Converge,0.05478554862526654,6.770251025833302e-4,0.02255804346834266
1200,Failed to Converge,0.060538107434490146,0.003537281946518381,0.022114812061153358
1220,Failed to Converge,0.06404872320740185,0.004054016926145418,0.02312870315147103
1240,Failed to Converge,0.07696104344132429,7.816800723354736e-4,0.03032757385620973
1260,Failed to Converge,0.07009089785832853,0.0032641231352825363,0.025455390615232963
1280,Failed to Converge,0.062408901649302115,0.0012654590091338638,0.02558390280193676
1300,Failed to Converge,0.06373826864661379,0.007103177271521839,0.027041217456069834
1320,Failed to Converge,0.055228172246535895,0.0019297830427688002,0.025465900578195574
1340,Failed to Converge,0.06687565003863757,0.0053559859506138036,0.029580419182943372
1360,Failed to Converge,0.07837008004833149,0.006883768460452749,0.027920120599045428
1380,Failed to Converge,0.07902408528052639,0.0021807840840581483,0.023763482863515765
1400,Failed to Converge,0.10783812922617894,0.005221930830314997,0.026011567411954845
1420,Failed to Converge,0.1043344466743642,0.0025123527893820188,0.025976891566832777
1440,Failed to Converge,0.0862440472923897,0.004525284773584908,0.026472694940880906
1460,Failed to Converge,0.08371633684867626,0.005166239101210576,0.024952117216148935
1480,Failed to Converge,0.08685493982133209,0.004423425981652869,0.03205006615610354
1500,Failed to Converge,0.06227517242406298,0.010126849655757976,0.026886387383594286
1520,Failed to Converge,0.10457979450031823,0.006089637882976671,0.028220020397790115
1540,Failed to Converge,0.06334885935463908,0.001151530410008621,0.023542675258723937
1560,Failed to Converge,0.06536265606107824,0.0018550634596842931,0.027292174902833102
1580,Failed to Converge,0.08538807510722711,0.0056803688327250424,0.023319631786501795
1600,Failed to Converge,0.07729659351969166,0.001009034829743062,0.02305205102444871
1620,Failed to Converge,0.08560120649746059,0.001178085721797542,0.020650739973355127
1640,Failed to Converge,0.08030568652016984,0.004348161455733076,0.01715867966352229
1660,Failed to Converge,0.06521853648675409,0.0026862592132985965,0.026423148611993685
1680,Failed to Converge,0.056454210842822525,0.0021794768359348934,0.020302372902410416
1700,Failed to Converge,0.0658841145819692,0.0032237522450582023,0.023606135414455637
1720,Failed to Converge,0.05562880309362798,0.0029345310839713843,0.0178680502519329
1740,Failed to Converge,0.059072247803585165,0.003694193217513914,0.024605048348081276
1760,Failed to Converge,0.06565849186063127,0.001126324592684486,0.028720516815378166
1780,Failed to Converge,0.06347160348316078,0.002067080838574083,0.026535687065411886
1800,Failed to Converge,0.08581868617094163,0.001862785987921464,0.018721678652950526
1820,Failed to Converge,0.08204879904412583,0.004743580252169598,0.021680361274342818
1840,Failed to Converge,0.08975898233733848,0.0021258815616847573,0.025734175527041932
1860,Failed to Converge,0.07344698641482869,0.0016846121670129337,0.0181208310148008
1880,Failed to Converge,0.07347574467659795,0.002426092315562836,0.024755163745934304
1900,Failed to Converge,0.07491722389529243,0.0017268627224163295,0.026800630938254272
1920,Failed to Converge,0.06259133902459389,0.0020422215795693095,0.024727285136187528
1940,Failed to Converge,0.07384975274508643,0.0034507525370019356,0.02742288146958003
1960,Failed to Converge,0.07137860209250108,0.0013871341578353175,0.019909108826126835
1980,Failed to Converge,0.0559021183764471,6.225945191589858e-4,0.021969907421708602
2000,Failed to Converge,0.07032520068391424,0.0034030991723770316,0.02463279820624313
2020,Failed to Converge,0.05815853520599046,0.0032970285668329153,0.022359673858508428
2040,Failed to Converge,0.0870716371458454,0.0017089540577989257,0.014693130569296737
2060,Failed to Converge,0.06903752620340955,0.0012336413960149554,0.019974356572847816
2080,Failed to Converge,0.08344430039830318,0.0026318360085397547,0.019434172509259565
2100,Failed to Converge,0.08014382242489283,0.001637173434485716,0.019520688723275604
2120,Failed to Converge,0.08282167750615792,0.0010239920061903933,0.017440951336359447
2140,Failed to Converge,0.06384529045620808,0.00963103234352161,0.02407249227781483
2160,Failed to Converge,0.08022997333549053,0.0034058949282183984,0.0265016433665814
2180,Failed to Converge,0.08056359277326733,0.0024682504541580904,0.020947272252520556
2200,Failed to Converge,0.07227091713208685,0.00477656636436991,0.024428418868605514
2220,Failed to Converge,0.0797977669408817,0.00590434492342768,0.03236909738552061
2240,Failed to Converge,0.10465248055689931,0.002492715960359076,0.023743617314247203
2260,Failed to Converge,0.07632368661464621,0.0032665125588217893,0.032091873645076235
2280,Failed to Converge,0.07780274625059336,0.003055226971724551,0.027529825543668604
2300,Failed to Converge,0.07783938603854564,0.0013269132916301487,0.028763073391546663
2320,Failed to Converge,0.0872838864235124,0.0020648375502232584,0.031717012189668964
2340,Failed to Converge,0.0725549011443974,0.0041646142284278535,0.03922919799947134
2360,Failed to Converge,0.06752332010107473,0.0011037365107270107,0.02703457051726878
2380,Failed to Converge,0.07753555658394534,0.002394254835819922,0.016200781572898587
2400,Failed to Converge,0.07171481771864198,0.0019319455726627684,0.020489929841167195
2420,Failed to Converge,0.06351982439448853,0.002493229104925605,0.029028957865174062
2440,Failed to Converge,0.0748930392599487,0.0026067612254673583,0.02172406242714949
2460,Failed to Converge,0.06653362332400727,0.002807442801848154,0.020956726853777044
2480,Failed to Converge,0.07042486175680872,0.004149265175088185,0.019371354371880534
2500,Failed to Converge,0.0717060726369938,0.0014941270478663255,0.029451864665346366
2520,Failed to Converge,0.07305114918257083,0.004414539731816406,0.025065318455624444
2540,Failed to Converge,0.08662003186618235,0.0021135393436358687,0.027786763240924155
2560,Failed to Converge,0.07324443504482608,0.003068111654777341,0.03570336965836265
2580,Failed to Converge,0.07546479723278053,0.0016609659470870931,0.017381544296189384
2600,Failed to Converge,0.08493135520747505,0.006501007852823105,0.019788862101070233
2620,Failed to Converge,0.09169360867710062,0.00297591486665332,0.02426382057173742
2640,Failed to Converge,0.07419358775067403,0.002535883090650587,0.02111362691095106
2660,Failed to Converge,0.06656244638071147,0.0013233213789870663,0.023766613454936015
2680,Failed to Converge,0.0492339044313106,3.294786238892708e-4,0.02330902420661034
2700,Failed to Converge,0.05332294625633552,0.003218775869631255,0.02098471958452547
2720,Failed to Converge,0.06580723427693247,0.001556948231961711,0.024060357021870857
2740,Failed to Converge,0.062009979182807776,0.0019133687591840773,0.02224688437814233
2760,Failed to Converge,0.05683060994687284,0.0022740457972970415,0.020896192090152144
2780,Failed to Converge,0.055842475287768326,0.002166523810739175,0.020422412331842547
2800,Failed to Converge,0.07755076640547082,0.0019544214425437265,0.018670051093093158
2820,Failed to Converge,0.07516124822477034,0.0029322908329679582,0.021448707666218376
2840,Failed to Converge,0.08404609470300765,0.004756911167251658,0.023443340617278347
2860,Failed to Converge,0.08990631257098483,0.004344364965009353,0.023495944847866553
2880,Failed to Converge,0.0751141465638943,0.002905379408002207,0.025448692029871753
2900,Failed to Converge,0.08045689318267882,0.00420897455449287,0.025126916588930157
2920,Failed to Converge,0.08452628122782736,0.0027123305451277517,0.03391656180664816
2940,Failed to Converge,0.07987148646571801,0.004985782133359966,0.03369899892193998
2960,Failed to Converge,0.11617327170743744,0.002813074363718294,0.031197287477421686
2980,Failed to Converge,0.10756699025727676,0.0036080855831008016,0.027875558250391425
3000,Failed to Converge,0.07937931705202554,0.003528746663563817,0.02812697614197185
3020,Failed to Converge,0.08132180022981345,0.0022921485505220263,0.022889094918313306
3040,Failed to Converge,0.06854865645942226,0.0022148980571987252,0.019970091791896512
3060,Failed to Converge,0.07108713572107758,0.003005314504160349,0.021481170022283867
3080,Failed to Converge,0.08738602746672976,0.0028769278189798415,0.020465557185216858
3100,Failed to Converge,0.07896585210500436,0.0014885683468912358,0.020290524988203783
3120,Failed to Converge,0.06403990726068438,0.002461963403074266,0.01731237029275668
3140,Failed to Converge,0.07611749612274142,0.003334392224729257,0.020471771079895444
3160,Failed to Converge,0.06461988925098813,0.004883388858951277,0.02550418166815868
3180,Failed to Converge,0.07144094259225364,0.0021372496820546818,0.01826641034304617
3200,Failed to Converge,0.06272262878870846,0.0017668128429878254,0.020685807321795972
3220,Failed to Converge,0.06215772200190167,0.0011120955567368097,0.022506952033602187
3240,Failed to Converge,0.06418542871463113,0.0027852091351445877,0.023829646703407373
3260,Failed to Converge,0.0666111620403392,0.0034750992601710394,0.01964058100751788
3280,Failed to Converge,0.06255819896502365,0.0017638984246847763,0.031667698994231865
3300,Failed to Converge,0.09214366852473473,0.0036134229433465014,0.03111536182360436
3320,Failed to Converge,0.09059643010462595,0.0021958357076916507,0.03167948981096236
3340,Failed to Converge,0.0715787782205241,0.0037875799240812648,0.030251222258333398
3360,Failed to Converge,0.07259084479672871,0.0030104742048993804,0.03024271591203772
3380,Failed to Converge,0.06840679160568403,0.0015700848441876393,0.022939609634980963
3400,Failed to Converge,0.07910269594565476,0.00514972834831133,0.026078839738915442
3420,Failed to Converge,0.07201718037900451,0.0025578107802149428,0.03060158049865644
3440,Failed to Converge,0.06316177896944625,0.0018157152127229593,0.021915374191056
3460,Failed to Converge,0.05593978503613209,5.669899904630321e-4,0.02409457753928071
3480,Failed to Converge,0.057493495956988355,0.006016631724663676,0.020131654952673494
3500,Failed to Converge,0.06083469036762119,0.0011456262448404973,0.019195442351495385
3520,Failed to Converge,0.054807562232675015,0.003741599996919394,0.025420093447123027
3540,Failed to Converge,0.06945778100378323,0.003084941071875717,0.022947728796006997
3560,Failed to Converge,0.06942074159856251,0.007536942629084466,0.03018302164843982
3580,Failed to Converge,0.06281435389841877,0.002491769893154759,0.03513242932186942
3600,Failed to Converge,0.0858369024557871,0.0028752610129305746,0.035915838634931044
3620,Failed to Converge,0.07641664504019065,0.0043588950882836,0.035425755936252135
3640,Failed to Converge,0.07592264751242737,0.0052669925395809145,0.027342359885201277
3660,Failed to Converge,0.08209584993571617,0.00175036962784891,0.0248883431085182
3680,Failed to Converge,0.09224897158601038,0.0029433879959968007,0.027780154779968806
3700,Failed to Converge,0.08587104085025296,0.00798443342326879,0.027995394471797157
3720,Failed to Converge,0.06763524090824234,0.0013945294928819007,0.027073648993851583
3740,Failed to Converge,0.07562249195624474,0.004714885904508978,0.025071359150557165
3760,Failed to Converge,0.07265315980324843,0.0025636252707057308,0.021510229132720705
3780,Failed to Converge,0.08362999428666054,0.002901299117604021,0.024819317471053585
3800,Failed to Converge,0.07599855830402218,0.0012476680048271118,0.015487237812563698
3820,Failed to Converge,0.07254187989834997,0.004002158265292308,0.0212780201097325
3840,Failed to Converge,0.07749000143669466,0.001987397092868457,0.02441277005828127
3860,Failed to Converge,0.0508441415361891,0.005478405892462252,0.023434980709385593
3880,Failed to Converge,0.06402632519954332,0.0027560506225502938,0.024068583763745557
3900,Failed to Converge,0.06209376717949948,0.00561294620789062,0.02338187980016458
3920,Failed to Converge,0.05580438790446461,0.001644448347525732,0.02457362413242221
3940,Failed to Converge,0.04726412900367988,0.0015274063871812613,0.015851662926570965
3960,Failed to Converge,0.05047113685893968,0.0015856353094787384,0.019739261890192813
3980,Failed to Converge,0.07131103414953663,0.005682072215495504,0.02265036076824807
4000,Failed to Converge,0.08227063727846536,0.003362015636954062,0.024296764085489336
4020,Failed to Converge,0.0731720095162326,0.007774460729179238,0.02426241686061093
4040,Failed to Converge,0.07673168172853559,0.006161879069850582,0.028864850057988577
4060,Failed to Converge,0.09260458096383628,0.0017726291819003383,0.0208584174239483
4080,Failed to Converge,0.0935153646610145,0.002993194209112115,0.018824922506999853
4100,Failed to Converge,0.06288154915441871,0.00111653151269636,0.01680163214929712
4120,Failed to Converge,0.07035960718500864,0.0029668799332047704,0.015610409087224778
4140,Failed to Converge,0.08277595352525638,0.0025771429955212884,0.0243955042554295
4160,Failed to Converge,0.07583289687313237,0.0026287395621414048,0.02219850422895358
4180,Failed to Converge,0.06907529042965041,0.004225770835346006,0.028866610651380645
4200,Failed to Converge,0.0756876090834034,0.004144570380948776,0.026927305546134102
4220,Failed to Converge,0.06064248569696408,0.004688632005363959,0.022248641929904417
4240,Failed to Converge,0.0811414107966105,0.0014798497456334565,0.03227996823164132
4260,Failed to Converge,0.06007575284806972,0.0014606091777185108,0.024192664263432247
4280,Failed to Converge,0.06832775940218136,0.0012842974890897062,0.016443754311825702
4300,Failed to Converge,0.059240330820605674,0.0038004557245503007,0.01993888101060864
4320,Failed to Converge,0.06496119554762318,0.0015842843761396633,0.02327458169427009
4340,Failed to Converge,0.06835269710335243,0.0012457660127809978,0.022518431167036498
4360,Failed to Converge,0.06802893775965409,0.002003674707032359,0.026349768076640724
4380,Failed to Converge,0.08127181234803373,0.0028051190001056985,0.02461546479855726
4400,Failed to Converge,0.06907433730306106,0.0017327422232497206,0.026073800983345698
4420,Failed to Converge,0.10611159492747312,0.005404498826657642,0.026619654483614016
4440,Failed to Converge,0.10955149404825715,0.002919495487080215,0.022052008615704104
4460,Failed to Converge,0.0827660107373358,0.002904782069261027,0.03598170106647196
4480,Failed to Converge,0.06903957286700306,0.0016407168601164299,0.02962871298736376
4500,Failed to Converge,0.0716411186012038,0.0028415275467104147,0.03021499931632223
4520,Failed to Converge,0.06086564639138163,0.0027853410770140754,0.023742986628698455
4540,Failed to Converge,0.05450761515754407,0.002458161143900869,0.02577971273573145
4560,Failed to Converge,0.06341799137452374,0.007537718614957448,0.027609623352177023
4580,Failed to Converge,0.06543326290300948,7.310167021261917e-4,0.022454280889169405
4600,Failed to Converge,0.059994006877956384,0.001585354607561872,0.018284354990065053
4620,Failed to Converge,0.05067375043400277,0.0032255759372013734,0.02004832454317399
4640,Failed to Converge,0.04896619429010586,7.1602543744588e-4,0.021692725045707073
4660,Failed to Converge,0.054962948229061004,0.002782508048406337,0.01796330098859826
4680,Failed to Converge,0.07638701277140325,0.002907199355919602,0.016505038097500237
4700,Failed to Converge,0.06439518398676923,0.0033099521151997028,0.02161367587290603
4720,Failed to Converge,0.06941267356592976,0.00514971614803389,0.019340610438334353
4740,Failed to Converge,0.060783535277560065,0.005278331041306006,0.016806259690694204
4760,Failed to Converge,0.05050219486714903,1.9200750640086992e-4,0.01767653695353432
4780,Failed to Converge,0.06962041782550922,0.0034731109008089346,0.020542703744395728
4800,Failed to Converge,0.06340935031581837,0.0036591225962195354,0.02245587481217894
4820,Failed to Converge,0.059421333640926374,0.002318808607813713,0.02324456662747143
4840,Failed to Converge,0.06739458712872175,0.0030309828219155354,0.028249537257438992
4860,Failed to Converge,0.06043199349757873,0.003161343860414745,0.029148569169865926
4880,Failed to Converge,0.0689725322831441,0.004590726332290388,0.02493462094109355
4900,Failed to Converge,0.061891713042551366,0.0029025650941050824,0.021689810701415225
4920,Failed to Converge,0.05999550797100557,6.265774695183289e-4,0.01715363277686047
4940,Failed to Converge,0.062193008663342854,0.0038282781014847183,0.026851768229160897
4960,Failed to Converge,0.06285414413559524,0.005320166143961419,0.022967923485466335
4980,Failed to Converge,0.0821617198968769,0.0015608077385446282,0.01977325461431131
5000,Failed to Converge,0.07389239807780688,0.0015575328062948954,0.019763491871668495
5020,Failed to Converge,0.07815369294714071,0.003768574495355741,0.021170754623719704
5040,Failed to Converge,0.07929199631212094,0.0028715361047528093,0.017566807660202945
5060,Failed to Converge,0.05031608007934069,0.002573528272104813,0.02165450087215865
5080,Failed to Converge,0.053349562145437415,0.00181013219904376,0.021568188845846804
5100,Failed to Converge,0.05822797732670594,0.0010979557718838817,0.02252975405566404
5120,Failed to Converge,0.06800245829296399,0.001599443820009223,0.021827450485166412
5140,Failed to Converge,0.07555945555936197,0.003608628696775821,0.019380332363055933
5160,Failed to Converge,0.06797401602607045,0.0012078070986259151,0.025104514349193537
5180,Failed to Converge,0.05570176895691983,0.010019202387904672,0.022746749136738492
5200,Failed to Converge,0.05017434656510744,0.004015070916780942,0.026181368012249677
5220,Failed to Converge,0.06320599469835342,0.0015504776197990374,0.01896348605772897
5240,Failed to Converge,0.056790299502309856,0.0019709500833954992,0.017895911681525455
5260,Failed to Converge,0.050379000249353885,0.00375947038416829,0.027834228693928112
5280,Failed to Converge,0.0646831686516456,0.0025260522094592633,0.023377218112298512
5300,Failed to Converge,0.06465467933528968,0.004294292983311842,0.025258468648035087
5320,Failed to Converge,0.10379083487808737,0.0022304919771599595,0.034397114825238696
5340,Failed to Converge,0.07567275458979586,0.002635359497545192,0.025439985327290575
5360,Failed to Converge,0.06185206479242156,0.005526773401304623,0.02431291782621191
5380,Failed to Converge,0.06874431800679007,0.004202909376167515,0.021160507316044484
5400,Failed to Converge,0.0654310029123748,0.0023190218050934993,0.020937103797350327
5420,Failed to Converge,0.07071026723682351,0.002084204089828994,0.024406248129558283
5440,Failed to Converge,0.07342012732939737,0.002165839713096934,0.01725259194967539
5460,Failed to Converge,0.05704171986390944,0.003613518190253895,0.022163446324865624
5480,Failed to Converge,0.08014018307015565,0.0011739762760722182,0.02340891091040267
5500,Failed to Converge,0.10700066950602902,0.003674775587824803,0.023247606224599114
5520,Failed to Converge,0.07469459969371284,0.005959026195937569,0.022264474609303433
5540,Failed to Converge,0.07719238606411327,0.0035544820820565953,0.018261055592117655
5560,Failed to Converge,0.06482632330220497,8.622150492464628e-4,0.021953714572223414
5580,Failed to Converge,0.05516975005629724,3.198444948070401e-4,0.019653186816052798
5600,Failed to Converge,0.06107256090849636,0.0013867730792931666,0.024186327559355906
5620,Failed to Converge,0.07370795546733215,0.0013550153546924917,0.022488155176562306
5640,Failed to Converge,0.0686111268637663,8.142875359086945e-4,0.02151379726500599
5660,Failed to Converge,0.05861195074413211,0.001431243722897554,0.019502057126898974
5680,Failed to Converge,0.061781228035581406,0.003162436812518317,0.027034073901872055
5700,Failed to Converge,0.06863603073136088,0.0012877487848006561,0.0281968760296636
5720,Failed to Converge,0.06818780367619036,0.0030690577310676,0.02051212717213642
5740,Failed to Converge,0.06700755553706066,0.001599893752703497,0.0253286436500116
5760,Failed to Converge,0.07329717459646035,6.599495017153751e-4,0.02696177614618749
5780,Failed to Converge,0.06293752210927094,0.002175003932453497,0.028123848630692894
5800,Failed to Converge,0.058436022554214345,0.002453595797536045,0.021021856122737458
5820,Failed to Converge,0.08538428215784984,0.002778663010051053,0.024722746528975263
5840,Failed to Converge,0.07878356843605602,0.002107177458785408,0.026294985036316318
5860,Failed to Converge,0.07130372457831141,0.0013611703101613828,0.019277535042099097
5880,Failed to Converge,0.06865334821324878,0.004214868067231495,0.027404879462920553
5900,Failed to Converge,0.06922739126318339,0.0030535938793630796,0.02209458641600827
5920,Failed to Converge,0.07100403832516657,0.0013585486336889882,0.027461661048171337
5940,Failed to Converge,0.06761922746375136,0.00488162028955735,0.021595568504221358
5960,Failed to Converge,0.06553441316082233,0.0052047119883938415,0.0234504938548807
5980,Failed to Converge,0.07247904295728942,0.0077571104173077415,0.022317012884453334
6000,Failed to Converge,0.06236373041221484,0.004940096576982205,0.019311730774080778
6020,Failed to Converge,0.07597405783389151,0.001734974884904994,0.023979578297639047
6040,Failed to Converge,0.054790702585672764,0.0023824715276471848,0.01986210818820576
6060,Failed to Converge,0.05771236630562737,0.0055078481149869974,0.02194706371580621
6080,Failed to Converge,0.06961055910408256,0.0032255395831712746,0.017704423030843
6100,Failed to Converge,0.06930774821626046,0.001696502231447146,0.019297243946925176
6120,Failed to Converge,0.07247797388192685,0.004900219970591958,0.021603559265937104
6140,Failed to Converge,0.05992374414762394,6.944843439334084e-4,0.020929466500247774
6160,Failed to Converge,0.07358875738920483,8.8330215656146e-4,0.02622398525519075
6180,Failed to Converge,0.0811025383534624,0.0016201037309269352,0.023421689627868128
6200,Failed to Converge,0.07430484645246398,0.0044640535854098724,0.019601314089523224
6220,Failed to Converge,0.05933597454396162,4.961981107423247e-4,0.027228099331423755
6240,Failed to Converge,0.0714102420201694,0.005895411947263783,0.024700265974166805
6260,Failed to Converge,0.08250031231466318,0.003989848390121281,0.027664537598440616
6280,Failed to Converge,0.0616396135433407,8.956792112216405e-4,0.03008338870728393
6300,Failed to Converge,0.07539159928628414,0.003429918800852131,0.029460593764824076
6320,Failed to Converge,0.07217585067740429,0.005303597335403484,0.03269705674282603
6340,Failed to Converge,0.06329288107480073,0.001620289787575199,0.025074864562193915
6360,Failed to Converge,0.08381322899558871,0.004163894243829066,0.025533314689936276
6380,Failed to Converge,0.07738449030230722,0.004765732569831685,0.02991337924170622
6400,Failed to Converge,0.06556109293775908,6.544965500878087e-4,0.021428579548291946
6420,Failed to Converge,0.06077495718466448,0.001441900376751799,0.021032680708237283
6440,Failed to Converge,0.07916979867173975,0.0036299869098573305,0.02223256826943222
6460,Failed to Converge,0.07264179803108381,0.0017854053331779164,0.022883501999427434
6480,Failed to Converge,0.07715726134408936,0.0024367935418099533,0.02546761264856056
6500,Failed to Converge,0.09249641476623305,0.004403185421504213,0.029595685098245353
6520,Failed to Converge,0.08587525052547897,0.002215435158608169,0.03636590962662241
6540,Failed to Converge,0.08900833471432547,0.00466339927833943,0.03466817284788634
6560,Failed to Converge,0.06561017135598572,0.003388584816047374,0.02796964473771468
6580,Failed to Converge,0.06655575539900763,0.003547533316946953,0.027306212491212595
6600,Failed to Converge,0.0742415599464561,0.0022282778388151136,0.021173161402170286
6620,Failed to Converge,0.06328633420421356,0.0059369662020734406,0.02422742819763389
6640,Failed to Converge,0.0770476807277411,0.003045540241324076,0.026369060881931534
6660,Failed to Converge,0.07760814871598769,0.0013813400794961315,0.026500137227715666
6680,Failed to Converge,0.07607956005378771,0.005501522072108678,0.024654685743515918
6700,Failed to Converge,0.059140796487056904,0.0068739218261345495,0.019462452429300066
6720,Failed to Converge,0.05413911936755454,0.002485701354149482,0.020681692963929584
6740,Failed to Converge,0.046911960092609485,9.682735265135765e-4,0.01814846856277973
6760,Failed to Converge,0.0467657398960755,0.0023180876777267193,0.023126642156250245
6780,Failed to Converge,0.06869284401006893,0.0033347356792160793,0.02097848455027559
6800,Failed to Converge,0.07832048121211015,0.003349968710265343,0.022630924903185128
6820,Failed to Converge,0.0678101233902808,5.28855181534115e-4,0.025632074560486405
6840,Failed to Converge,0.08673370972320185,0.002853026657093895,0.019528929979576677
6860,Failed to Converge,0.06152868701709621,0.002385101877650229,0.019663399276926515
6880,Failed to Converge,0.07153929867551274,0.0019197484104793278,0.01990599961909017
6900,Failed to Converge,0.06970110846543803,0.0017746252211349126,0.02218094520380141
6920,Failed to Converge,0.07217223774182015,0.003456632772269615,0.022745605105833448
6940,Failed to Converge,0.06438605712357184,0.0010424390806798645,0.016969154907132876
6960,Failed to Converge,0.07686594206488241,4.5316360648802877e-4,0.019234551149974025
6980,Failed to Converge,0.07860255839107927,6.282336521538851e-4,0.02482474051035051
7000,Failed to Converge,0.06697442146379709,0.0035726133819321626,0.02605909769466872
7020,Failed to Converge,0.06820016656820681,0.005090137060747298,0.028225553017490225
7040,Failed to Converge,0.07470127873584324,0.005461987433439892,0.029190746872605856
7060,Failed to Converge,0.06839708605145664,0.001819692271484849,0.01900942231849765
7080,Failed to Converge,0.07047755977373193,0.005923883654116903,0.02159187689949684
7100,Failed to Converge,0.07009634867290924,0.0037333279523494084,0.025148880868868767
7120,Failed to Converge,0.06407900469225289,0.0017966685883459583,0.028244814505815893
7140,Failed to Converge,0.06810670132205461,0.004206785243385504,0.024459152228583955
7160,Failed to Converge,0.06676173523624657,0.004293375356140687,0.029168032898809128
7180,Failed to Converge,0.0664241635617122,0.0034010196743932374,0.02969687048502395
7200,Failed to Converge,0.06746453017040197,0.005449210970272564,0.020976958390701086
7220,Failed to Converge,0.060303924332894915,0.002804895762800355,0.027497177883950223
7240,Failed to Converge,0.06531320035011197,0.0011970620508686201,0.019498505352891465
7260,Failed to Converge,0.06774668749831644,0.0015309907448312642,0.020161352727673432
7280,Failed to Converge,0.06497332971503914,0.0047286078503221765,0.024844567029562212
7300,Failed to Converge,0.08024969174106283,0.004677134619049894,0.021492677601412824
7320,Failed to Converge,0.07026487645783197,0.002617837762763752,0.026708300273457088
7340,Failed to Converge,0.07368906079335309,0.004089318956393981,0.023098524116739842
7360,Failed to Converge,0.07274648983072342,0.001237983565248838,0.02961981136516033
7380,Failed to Converge,0.08431766513246167,0.003754231504433058,0.03490637288939604
7400,Failed to Converge,0.07010373686053176,0.004784426151893879,0.035891713399370445
7420,Failed to Converge,0.08579958618106312,0.005180486199939157,0.04417588046491519
7440,Failed to Converge,0.08257001161836758,0.006937351051069823,0.032746158923402005
7460,Failed to Converge,0.0751961287845846,0.0020317101567682476,0.025900314544561653
7480,Failed to Converge,0.06322816077204987,0.003580557718123661,0.01746222152337972
7500,Failed to Converge,0.06779035720003557,0.0022084533369695226,0.01803502089453926
7520,Failed to Converge,0.07271516206420316,0.004008932168672558,0.023497080656602626
7540,Failed to Converge,0.07039505297498244,0.0019096634189377764,0.026115259083887024
7560,Failed to Converge,0.05555745057475641,0.006632263876633885,0.027222817766725263
7580,Failed to Converge,0.05122425398358506,0.004544494526385398,0.022948919367159513
7600,Failed to Converge,0.06502160075764009,0.003390863112312936,0.02780697269085127
7620,Failed to Converge,0.060675994904061586,0.003002704392184177,0.021933763370404962
7640,Failed to Converge,0.07869621950126124,0.002018747720079641,0.024946561034691714
7660,Failed to Converge,0.0763799233373247,0.006288061109679801,0.029373231674538244
7680,Failed to Converge,0.0631914384596114,0.006199283426047806,0.025640190192083488
7700,Failed to Converge,0.08236212247918895,0.0011788372372766647,0.027029293036426497
7720,Failed to Converge,0.08063943767871767,0.005448598977396038,0.026248052297383216
7740,Failed to Converge,0.07141048014340828,0.0018434069958371338,0.01891917689796682
7760,Failed to Converge,0.06033099905965386,0.001610997513546048,0.02794010685009495
7780,Failed to Converge,0.058553941743801866,0.002716043282616561,0.01934993803344818
7800,Failed to Converge,0.061856502706858024,0.003054583119284189,0.019636130773825717
7820,Failed to Converge,0.07833435932629496,0.0010946418390348593,0.01956929697117254
7840,Failed to Converge,0.08474404650951059,0.0029193169843173936,0.02052715372820764
7860,Failed to Converge,0.07827889502895978,9.948091988244798e-4,0.020484836728935224
7880,Failed to Converge,0.05881110947814638,0.0031552905861636444,0.01887106239444307
7900,Failed to Converge,0.0606418627921943,0.0012655808077225044,0.023066952556784096
7920,Failed to Converge,0.05758023761482114,0.003890232323691801,0.027553167090060143
7940,Failed to Converge,0.07579292621716298,0.005669555871575483,0.02286922075623507
7960,Failed to Converge,0.08783149383417847,0.003848704813556077,0.021992339014947404
7980,Failed to Converge,0.07054611737476668,0.0021895514364385716,0.023656252313686697
8000,Failed to Converge,0.07238910152737568,0.002183447731727956,0.03194896636252045
8020,Failed to Converge,0.07155192942446388,0.009966224615263159,0.02579705509837749
8040,Failed to Converge,0.06110494288365633,0.001627884188823322,0.019936972923283454
8060,Failed to Converge,0.06502405494370728,0.0015476292535855857,0.01750030516024781
8080,Failed to Converge,0.05378492713752864,0.0024534657496176533,0.020170688587000943
8100,Failed to Converge,0.06637148588237812,0.00437461958353411,0.020716842705570927
8120,Failed to Converge,0.06296597867537185,0.0049290427216230875,0.0285842846274836
8140,Failed to Converge,0.07019594679974321,0.002420965873552408,0.027440009082007645
8160,Failed to Converge,0.06420532144970405,0.004117844253066968,0.02507385322841313
8180,Failed to Converge,0.0643283384635793,0.007303924264211331,0.029111949434641696
8200,Failed to Converge,0.07724112970491946,0.001645066283600588,0.028867088246767404
8220,Failed to Converge,0.06032457609706158,0.004058991616594324,0.032109896157572926
8240,Failed to Converge,0.06466653833287427,0.0037299232457000857,0.02955438977085987
8260,Failed to Converge,0.07180484877836363,0.003570308320244996,0.02866206281899044
8280,Failed to Converge,0.06192051884274832,0.0019436550747180936,0.03103989877067158
8300,Failed to Converge,0.07091580989805699,0.003867076583494581,0.028032719977010435
8320,Failed to Converge,0.05361693476807432,0.002338995642974043,0.016804819527903143
8340,Failed to Converge,0.06527361897353925,8.879827369717342e-4,0.026500028288756278
8360,Failed to Converge,0.057997185892851896,0.002577343447457682,0.028296848436664974
8380,Failed to Converge,0.06846121095881125,0.0042972999771487405,0.019117316777918572
8400,Failed to Converge,0.07488513295077583,9.510693470767967e-4,0.02539442085626518
8420,Failed to Converge,0.060247990213114846,0.0024833032502430243,0.020808144799158823
8440,Failed to Converge,0.0688688646691669,0.003705166904090915,0.02304430290336387
8460,Failed to Converge,0.06747701529592527,0.0013268693295185555,0.03008593855275489
8480,Failed to Converge,0.06569596514025638,0.0020497762640730617,0.026344174552697056
8500,Failed to Converge,0.062042671444000136,0.0020409026227719775,0.02200858078991641
8520,Failed to Converge,0.056915371988699656,0.005470271398157712,0.02560470847123361
8540,Failed to Converge,0.05425417845325404,0.0014509439461946945,0.018501528189780195
8560,Failed to Converge,0.05116621363881147,0.006275321487742492,0.02307459890882252
8580,Failed to Converge,0.06823345862838859,0.0028027567363734826,0.027282958665895377
8600,Failed to Converge,0.0744061070457561,0.004772730963358429,0.028709040708594515
8620,Failed to Converge,0.07436395276768076,0.004299924777071628,0.02414070587443251
8640,Failed to Converge,0.08268386598210163,5.662459758572749e-4,0.02463156489314996
8660,Failed to Converge,0.07456597075268687,0.0020341050022388727,0.020168851238478717
8680,Failed to Converge,0.07014358622955615,6.262297758845499e-4,0.021377885252943606
8700,Failed to Converge,0.06609754094197226,0.0022520667883817935,0.018113897594116798
8720,Failed to Converge,0.04764728350446702,0.0018398761512445432,0.019389074627069285
8740,Failed to Converge,0.05666569857977867,0.0025417758138483694,0.025553069311586796
8760,Failed to Converge,0.05494616559623959,0.003262759696961555,0.02047189594617748
8780,Failed to Converge,0.060810588804902616,0.006802749786287654,0.022868764698146374
8800,Failed to Converge,0.0614381057089695,0.0028039364982044165,0.020657094249084205
8820,Failed to Converge,0.05969114297876693,0.001233191156851247,0.02117089259247896
8840,Failed to Converge,0.07766795556732677,0.0019427113600480992,0.023242514186864873
8860,Failed to Converge,0.07644150812375655,0.0020238484263228078,0.02385834774190343
8880,Failed to Converge,0.06893701636328256,0.0035796061547438305,0.019829862861355702
8900,Failed to Converge,0.06553495435279719,0.002180504732663082,0.028200724719365917
8920,Failed to Converge,0.0681441235588868,0.003524472677081251,0.024879036947675445
8940,Failed to Converge,0.06423134808431966,0.003399757039305648,0.030983676534772804
8960,Failed to Converge,0.07541358623546907,0.004276835058288481,0.02289602837053077
8980,Failed to Converge,0.07838372277175296,0.0010930352982362512,0.02025434395959285
9000,Failed to Converge,0.06686805302523505,0.0036040319758768903,0.023825545145994706
9020,Failed to Converge,0.08448205955322095,0.004349404136990573,0.023030537151080055
9040,Failed to Converge,0.07010924204155133,0.0031449900170856825,0.023809966415695535
9060,Failed to Converge,0.07921898236977809,0.0036291835386126226,0.027472421502872275
9080,Failed to Converge,0.07633368629216192,0.0046042593485713604,0.03233197623174297
9100,Failed to Converge,0.08335065327429429,0.005440358230154019,0.02763892447255267
9120,Failed to Converge,0.06814315182212671,0.003391437315578273,0.025134032232881468
9140,Failed to Converge,0.0794806692453347,0.003032380771583602,0.022019199665507028
9160,Failed to Converge,0.07261693461991048,0.0013479142802643477,0.02394218285426527
9180,Failed to Converge,0.07287803334101536,0.001930240866040433,0.021431635697635638
9200,Failed to Converge,0.07474642184895397,0.0034664567466557716,0.014221778792392987
9220,Failed to Converge,0.09175608730543426,0.004625090365269483,0.020420739983025616
9240,Failed to Converge,0.07339841623017937,0.0031757044033287616,0.021888628580694562
9260,Failed to Converge,0.08645671909885846,0.003393156530217415,0.020768485335713897
9280,Failed to Converge,0.0682510988408585,0.0030216150046632976,0.020355823877785843
9300,Failed to Converge,0.06700992657097257,0.0010391859634354993,0.026704250037888278
9320,Failed to Converge,0.06937851118171195,0.002855018015342496,0.024881044179738222
9340,Failed to Converge,0.07259608948279925,0.0017283320547259368,0.0233051630467779
9360,Failed to Converge,0.06089835386214948,0.0012661101595614495,0.02278621964455186
9380,Failed to Converge,0.05969104920929652,0.0063334382241561574,0.02308294442768754
9400,Failed to Converge,0.0676648662610213,0.004337757672414545,0.024650268304859897
9420,Failed to Converge,0.08248394830449736,0.003000687537402655,0.024094315617117647
9440,Failed to Converge,0.07663720376708819,0.0034409328404660594,0.022030923004155822
9460,Failed to Converge,0.0673840421387405,0.002841640771155023,0.016875894586842112
9480,Failed to Converge,0.04553902471221029,8.682545286953526e-4,0.013357695321367285
9500,Failed to Converge,0.053656332805339144,9.35773330481439e-4,0.017675797621700625
9520,Failed to Converge,0.09467690926963125,0.0032161282216017794,0.020443513686791974
9540,Failed to Converge,0.0757854399752928,0.00460107991213596,0.022863758690961113
9560,Failed to Converge,0.0787125988388431,0.00442726730121667,0.029742881208506763
9580,Failed to Converge,0.08694636816378398,0.001598020657376343,0.018911119304291325
9600,Failed to Converge,0.08044538430014474,0.0014468368469227346,0.024766821775450927
9620,Failed to Converge,0.08405163200291506,6.790027785171576e-4,0.024206523987484307
9640,Failed to Converge,0.06881100159516892,0.0035236492355634023,0.026754418366068407
9660,Failed to Converge,0.06260862498316992,0.005013535248748306,0.021772580093822144
9680,Failed to Converge,0.07422609404276798,0.0026521637163100242,0.023452899526734704
9700,Failed to Converge,0.061741075065505246,0.004739428614507558,0.02081512513872593
9720,Failed to Converge,0.07182329813232186,0.0014388779288005526,0.0183190911940862
9740,Failed to Converge,0.08170139498491298,0.008017839062297244,0.024657812062538732
9760,Failed to Converge,0.07342140726642421,0.009567903101082097,0.0322036496372074
9780,Failed to Converge,0.07552040601879276,0.008944166377647392,0.032814863761504665
9800,Failed to Converge,0.0784750950524174,0.004854021995115258,0.03092406764862804
9820,Failed to Converge,0.08615653468628398,0.001596562275838786,0.017211525298027927
9840,Failed to Converge,0.0732851378449401,0.001197353873694065,0.026856656338129115
9860,Failed to Converge,0.06029728503742289,0.0025503727152626464,0.018741051328263578
9880,Failed to Converge,0.06009255354020256,0.0023350894047987998,0.01679834514156915
9900,Failed to Converge,0.06119958386142696,0.0018022225547965236,0.02683205091854418
9920,Failed to Converge,0.06033893943261388,6.190471152894743e-4,0.01809441138194618
9940,Failed to Converge,0.062320892286657756,0.0017310408956821024,0.02114370518817202
9960,Failed to Converge,0.058945676689954,0.0023470727617098284,0.025256030860329924
9980,Failed to Converge,0.07021695844585214,0.0031903537149723053,0.026896945894767325
10000,Failed to Converge,0.06619307768046387,0.005608776368735772,0.027503962437406004


==> csvs/csvs/ntime_scale640.csv <==
ntimes,ncords,gent_tot,kry_tot,res_gent,res_kry,size_gent,size_kry,nobs,ntimes_gent,ntimes_kry,memtimes_kry,memtimes_gent
640,20,0.800677,0.011562,11415.560853706253,11415.560853706253,15.59000015258789,10.3790283203125,7,0,0,0,0
640,40,7.511858,0.062714,3222.595702835005,3222.595702835005,15.878963470458984,36.11001968383789,7,9.38188308144233,5.424148071267948,3.4791329755954132,1.0185351709456607
640,80,20.589325,0.501872,3476.8509579974466,3476.8509579974466,16.10698699951172,134.5806121826172,7,2.740909772256078,8.002551264470453,3.726960366151579,1.0143601016197907
640,160,72.656337,1.363686,1169130.7818482933,1169130.7818482933,16.615962982177734,520.0481414794922,7,3.528835306645555,2.7171988076641056,3.864212928187758,1.0315997015879783
640,320,340.34126,4.306156,66076976.1160544,66076976.1160544,17.93804168701172,2043.905258178711,7,4.684261195276057,3.1577327918597096,3.9302231758082558,1.0795667820307522
640,640,1583.39939,15.1953,2221488753.8778944,2221488753.8778944,20.950031280517578,8107.004165649414,7,4.6523874008105865,3.5287388566508042,3.966428548098862,1.1679107254883196
640,1280,7054.472156,1069.184807,60513471398.52174,60513471398.52205,27.52704620361328,32288.742065429688,7,4.455270224652543,70.36286266148086,3.982820460638457,1.3139381910714367


==> csvs/csvs/randsvd_intro.csv <==
Iteration,Matrix_Type,Rows,Cols,Sampling_Method,Sample_size,Width,Obs_Res,True_Res,Error,A_Norm,B_Norm,Mov_Obs_Res,Mov_True_Res,Mov_Obs_Res2,Mov_True_Res2,Lower_true,Upper_true,eta,Lower_est,Upper_est,stop,threshold,nu,delt1,delt2,xi1,xi2
1,randsvd,512,512,gauss,50,1,43.320017439788835,32.588820543641916,1126.01578315605,1.03664293040155,0,43.320017439788835,32.588820543641916,1876.6239109836088,32.588820543641916,-152880.60036661127,152967.24040149082,1,13.932305614041244,72.70772926553643,TRUE,444.5984740687152,100,1.1,0.9,0.01,0.01
20,randsvd,512,512,gauss,50,10,0.535771585338492,0.6258475033885206,956.5614124540264,1.03664293040155,0,0.98659456674813,0.9667779123805594,1.1601169620567648,0.9667779123805594,-5412.584590197975,5414.557779331471,1,0.7416475469210622,1.2315415865751977,TRUE,1346.213531369309,100,1.1,0.9,0.01,0.01
40,randsvd,512,512,gauss,50,30,0.2128590868478204,0.29177422873062325,930.3277240186796,1.03664293040155,0,0.5933195146712786,0.6018326717579117,0.5068580582401021,0.6018326717579117,-2404.2092470537627,2405.3958860831053,1,0.48540937943471935,0.701229649907838,TRUE,3030.528527903524,100,1.1,0.9,0.01,0.01
60,randsvd,512,512,gauss,50,50,0.18096519775184747,0.2009337508857049,917.1216078186932,1.03664293040155,0,0.45039422072768054,0.45484901478158457,0.3279646340156155,0.45484901478158457,-1609.899404638197,1610.8001930796524,1,0.37936239712403974,0.5214260443313213,TRUE,4525.614737323109,100,1.1,0.9,0.01,0.01
80,randsvd,512,512,gauss,50,70,0.1224594662893152,0.14324165745984038,905.7840152661056,1.03664293040155,0,0.3748337043611431,0.3762810768635294,0.24488850911316373,0.3762810768635294,-1228.6668241691907,1229.4164915779131,1,0.3212112299064133,0.4284561788158729,TRUE,5929.679222240853,100,1.1,0.9,0.01,0.01
100,randsvd,512,512,gauss,50,90,0.09507168226999428,0.11323545442969116,898.4868561462454,1.03664293040155,0,0.31938107892312023,0.32047105837648193,0.19417839250456168,0.32047105837648193,-1001.3744205483966,1002.0131827062429,1,0.27627412953014374,0.3624880283160967,TRUE,7275.499529019436,100,1.1,0.9,0.01,0.01
120,randsvd,512,512,gauss,50,100,0.0724201679352582,0.083887986430344,892.4316613292144,1.03664293040155,0,0.21073979044986563,0.21336547726601915,0.06126759665886913,0.21336547726601915,-820.6589597369125,821.0804393178123,1,0.1875496121673464,0.23392996873238486,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
140,randsvd,512,512,gauss,50,100,0.0635966441604611,0.0764314228012886,886.9755655831448,1.03664293040155,0,0.1494768035663361,0.14846374012738062,0.027001122461147987,0.14846374012738062,-728.4505097434735,728.7494633506062,1,0.13408180777875864,0.16487179935391358,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
160,randsvd,512,512,gauss,50,100,0.05981392067236858,0.05861132528105704,882.7132086339082,1.03664293040155,0,0.11592798277950501,0.11650910022884658,0.01605435715334506,0.11650910022884658,-680.3943122814755,680.6261682470345,1,0.10405704235959845,0.12779892319941158,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
180,randsvd,512,512,gauss,50,100,0.06689928605659713,0.06218052782448902,878.3448945099158,1.03664293040155,0,0.0933726969775705,0.09458435122388892,0.00973973624559309,0.09458435122388892,-654.7050075025141,654.8917528964693,1,0.08412651869272375,0.10261887526241725,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
200,randsvd,512,512,gauss,50,100,0.0627543885969791,0.07250146315971417,874.3618931835846,1.03664293040155,0,0.08190456946915825,0.08237453415701934,0.007392410286163334,0.08237453415701934,-632.9637521274936,633.127561266432,1,0.07384926989268535,0.08995986904563115,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
220,randsvd,512,512,gauss,50,100,0.02922647359782982,0.04622751943975124,871.077168136881,1.03664293040155,0,0.07024666551511707,0.07099801383053272,0.005433444581386278,0.07099801383053272,-615.877180604997,616.0176739360272,1,0.06334067009436967,0.07715266093586448,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
240,randsvd,512,512,gauss,50,100,0.05474399240983838,0.04569033570048678,868.4927321810875,1.03664293040155,0,0.06098965851796004,0.061244180976774705,0.004055162163773889,0.061244180976774705,-602.4645379030584,602.5865172200944,1,0.05502352761239854,0.06695578942352154,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
260,randsvd,512,512,gauss,50,100,0.04411021339419926,0.04491234169966726,865.9857662711179,1.03664293040155,0,0.05606102293491902,0.05455683446439475,0.0034797375289298037,0.05455683446439475,-592.0356052054321,592.1477272513021,1,0.05053437361125183,0.06158767225858621,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
280,randsvd,512,512,gauss,50,100,0.03838125277972354,0.03173222331335808,863.7328241697136,1.03664293040155,0,0.04891213522607808,0.0483546468011236,0.0026557461306453553,0.0483546468011236,-583.4960904585224,583.5939147289745,1,0.04408397200079136,0.053740298451364805,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
300,randsvd,512,512,gauss,50,100,0.04699687641158293,0.04216537451672284,861.6009231804109,1.03664293040155,0,0.042590906582038825,0.04257064662074702,0.0019393304132636795,0.04257064662074702,-574.9863185708982,575.0715003840623,1,0.038465045803040436,0.04671676736103721,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
320,randsvd,512,512,gauss,50,100,0.03758322710064229,0.03416206000521592,859.5349797428737,1.03664293040155,0,0.03907637235504755,0.03898510150910187,0.0016146267259801751,0.03898510150910187,-568.110429454733,568.188582199443,1,0.03531172124940455,0.042841023460690554,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
340,randsvd,512,512,gauss,50,100,0.0328466830363525,0.0325954930287811,857.6336194461179,1.03664293040155,0,0.036387596168214756,0.0358311898145921,0.0014106186038771857,0.0358311898145921,-562.1466613813265,562.2194365736628,1,0.03286880519872629,0.03990638713770322,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
360,randsvd,512,512,gauss,50,100,0.01450883338110194,0.02552771423511176,856.1597731339011,1.03664293040155,0,0.032453119690161944,0.03267594460352969,0.0011292304212725363,0.03267594460352969,-556.4487390668997,556.5136453062802,1,0.029304791849486984,0.035601447530836904,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
380,randsvd,512,512,gauss,50,100,0.01903179056338185,0.02364211584858726,854.6426818203752,1.03664293040155,0,0.030049887810976676,0.030192745362299444,9.621140840208844e-4,0.030192745362299444,-550.7239421237729,550.7840418993948,1,0.027143845379367,0.032955930242586355,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
400,randsvd,512,512,gauss,50,100,0.0192532878632719,0.02438899205503436,853.2383370076064,1.03664293040155,0,0.027803513234298492,0.028141926362996793,8.267652281370152e-4,0.028141926362996793,-545.108534975575,545.1641420020436,1,0.025109623802218324,0.03049740266637866,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
420,randsvd,512,512,gauss,50,100,0.02923466721651027,0.0247087541464112,851.9052722613532,1.03664293040155,0,0.02548397546601674,0.02607030414718723,6.965351006843764e-4,0.02607030414718723,-540.4502876683102,540.5012556192423,1,0.023011339576792633,0.02795661135524085,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
440,randsvd,512,512,gauss,50,100,0.02001758017082791,0.02206023575650689,850.5752606972471,1.03664293040155,0,0.024218906079547374,0.02447234572665729,6.223917362962262e-4,0.02447234572665729,-536.3868241475554,536.4352619597146,1,0.021881573169756193,0.026556238989338555,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
460,randsvd,512,512,gauss,50,100,0.01428202179075656,0.0189895214698046,849.1849307040516,1.03664293040155,0,0.023896098023961598,0.023646902602121295,6.07802602943404e-4,0.023646902602121295,-532.416695869335,532.464488065383,1,0.021586321606447263,0.026205874441475933,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
480,randsvd,512,512,gauss,50,100,0.01801121712296002,0.01908344207057507,848.05328947798,1.03664293040155,0,0.022729134655073827,0.022180960028146995,5.520498306819673e-4,0.022180960028146995,-528.5371851206959,528.582643390006,1,0.020527841892878134,0.02493042741726952,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
500,randsvd,512,512,gauss,50,100,0.01857725519977938,0.01888253000874869,846.9899726741777,1.03664293040155,0,0.02121329620338607,0.020803830831583818,4.763078003428967e-4,0.020803830831583818,-525.1533398797931,525.1957664721999,1,0.019168582478861516,0.023258009927910626,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
520,randsvd,512,512,gauss,50,100,0.01438846016747606,0.01626660752942969,845.8379896776107,1.03664293040155,0,0.020691719618044058,0.020001231465015562,4.5234012856679455e-4,0.020001231465015562,-521.7332963019991,521.7746797412352,1,0.018699114581571568,0.022684324654516547,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
540,randsvd,512,512,gauss,50,100,0.01432869276400422,0.01362047355154759,844.8292591559396,1.03664293040155,0,0.01940236969234938,0.019039660561558123,3.961910277774288e-4,0.019039660561558123,-518.4422105454764,518.4810152848611,1,0.017537532237848853,0.021267207146849904,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
560,randsvd,512,512,gauss,50,100,0.01629705241290699,0.01555199153937816,843.8745623680861,1.03664293040155,0,0.018201694768504213,0.01815313605920849,3.4526767452965957e-4,0.01815313605920849,-515.2999790781442,515.3363824676813,1,0.016460823631178838,0.019942565905829587,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
580,randsvd,512,512,gauss,50,100,0.01755873549709634,0.01597367903818156,842.9187690125814,1.03664293040155,0,0.01762829150905774,0.017582197762867072,3.250447004229036e-4,0.017582197762867072,-512.5463518155511,512.5816083985692,1,0.015939172653549195,0.019317410364566287,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
600,randsvd,512,512,gauss,50,100,0.01381741981611996,0.01600302450114124,841.965706442035,1.03664293040155,0,0.01740701508225518,0.017209869221095974,3.178138663662711e-4,0.017209869221095974,-510.1132297030885,510.148043733253,1,0.015736789674316666,0.019077240490193693,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
620,randsvd,512,512,gauss,50,100,0.02051769049337431,0.01244184797628003,841.0282716420325,1.03664293040155,0,0.016760514337568384,0.016491655354675522,2.9302275954451473e-4,0.016491655354675522,-507.207908724485,507.24142975316016,1,0.015156754467674744,0.018364274207462023,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
640,randsvd,512,512,gauss,50,100,0.02054625669188365,0.01848633769078442,840.1640913225065,1.03664293040155,0,0.016212039920714055,0.01602378707375745,2.7374241769917933e-4,0.01602378707375745,-504.88000581338423,504.9124298932257,1,0.014661939927196412,0.017762139914231697,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
660,randsvd,512,512,gauss,50,100,0.01049739180269379,0.01141984610323658,839.3163972362507,1.03664293040155,0,0.01564432689363137,0.015479063745908137,2.562983915219827e-4,0.015479063745908137,-502.1466079042907,502.1778965580779,1,0.014144429310044077,0.017144224477218663,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
680,randsvd,512,512,gauss,50,100,0.01329446805438488,0.01451308471961031,838.4196651198507,1.03664293040155,0,0.01532947041477323,0.015012292048090889,2.4591025077603764e-4,0.015012292048090889,-500.0020181296152,500.0326770704447,1,0.013860283737459917,0.01679865709208654,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
700,randsvd,512,512,gauss,50,100,0.01702784366826906,0.01554801004241634,837.6163921823595,1.03664293040155,0,0.014802770341722525,0.014569939216772188,2.2871535306693218e-4,0.014569939216772188,-498.1250125540515,498.15461809473493,1,0.01338587972422233,0.01621966095922272,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
720,randsvd,512,512,gauss,50,100,0.01537769199882868,0.017016231282499,836.8180806194304,1.03664293040155,0,0.014042393453156669,0.014160188070312035,2.0607965310142455e-4,0.014160188070312035,-495.83014620203437,495.8582309889407,1,0.012697443195557533,0.015387343710755804,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
740,randsvd,512,512,gauss,50,100,0.01404766878814467,0.01322452224367773,836.0887894363946,1.03664293040155,0,0.01349951869025448,0.013634712472316441,1.911636003366903e-4,0.013634712472316441,-493.8643627805795,493.89136181796,1,0.01220415635287767,0.01479488102763129,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
760,randsvd,512,512,gauss,50,100,0.00823196479632552,0.00942651561572644,835.3303585873971,1.03664293040155,0,0.013319461818637239,0.013261607710370889,1.8711419138190278e-4,0.013261607710370889,-491.97503228684894,492.0016712104862,1,0.012037892715288228,0.01460103092198625,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
780,randsvd,512,512,gauss,50,100,0.01573026085063518,0.01534663318565189,834.571526889116,1.03664293040155,0,0.01277039777998497,0.012866222293441877,1.719438822011714e-4,0.012866222293441877,-489.9056089923611,489.93114978792113,1,0.0115418783510446,0.01399891720892534,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
800,randsvd,512,512,gauss,50,100,0.01740538444577713,0.01209154958435045,833.9104815791975,1.03664293040155,0,0.012253847916069352,0.012283192137511443,1.5955670974460826e-4,0.012283192137511443,-488.25617859157325,488.28068628740533,1,0.01107040803348591,0.013437287798652794,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
820,randsvd,512,512,gauss,50,100,0.01668381980785469,0.01297826448948629,833.2032029887555,1.03664293040155,0,0.012156368010834232,0.011987853804185596,1.5778293049129225e-4,0.011987853804185596,-486.66631978580386,486.69063252182553,1,0.010979524616176163,0.0133332114054923,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
840,randsvd,512,512,gauss,50,100,0.01320646394827866,0.0124786301837671,832.5290695188934,1.03664293040155,0,0.011834046755366954,0.011698712436333015,1.4967833561087252e-4,0.011698712436333015,-485.23689590144846,485.2605639949592,1,0.010687826344381493,0.012980267166352415,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
860,randsvd,512,512,gauss,50,100,0.00733254527221073,0.00947238898247867,831.8451019004303,1.03664293040155,0,0.011661966082184838,0.011559363276109848,1.442704183444063e-4,0.011559363276109848,-483.6273935955273,483.6507175276916,1,0.010536642783232701,0.012787289381136975,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
880,randsvd,512,512,gauss,50,100,0.00959544700911454,0.00949573712569542,831.2378131347012,1.03664293040155,0,0.0112171309834548,0.011199200089179372,1.334382927986171e-4,0.011199200089179372,-482.19851364415854,482.2209479061255,1,0.010134877721102933,0.012299384245806668,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
900,randsvd,512,512,gauss,50,100,0.00924343724507295,0.00993636028501158,830.6260251030499,1.03664293040155,0,0.010934948416755148,0.011062834727402375,1.2634235953140518e-4,0.011062834727402375,-480.8385472633095,480.8604171601431,1,0.009881864071348757,0.011988032762161538,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
920,randsvd,512,512,gauss,50,100,0.01051916365874296,0.00896971976539109,830.0445763922947,1.03664293040155,0,0.010466268356607652,0.010744436526585029,1.152287862420742e-4,0.010744436526585029,-479.36724951164524,479.38818204835843,1,0.009460566715588696,0.011471969997626608,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
940,randsvd,512,512,gauss,50,100,0.00892206909746156,0.00922114497763726,829.5271077691455,1.03664293040155,0,0.010270411971316116,0.010384364790965847,1.123554692733952e-4,0.010384364790965847,-478.07738144038626,478.0979222643289,1,0.009277328453157015,0.011263495489475217,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
960,randsvd,512,512,gauss,50,100,0.01078165775956096,0.01060781195036553,828.9676661344812,1.03664293040155,0,0.009791744674072901,0.010044509625723551,1.0180930421749893e-4,0.010044509625723551,-476.7558484764419,476.77543196579006,1,0.008846416939121814,0.010737072409023989,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
980,randsvd,512,512,gauss,50,100,0.01144516187953003,0.01288404985719831,828.3504395118375,1.03664293040155,0,0.009787464762943794,0.010000488445758085,1.0203372630046849e-4,0.010000488445758085,-475.6871339475695,475.7067088770954,1,0.008841095690780032,0.010733833835107556,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1000,randsvd,512,512,gauss,50,100,0.00750412414872626,0.00819642911594881,827.811327206981,1.03664293040155,0,0.009575723598763878,0.009741575862647421,9.88502743187257e-5,0.009741575862647421,-474.6788001283086,474.69795157550607,1,0.008644234869219478,0.010507212328308278,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1020,randsvd,512,512,gauss,50,100,0.00996298988882929,0.00910473440901496,827.2807112195259,1.03664293040155,0,0.00940492107182029,0.009538783670215191,9.492460494864325e-5,0.009538783670215191,-473.6340821082972,473.6528919504409,1,0.008492115958297308,0.010317726185343271,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1040,randsvd,512,512,gauss,50,100,0.01109787361030945,0.00880761439694092,826.8019199198791,1.03664293040155,0,0.00914277908209772,0.009387833809004157,8.895934727229527e-5,0.009387833809004157,-472.2718659010208,472.290151459185,1,0.008259120582845588,0.010026437581349851,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1060,randsvd,512,512,gauss,50,100,0.00733645649404802,0.0085858404471003,826.2719836931587,1.03664293040155,0,0.009033080390975627,0.009228806143884265,8.727903704192747e-5,0.009228806143884265,-471.4483886320004,471.4664547927823,1,0.008157807176616235,0.00990835360533502,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1080,randsvd,512,512,gauss,50,100,0.00828346298275357,0.00834783187219552,825.7427078172148,1.03664293040155,0,0.008738063580147802,0.008926336543797023,8.165042138880619e-5,0.008926336543797023,-470.335573208435,470.3530493355953,1,0.007891483821747855,0.00958464333854775,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1100,randsvd,512,512,gauss,50,100,0.00924550293488691,0.01005367111184964,825.2391725647694,1.03664293040155,0,0.008675967389983096,0.00887039907522443,8.010118443651937e-5,0.00887039907522443,-469.2680579151495,469.28540984992947,1,0.007837457606674713,0.009514477173291479,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1120,randsvd,512,512,gauss,50,100,0.00845515753164392,0.00794458058451956,824.7196341023603,1.03664293040155,0,0.008601600120866816,0.008686843960144427,7.976492447646423e-5,0.008686843960144427,-468.2042656743422,468.22146887458393,1,0.007764852195394139,0.009438348046339492,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1140,randsvd,512,512,gauss,50,100,0.0082000026125495,0.00877749873680357,824.2681226777896,1.03664293040155,0,0.008432406640168418,0.00854772170813601,7.655439682043071e-5,0.00854772170813601,-467.106375402657,467.12324021593736,1,0.007612671156601186,0.009252142123735652,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1160,randsvd,512,512,gauss,50,100,0.00769907187035388,0.00695292141958352,823.7987349371341,1.03664293040155,0,0.008314063186971612,0.008285822996907152,7.385066904999547e-5,0.008285822996907152,-466.10184230808346,466.1184704344574,1,0.0075089334224304385,0.009119192951512785,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1180,randsvd,512,512,gauss,50,100,0.00915918624814898,0.00679279637191666,823.2936251927315,1.03664293040155,0,0.008335805987622506,0.0081728413906839,7.37519024549698e-5,0.0081728413906839,-465.23848365609945,465.25515526807465,1,0.007531214786450861,0.009140397188794152,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1200,randsvd,512,512,gauss,50,100,0.00624278339798669,0.00729920673529167,822.8612137705666,1.03664293040155,0,0.008037312043510101,0.007908769278402724,6.886967977963527e-5,0.007908769278402724,-464.27299216858023,464.2890667926672,1,0.0072598079272127875,0.008814816159807415,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1220,randsvd,512,512,gauss,50,100,0.01334155916094748,0.0096957852347685,822.4214195254733,1.03664293040155,0,0.007965402815545714,0.007769591611081952,6.703852045321882e-5,0.007769591611081952,-463.44208581076083,463.45801661639194,1,0.007198304771225538,0.00873250085986589,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1240,randsvd,512,512,gauss,50,100,0.0083179492527924,0.01001764015329542,821.9339759528519,1.03664293040155,0,0.008092211172319438,0.007833223163404119,6.899464668695527e-5,0.007833223163404119,-462.2704307253638,462.2866151477084,1,0.0073140019689007536,0.008870420375738123,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1260,randsvd,512,512,gauss,50,100,0.00583687366409833,0.00802897939716074,821.4749448432151,1.03664293040155,0,0.00795655660810361,0.007850135699332617,6.70150253850118e-5,0.007850135699332617,-461.4982034080177,461.5141165212339,1,0.007189592998435071,0.008723520217772148,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1280,randsvd,512,512,gauss,50,100,0.00903070043810279,0.00774778771643644,821.011189722462,1.03664293040155,0,0.007772479766807089,0.007766185042715426,6.371119671994005e-5,0.007766185042715426,-460.97684863537114,460.99239359490474,1,0.007024660678428732,0.008520298855185446,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1300,randsvd,512,512,gauss,50,100,0.01051616079062816,0.00810369150919189,820.6023769989911,1.03664293040155,0,0.007713672858224273,0.007639968324359846,6.296208943255514e-5,0.007639968324359846,-459.66983922521194,459.68526657092843,1,0.006970263145188829,0.008457082571259718,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1320,randsvd,512,512,gauss,50,100,0.01215374734929458,0.00845196863187468,820.1461467164784,1.03664293040155,0,0.00759497987928972,0.007619552569891802,6.09280218263473e-5,0.007619552569891802,-459.03154747536456,459.04673743512313,1,0.006863677133413601,0.00832628262516584,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1340,randsvd,512,512,gauss,50,100,0.00815982324340973,0.00712544151139986,819.7086990909838,1.03664293040155,0,0.007374364655367015,0.007411016629796607,5.744025061126919e-5,0.007411016629796607,-458.31936426322017,458.33411299253095,1,0.0066643017450239445,0.008084427565710085,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1360,randsvd,512,512,gauss,50,100,0.0037463804213818,0.00429254756839298,819.2787623795317,1.03664293040155,0,0.00727248881246348,0.007262378987019075,5.579821725728039e-5,0.007262378987019075,-457.5731533984001,457.58769837602506,1,0.006572648706850632,0.007972328918076328,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1380,randsvd,512,512,gauss,50,100,0.00683696216544689,0.00691155540067876,818.9253158131359,1.03664293040155,0,0.006992302752444709,0.006935821542276035,5.182314891218894e-5,0.006935821542276035,-456.6089788563404,456.6229634618453,1,0.006317851501838161,0.007666754003051257,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1400,randsvd,512,512,gauss,50,100,0.00433136132889503,0.00752622930854016,818.5180888006589,1.03664293040155,0,0.006911384885128883,0.006965690384190224,5.062705790153774e-5,0.006965690384190224,-456.19111501902444,456.2049377887947,1,0.006244762320512202,0.007578007449745564,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1420,randsvd,512,512,gauss,50,100,0.00841430358290511,0.00701388873623547,818.0760405580244,1.03664293040155,0,0.006768573457023623,0.006906676220026866,4.8000659226333076e-5,0.006906676220026866,-455.42462987193966,455.4381670188537,1,0.006119472475151768,0.007417674438895478,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1440,randsvd,512,512,gauss,50,100,0.00644475955479796,0.00619195631761286,817.6716881161327,1.03664293040155,0,0.006763617868480728,0.006829118561309948,4.789618497504506e-5,0.006829118561309948,-454.79478663582694,454.80831387156394,1,0.006115223661059076,0.00741201207590238,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1460,randsvd,512,512,gauss,50,100,0.00702134175658422,0.00669908528151265,817.3190779318713,1.03664293040155,0,0.006646138327895173,0.006672251102367806,4.650737780830783e-5,0.006672251102367806,-454.15385938080874,454.1671516574645,1,0.006007213754034973,0.007285062901755373,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1480,randsvd,512,512,gauss,50,100,0.00802159854102601,0.00551562092056121,816.8952351051057,1.03664293040155,0,0.006779883801988751,0.006798713690117847,4.87322410849954e-5,0.006798713690117847,-453.5475349923588,453.56109475996277,1,0.006125855025538949,0.007433912578438553,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1500,randsvd,512,512,gauss,50,100,0.00659071410926584,0.00755109084955372,816.5226279019466,1.03664293040155,0,0.0068053111886528204,0.006692462836142058,4.90780328300563e-5,0.006692462836142058,-452.69951527045345,452.71312589283076,1,0.00614896610194991,0.007461656275355731,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1520,randsvd,512,512,gauss,50,100,0.00531412696266068,0.00598730621146234,816.1442097977958,1.03664293040155,0,0.006686899996681714,0.0066240931157271156,4.7783780150403344e-5,0.0066240931157271156,-452.2494351943192,452.26280899431254,1,0.006039267075868781,0.0073345329174946475,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1540,randsvd,512,512,gauss,50,100,0.00540683855605302,0.00625867109877235,815.7533401730215,1.03664293040155,0,0.00666657418126344,0.006637074213035526,4.779279347639376e-5,0.006637074213035526,-451.4545344331681,451.46786758153064,1,0.006018880182702207,0.007314268179824672,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1560,randsvd,512,512,gauss,50,100,0.00734267654608412,0.00653666454923992,815.3782635304029,1.03664293040155,0,0.006730314671138149,0.006673340369086583,4.862104746041174e-5,0.006673340369086583,-450.8434110581309,450.8568716874732,1,0.006077032478058773,0.007383596864217525,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1580,randsvd,512,512,gauss,50,100,0.00751132607330095,0.00672301732388659,814.9651804311706,1.03664293040155,0,0.006651038168225969,0.00668056636603406,4.704150700399458e-5,0.00668056636603406,-450.3146257852245,450.32792786156097,1,0.006008455099524153,0.007293621236927786,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1600,randsvd,512,512,gauss,50,100,0.00578222329335347,0.00512986724947794,814.5829488783955,1.03664293040155,0,0.006714518800995727,0.006659642360230853,4.809628635092842e-5,0.006659642360230853,-449.644412192897,449.657841230499,1,0.00606477156991224,0.007364266032079215,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1620,randsvd,512,512,gauss,50,100,0.01042603308337804,0.00677421770258875,814.2102933022105,1.03664293040155,0,0.00668685559272532,0.006535227934170524,4.79509477030872e-5,0.006535227934170524,-449.3855833572739,449.3989570684593,1,0.006038090816208499,0.0073356203692421405,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1640,randsvd,512,512,gauss,50,100,0.0076967382710598,0.00732893951499456,813.8200296519176,1.03664293040155,0,0.006464193878140736,0.006417028880318114,4.461784725724356e-5,0.006417028880318114,-448.7243386693256,448.73726705708185,1,0.005838383196912298,0.007090004559369175,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1660,randsvd,512,512,gauss,50,100,0.00671851691553669,0.00573432845550246,813.482190443059,1.03664293040155,0,0.0062595302050303826,0.006337647502423113,4.173667178497699e-5,0.006337647502423113,-448.1879305334473,448.2004495938574,1,0.0056542624023312275,0.006864798007729538,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1680,randsvd,512,512,gauss,50,100,0.00517184104698261,0.00539350644304675,813.1353597497069,1.03664293040155,0,0.006052082816751574,0.006129107998047222,3.91794789219063e-5,0.006129107998047222,-447.70185838508723,447.7139625507208,1,0.005465650367878003,0.0066385152656251445,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1700,randsvd,512,512,gauss,50,100,0.00542854379744353,0.00513640613051966,812.7795330607117,1.03664293040155,0,0.005894061227442042,0.006100040137552463,3.691563371621532e-5,0.006100040137552463,-446.939691764567,446.95147988702183,1,0.005324823299372325,0.0064632991555117585,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1720,randsvd,512,512,gauss,50,100,0.0039963339752788,0.00536846802999358,812.4807774036509,1.03664293040155,0,0.0056988749157251654,0.005919736876129913,3.429523363033974e-5,0.005919736876129913,-447.08308030797076,447.0944780578022,1,0.0051502120746570665,0.006247537756793264,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1740,randsvd,512,512,gauss,50,100,0.0047005390534509,0.00493839751054741,812.1434116358591,1.03664293040155,0,0.005610183106517503,0.005778898757553601,3.317507328043867e-5,0.005778898757553601,-446.3742263215876,446.38544668780065,1,0.005070554939426382,0.006149811273608623,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1760,randsvd,512,512,gauss,50,100,0.0029173267941503102,0.00367272078466164,811.7815866985102,1.03664293040155,0,0.0056672402753469115,0.005700413628801849,3.3870638607784525e-5,0.005700413628801849,-445.81401561985865,445.8253501004093,1,0.005121984395373045,0.0062124961553207785,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1780,randsvd,512,512,gauss,50,100,0.00678426210166024,0.00585315220198158,811.4617423108334,1.03664293040155,0,0.005635727671042594,0.005634633744082596,3.330933949141827e-5,0.005634633744082596,-445.50305952902045,445.5143309843626,1,0.005095008614597881,0.006176446727487307,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1800,randsvd,512,512,gauss,50,100,0.00599533342604696,0.00564746874427182,811.143268199121,1.03664293040155,0,0.005589450293626338,0.005502288152187046,3.2665878336400966e-5,0.005502288152187046,-444.99570790072517,445.00688680131236,1,0.005053979441680255,0.006124921145572421,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1820,randsvd,512,512,gauss,50,100,0.00525053678669258,0.00526467561501845,810.8288191687685,1.03664293040155,0,0.005644646800878698,0.005542860760942403,3.349123401980967e-5,0.005542860760942403,-444.2812295055877,444.29251879918945,1,0.00510245338419759,0.006186840217559806,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1840,randsvd,512,512,gauss,50,100,0.00458481820161129,0.00468591513289756,810.5072871006794,1.03664293040155,0,0.00562009335385467,0.005537661045966063,3.3469903333657355e-5,0.005537661045966063,-443.88841833067517,443.8996585173829,1,0.005078072627133109,0.006162114080576231,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1860,randsvd,512,512,gauss,50,100,0.00441340878278688,0.00585430196882111,810.2355150993221,1.03664293040155,0,0.0053530064209208845,0.005452666446395171,3.0430501371693645e-5,0.005452666446395171,-443.4062990974948,443.4170051103367,1,0.004836181771096837,0.005869831070744932,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1880,randsvd,512,512,gauss,50,100,0.00611149805345498,0.00580833157571245,809.9168260299664,1.03664293040155,0,0.005314474298521538,0.005446279848658353,3.0219451560015156e-5,0.005446279848658353,-443.21198557313426,443.2226145217313,1,0.004799444977753026,0.0058295036192900496,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1900,randsvd,512,512,gauss,50,100,0.00393668771848028,0.00427047795701088,809.6520577592443,1.03664293040155,0,0.005150912113670298,0.005320959617531139,2.8317427522132147e-5,0.005320959617531139,-442.2772788810895,442.2875807053168,1,0.004652354257761297,0.005649469969579299,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1920,randsvd,512,512,gauss,50,100,0.004075924104979,0.0042960218797484,809.3892493811118,1.03664293040155,0,0.004956854699121583,0.00521311052423782,2.6240253583233923e-5,0.00521311052423782,-442.1036541899335,442.1135678993317,1,0.0044769304666767195,0.005436778931566446,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1940,randsvd,512,512,gauss,50,100,0.00432642391254435,0.00468581421590155,809.0895183747842,1.03664293040155,0,0.004853918126879454,0.005058417707049079,2.4978753077544488e-5,0.005058417707049079,-441.83332148756824,441.84302932382195,1,0.004385672163016544,0.005322164090742363,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1960,randsvd,512,512,gauss,50,100,0.00470415291517613,0.0050450600840873,808.7951982327712,1.03664293040155,0,0.004940249868782122,0.005021640442173371,2.5818825598868404e-5,0.005021640442173371,-441.45090299623166,441.4607834959693,1,0.0044641951140971005,0.005416304623467143,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1980,randsvd,512,512,gauss,50,100,0.0050204243285725,0.00458411740905242,808.5193264697245,1.03664293040155,0,0.004771864461381014,0.004851600531433453,2.395446816430244e-5,0.004851600531433453,-440.8598971174791,440.8694408464018,1,0.004313319493631412,0.005230409429130616,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2000,randsvd,512,512,gauss,50,100,0.00467489568578444,0.00516692572692448,808.2283199270439,1.03664293040155,0,0.004849818854884499,0.004838429208403952,2.4900565083515295e-5,0.004838429208403952,-440.61848183122,440.62818146892977,1,0.004382306312489071,0.005317331397279927,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2020,randsvd,512,512,gauss,50,100,0.00380425109094803,0.00456049630266581,807.9418724191528,1.03664293040155,0,0.004858402129950649,0.004816884802039364,2.479197312562728e-5,0.004816884802039364,-440.1493309735274,440.15904777778735,1,0.004391910118081202,0.005324894141820096,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2040,randsvd,512,512,gauss,50,100,0.00544276695115984,0.00457272287151291,807.6474461699713,1.03664293040155,0,0.0048808203136517835,0.004929884292166478,2.5200589107994374e-5,0.004929884292166478,-439.4111162071607,439.420877847788,1,0.004410499702218542,0.005351140925085025,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2060,randsvd,512,512,gauss,50,100,0.00531169945486633,0.00517662781269868,807.3571333305488,1.03664293040155,0,0.004847482012662935,0.004913588703097488,2.4909180581315202e-5,0.004913588703097488,-439.5570480389093,439.56674300293463,1,0.004379888598509741,0.005315075426816129,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2080,randsvd,512,512,gauss,50,100,0.00541806827585659,0.0056581289948771,807.0583421834237,1.03664293040155,0,0.004987229308638157,0.005095220704418598,2.6310305830786684e-5,0.005095220704418598,-439.1314559679018,439.1414304265191,1,0.0045066648887291845,0.005467793728547129,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2100,randsvd,512,512,gauss,50,100,0.00343014081089496,0.00407398558308224,806.7990503300579,1.03664293040155,0,0.004799261755573639,0.0050260997784467,2.4492966716884096e-5,0.0050260997784467,-438.7180708524703,438.72766937598146,1,0.004335591367095197,0.005262932144052082,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2120,randsvd,512,512,gauss,50,100,0.00343817007560083,0.00366726893455539,806.5352692680672,1.03664293040155,0,0.004745257118108942,0.004944740264006477,2.402777850295477e-5,0.004944740264006477,-438.2339896721531,438.24348018638926,1,0.004286011020068611,0.005204503216149273,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2140,randsvd,512,512,gauss,50,100,0.00506152181550408,0.0058075052867079,806.2559571371403,1.03664293040155,0,0.004652592261547175,0.004813034005577057,2.2920719178002084e-5,0.004813034005577057,-437.9272436252762,437.9365488097993,1,0.004204050602300252,0.005101133920794098,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2160,randsvd,512,512,gauss,50,100,0.00531847517964018,0.0057381116562258,805.9441270418677,1.03664293040155,0,0.0047279634421172395,0.004860100312196751,2.381776876704922e-5,0.004860100312196751,-437.4943223292134,437.50377825609763,1,0.004270728720609388,0.005185198163625091,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2180,randsvd,512,512,gauss,50,100,0.00344886822132198,0.00366090869697681,805.6901238019395,1.03664293040155,0,0.004565671093971547,0.004631441724603468,2.220725039629077e-5,0.004631441724603468,-437.31956460902165,437.3286959512096,1,0.004124165653198535,0.005007176534744559,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2200,randsvd,512,512,gauss,50,100,0.0049409618566576,0.00461566618138056,805.4549004364636,1.03664293040155,0,0.004599875091267031,0.00458431282630417,2.251087180370586e-5,0.00458431282630417,-436.5834155410135,436.59261529119607,1,0.004155361727041819,0.005044388455492243,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2220,randsvd,512,512,gauss,50,100,0.00549811599611923,0.00465443746565165,805.2025582892779,1.03664293040155,0,0.0046041376281668375,0.004579281614561806,2.262116210989149e-5,0.004579281614561806,-436.60007246194004,436.6092807371964,1,0.004158536664737811,0.005049738591595864,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2240,randsvd,512,512,gauss,50,100,0.00365915014308535,0.00403995529758145,804.9369514142511,1.03664293040155,0,0.004626119971028344,0.0045693132744294655,2.2882699326284102e-5,0.0045693132744294655,-436.00654517707625,436.0157974170183,1,0.00417795047648099,0.005074289465575699,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2260,randsvd,512,512,gauss,50,100,0.0056230944712919,0.00600778647199948,804.6519466927494,1.03664293040155,0,0.004490875574835362,0.004474300928468942,2.1314757263857282e-5,0.004474300928468942,-435.6634777049597,435.6724594561094,1,0.0040583330004503836,0.00492341814922034,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2280,randsvd,512,512,gauss,50,100,0.00463209714311817,0.00394875983854137,804.402078330677,1.03664293040155,0,0.004495560453492917,0.004476429728228094,2.1341384083451656e-5,0.004476429728228094,-435.44373444461485,435.45272556552186,1,0.004062747793028418,0.004928373113957415,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2300,randsvd,512,512,gauss,50,100,0.00453379291254023,0.00463933272604342,804.1476357513224,1.03664293040155,0,0.004414570449721065,0.004521157209304153,2.047993659980634e-5,0.004521157209304153,-435.2068736663212,435.2157028072207,1,0.003990583031585103,0.004838557867857026,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2320,randsvd,512,512,gauss,50,100,0.00401084717733338,0.00441408538736471,803.9158083128068,1.03664293040155,0,0.004317879375303949,0.0044575906728741566,1.9645238805057017e-5,0.0044575906728741566,-434.88253535801937,434.89117111677,1,0.0039026220318155638,0.004733136718792334,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2340,randsvd,512,512,gauss,50,100,0.00452169657423127,0.0041407367264623,803.6554995730925,1.03664293040155,0,0.004269153036138956,0.004439584416111664,1.9221350114067903e-5,0.004439584416111664,-434.66658266894274,434.67512097501503,1,0.003858400163092169,0.004679905909185743,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2360,randsvd,512,512,gauss,50,100,0.00451561417438067,0.00364804179830004,803.4250834612006,1.03664293040155,0,0.004114214709019006,0.004291914844435117,1.781608196253034e-5,0.004291914844435117,-434.2787481941588,434.2869766235769,1,0.0037187618077441564,0.0045096676102938564,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2380,randsvd,512,512,gauss,50,100,0.00510368113734248,0.00558749888892425,803.16533804762,1.03664293040155,0,0.004129065145460752,0.004305429365889776,1.7999007653117467e-5,0.004305429365889776,-433.78227524024464,433.7905333705355,1,0.0037315872827085694,0.004526543008212936,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2400,randsvd,512,512,gauss,50,100,0.00647064830408344,0.00475259183354341,802.8858315422549,1.03664293040155,0,0.004255704726095804,0.004296061252960656,1.9244512411879645e-5,0.004296061252960656,-433.7094666202014,433.71797802965364,1,0.0038447044428545074,0.004666705009337101,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2420,randsvd,512,512,gauss,50,100,0.00431443260411989,0.00382993074926916,802.6452589063194,1.03664293040155,0,0.0042646573869501705,0.004263934699921506,1.920562827456048e-5,0.004263934699921506,-433.2950549409473,433.3035842557212,1,0.003854072533105067,0.004675242240795274,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2440,randsvd,512,512,gauss,50,100,0.00393908734746209,0.00374836551062813,802.4323833403067,1.03664293040155,0,0.00414289189522093,0.004152888243909237,1.8047248505575352e-5,0.004152888243909237,-433.42848021038964,433.4367659941801,1,0.0037448817297850243,0.004540902060656835,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2460,randsvd,512,512,gauss,50,100,0.00393530419472529,0.00449135494535153,802.1622051559269,1.03664293040155,0,0.004225166136589282,0.0042142478708202735,1.8749355773937647e-5,0.0042142478708202735,-432.85655016121143,432.86500049348456,1,0.003819487778201841,0.004630844494976723,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2480,randsvd,512,512,gauss,50,100,0.00344569936229327,0.00387021526351848,801.912582674626,1.03664293040155,0,0.004155625304366895,0.004158358949274089,1.8001771757187802e-5,0.004158358949274089,-432.59812181703177,432.60643306764047,1,0.0037581169224877114,0.004553133686246078,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2500,randsvd,512,512,gauss,50,100,0.00476902689304192,0.00484237395111225,801.6600067883635,1.03664293040155,0,0.0040807457782797325,0.004089294103364483,1.717188323183122e-5,0.004089294103364483,-432.39464738347465,432.40280887503116,1,0.0036925081471299794,0.004468983409429486,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2520,randsvd,512,512,gauss,50,100,0.00314479699388702,0.00337487782084972,801.4448140277381,1.03664293040155,0,0.004041084673143396,0.004066839242275233,1.6867384384837768e-5,0.004066839242275233,-431.82738048919083,431.8354626585371,1,0.003656304632526557,0.004425864713760236,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2540,randsvd,512,512,gauss,50,100,0.00449410281275805,0.00385645650393671,801.181850184051,1.03664293040155,0,0.0041359441620146655,0.004122748219910838,1.77251000331059e-5,0.004122748219910838,-431.7748296613354,431.78310154965936,1,0.0037415022888531487,0.004530386035176182,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2560,randsvd,512,512,gauss,50,100,0.00377435711409816,0.00425613745260166,800.948980737168,1.03664293040155,0,0.004003256873699433,0.0040424193878282125,1.6760226664971266e-5,0.0040424193878282125,-431.29868816716123,431.30669468090866,1,0.0036197010254706676,0.004386812721928199,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2580,randsvd,512,512,gauss,50,100,0.0029648152292041,0.00375360189474245,800.7066719390258,1.03664293040155,0,0.00396738036162842,0.003984156295913947,1.654005064488517e-5,0.003984156295913947,-431.0316415586085,431.0395763193318,1,0.003586352193635241,0.0043484085296216,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2600,randsvd,512,512,gauss,50,100,0.00280821651763236,0.00340449385449407,800.4873617235719,1.03664293040155,0,0.0038006022157490407,0.003907798535317033,1.5173183198720474e-5,0.003907798535317033,-430.9353530814923,430.94295428592375,1,0.0034356575535811657,0.004165546877916915,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2620,randsvd,512,512,gauss,50,100,0.00403194081161968,0.00348713973345407,800.2443578455141,1.03664293040155,0,0.0039036711645052177,0.0039331572054822645,1.6083386719262633e-5,0.0039331572054822645,-430.7089927731374,430.7168001154664,1,0.0035279398279402887,0.004279402501070146,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2640,randsvd,512,512,gauss,50,100,0.00389824426878782,0.00333090838773231,800.0137761032623,1.03664293040155,0,0.0038230756821919865,0.003828398848335339,1.5497663556485008e-5,0.003828398848335339,-430.3287880873454,430.3364342387098,1,0.003454249469239157,0.004191901895144816,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2660,randsvd,512,512,gauss,50,100,0.00410671529638379,0.00377014077392847,799.7818885218537,1.03664293040155,0,0.003858438714956885,0.00376175781803467,1.5804575612263515e-5,0.00376175781803467,-430.1741036359766,430.1818205134065,1,0.0034859783329005425,0.004230899097013227,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2680,randsvd,512,512,gauss,50,100,0.00260878463402603,0.00354203598604773,799.5407624543376,1.03664293040155,0,0.0038935545725951306,0.0037974090587523726,1.6166700439234948e-5,0.0037974090587523726,-430.08801122029644,430.0957983294416,1,0.003516851328136361,0.0042702578170539,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2700,randsvd,512,512,gauss,50,100,0.00312936734152738,0.00318657089688658,799.3360167804133,1.03664293040155,0,0.0039289816930946605,0.003772821298613722,1.6532871114708854e-5,0.003772821298613722,-429.6371574464114,429.64501540979757,1,0.0035480362304151996,0.004309927155774121,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2720,randsvd,512,512,gauss,50,100,0.00418349292679926,0.00321350428912597,799.1401264940883,1.03664293040155,0,0.0037949094594321806,0.003698682116599894,1.541040450021584e-5,0.003698682116599894,-429.143651283647,429.15124110256585,1,0.003427123043770583,0.004162695875093779,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2740,randsvd,512,512,gauss,50,100,0.00218879593063115,0.00301441068673657,798.907736898701,1.03664293040155,0,0.0037529847396220576,0.003749275014278177,1.4953665874944178e-5,0.003749275014278177,-429.07936278961665,429.08686875909586,1,0.0033906896053297747,0.0041152798739143405,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2760,randsvd,512,512,gauss,50,100,0.00328320480783737,0.00345294875245627,798.698883791705,1.03664293040155,0,0.0037758928644363826,0.003729612532516247,1.5126218702478064e-5,0.003729612532516247,-429.005443019811,429.0129948055399,1,0.003411513433874356,0.004140272294998409,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2780,randsvd,512,512,gauss,50,100,0.00312124071426322,0.00306737859438631,798.4768954082576,1.03664293040155,0,0.003705358950200537,0.0036669375788692406,1.462686401249289e-5,0.0036669375788692406,-428.97031931027016,428.9777300281705,1,0.0033470445378423926,0.004063673362558681,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2800,randsvd,512,512,gauss,50,100,0.00357495258262366,0.00312885061642634,798.2576669491611,1.03664293040155,0,0.003678720432988741,0.003672318773211072,1.4349924817382254e-5,0.003672318773211072,-428.3280388020756,428.3353962429416,1,0.003323814321488148,0.004033626544489334,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2820,randsvd,512,512,gauss,50,100,0.00276335775946053,0.00323506874679985,798.0733089425745,1.03664293040155,0,0.003584868626934001,0.003607125201922267,1.3657585624680302e-5,0.003607125201922267,-428.2708115408162,428.2779812780701,1,0.003238629908890127,0.003931107344977875,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2840,randsvd,512,512,gauss,50,100,0.00286061260828895,0.00364225614842465,797.8585087762342,1.03664293040155,0,0.0036141377516277435,0.003556364800700796,1.394807725289673e-5,0.003556364800700796,-428.2447964912085,428.25202476671177,1,0.0032642362251155015,0.003964039278139986,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2860,randsvd,512,512,gauss,50,100,0.00316657118388784,0.00405849411510537,797.6229787220249,1.03664293040155,0,0.003607935287074586,0.0036393563035407458,1.3814665152330618e-5,0.0036393563035407458,-427.6973343568869,427.704550227461,1,0.0032597111695331906,0.003956159404615981,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2880,randsvd,512,512,gauss,50,100,0.00359223327659589,0.00343174098949091,797.4347705209232,1.03664293040155,0,0.003514858220478394,0.0035637177612095486,1.2967616112619324e-5,0.0035637177612095486,-427.45656776208466,427.46359747852557,1,0.0031774786835357715,0.003852237757421016,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2900,randsvd,512,512,gauss,50,100,0.00237965570181452,0.00313185990632513,797.2341972581746,1.03664293040155,0,0.0034848339045735984,0.0035025090493435605,1.2761921297887786e-5,0.0035025090493435605,-427.5422696612998,427.54923932910896,1,0.0031501408530749306,0.0038195269560722662,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2920,randsvd,512,512,gauss,50,100,0.00370217105137437,0.00333601969123565,797.0440453102423,1.03664293040155,0,0.0035620620164187942,0.0034840054056246594,1.3279897026873157e-5,0.0034840054056246594,-426.9023143061995,426.9094384302324,1,0.0032206443270004223,0.003903479705837166,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2940,randsvd,512,512,gauss,50,100,0.00396205407133466,0.00361131209999888,796.8037758324455,1.03664293040155,0,0.00356884186271626,0.0035061332895967496,1.331801345051101e-5,0.0035061332895967496,-426.7334755057999,426.74061318952533,1,0.0032269345498994245,0.003910749175533096,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2960,randsvd,512,512,gauss,50,100,0.00263168008583377,0.00327901404261941,796.6067535276364,1.03664293040155,0,0.003492905294334481,0.003411163420910268,1.2777200877041714e-5,0.003411163420910268,-426.637455972654,426.6444417832426,1,0.0031580119423067167,0.0038277986463622453,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2980,randsvd,512,512,gauss,50,100,0.00366745736379901,0.0033738543383133,796.4139317424404,1.03664293040155,0,0.003541235230737046,0.003421951922228695,1.3147173762305662e-5,0.003421951922228695,-426.16690416728676,426.1739866377482,1,0.003201527940885874,0.003880942520588218,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3000,randsvd,512,512,gauss,50,100,0.00257277227095804,0.00399843299641123,796.196941690596,1.03664293040155,0,0.0036040941437426245,0.003453913739955847,1.3595933109368625e-5,0.003453913739955847,-426.1680572460119,426.1752654342994,1,0.0032586377979767537,0.003949550489508496,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3020,randsvd,512,512,gauss,50,100,0.00315791185164672,0.00339728224749177,795.9713768065634,1.03664293040155,0,0.003635358057277446,0.00354007713271945,1.384117968042541e-5,0.00354007713271945,-425.91067505707315,425.91794577318774,1,0.003286799926133034,0.003983916188421858,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3040,randsvd,512,512,gauss,50,100,0.00231276931955996,0.00325935978641631,795.7734271835853,1.03664293040155,0,0.003575453897364591,0.0034639195175467075,1.34270936033835e-5,0.0034639195175467075,-426.07232109501825,426.079472002813,1,0.0032321492572674965,0.003918758537461686,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3060,randsvd,512,512,gauss,50,100,0.00339609891232144,0.00300563760978838,795.5802812237225,1.03664293040155,0,0.003546297179228837,0.0034255235778227196,1.3300636336697556e-5,0.0034255235778227196,-425.5622663877172,425.5693589820757,1,0.0032046129965966445,0.0038879813618610294,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3080,randsvd,512,512,gauss,50,100,0.00292394191785941,0.00405440720835497,795.3812309182233,1.03664293040155,0,0.0035083239655842764,0.003415042869432325,1.3080276845400674e-5,0.003415042869432325,-425.46417620701754,425.47119285494875,1,0.0031694820462293163,0.0038471658849392365,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3100,randsvd,512,512,gauss,50,100,0.0025615178613511,0.00309691340275598,795.1957911729057,1.03664293040155,0,0.0034386877249360935,0.003389178451443157,1.2589117444405374e-5,0.003389178451443157,-425.06476033312015,425.07163770857005,1,0.0031062683659579416,0.0037711070839142454,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3120,randsvd,512,512,gauss,50,100,0.00204797080278914,0.00317529639718146,795.0208708050754,1.03664293040155,0,0.003280955794475577,0.003293725103970382,1.1597722462923581e-5,0.003293725103970382,-425.14822725862376,425.1547891702127,1,0.0029618938401631996,0.003600017748787954,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3140,randsvd,512,512,gauss,50,100,0.00189775219449507,0.00256356970191185,794.8214859892659,1.03664293040155,0,0.0032715939285892204,0.003270726075766286,1.1494173860163903e-5,0.003270726075766286,-424.53272377899435,424.5392669668516,1,0.0029539595172890696,0.0035892283398893713,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3160,randsvd,512,512,gauss,50,100,0.00272464714131354,0.00277655383508213,794.6448500058589,1.03664293040155,0,0.0032436898128507443,0.0032921944800716565,1.115771923227218e-5,0.0032921944800716565,-424.5452796268558,424.5517670064815,1,0.0029307387869721394,0.0035566408387293492,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3180,randsvd,512,512,gauss,50,100,0.00354595717137557,0.00322581304242435,794.4522473464955,1.03664293040155,0,0.0032121828073036103,0.003262142944112617,1.08916406633585e-5,0.003262142944112617,-424.3829104265749,424.3893347921895,1,0.0029029857745771,0.003521379840030121,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3200,randsvd,512,512,gauss,50,100,0.00304689273788731,0.00347580773524924,794.227371423615,1.03664293040155,0,0.0032327873855376127,0.0032956677987838103,1.1100653237264911e-5,0.0032956677987838103,-424.18872062447593,424.19518619924696,1,0.0029206376773213507,0.0035449370937538746,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3220,randsvd,512,512,gauss,50,100,0.00333960639919073,0.00289675638501555,794.0183903038073,1.03664293040155,0,0.003368339657251768,0.0033456365447554677,1.2072300303523313e-5,0.0033456365447554677,-424.0567326278122,424.0634693071267,1,0.0030428151574729435,0.0036938641570305924,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3240,randsvd,512,512,gauss,50,100,0.00454611760922883,0.00351990472337001,793.8166111554976,1.03664293040155,0,0.003399052699182999,0.0033691999166676526,1.2279195769222948e-5,0.0033691999166676526,-424.0025152693524,424.0093133747508,1,0.003070750624785355,0.0037273547735806427,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3260,randsvd,512,512,gauss,50,100,0.0037711266738576,0.00295041313116313,793.6304548570101,1.03664293040155,0,0.0034265435129020735,0.00332773744424342,1.245723899277264e-5,0.00332773744424342,-423.55898244308287,423.56583553010864,1,0.003095869882550213,0.003757217143253934,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3280,randsvd,512,512,gauss,50,100,0.00445469506456309,0.00301513990497902,793.4543240835992,1.03664293040155,0,0.0033714311181727826,0.003265850253339151,1.2107516569180587e-5,0.003265850253339151,-423.528213519564,423.5349563818004,1,0.0030454321682528624,0.0036974300680927027,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3300,randsvd,512,512,gauss,50,100,0.00259925502400499,0.00322538557735513,793.2665596736002,1.03664293040155,0,0.00327610736736266,0.0032191352929956934,1.1372938231267243e-5,0.0032191352929956934,-423.3903611521305,423.3969133668652,1,0.0029601525326130255,0.003592062202112295,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3320,randsvd,512,512,gauss,50,100,0.00230937872941727,0.00263533172219216,793.087490754082,1.03664293040155,0,0.0031626221617606556,0.003131913364565641,1.0533571464271538e-5,0.003131913364565641,-423.3081304616279,423.31445570595145,1,0.0028585501214995054,0.0034666942020218057,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3340,randsvd,512,512,gauss,50,100,0.00257626784160395,0.00259775865913966,792.9263737724559,1.03664293040155,0,0.003028757447955641,0.003023037678503986,9.628032266708064e-6,0.003023037678503986,-423.0072541867772,423.0133117016731,1,0.002738049146485765,0.0033194657494255166,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3360,randsvd,512,512,gauss,50,100,0.00377117314475729,0.00319492647634243,792.760274432908,1.03664293040155,0,0.0029575967044063772,0.003004949301292078,9.228823709055185e-6,0.003004949301292078,-422.65524354520574,422.6611587386145,1,0.0026729790467542713,0.0032422143620584832,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3380,randsvd,512,512,gauss,50,100,0.0022469251497454,0.00270969437205926,792.5879000369297,1.03664293040155,0,0.0029135586882333025,0.0030034482797195038,8.959931047766707e-6,0.0030034482797195038,-422.6252767365281,422.6311038539046,1,0.0026331180163778924,0.0031939993600887126,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3400,randsvd,512,512,gauss,50,100,0.00223474850807888,0.00272844920138673,792.4122013591485,1.03664293040155,0,0.002926201075377846,0.002937056108277724,9.126139749219296e-6,0.002937056108277724,-422.59834166867057,422.6041940708213,1,0.0026431712375224584,0.003209230913233234,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3420,randsvd,512,512,gauss,50,100,0.00362896058130362,0.00314868858302401,792.2326623046964,1.03664293040155,0,0.002952243802736193,0.0029641380837944348,9.349315107983871e-6,0.0029641380837944348,-421.93656695786296,421.9424714454684,1,0.0026657741880970493,0.0032387134173753364,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3440,randsvd,512,512,gauss,50,100,0.00257372482429935,0.00265128692330586,792.0502478808302,1.03664293040155,0,0.002966316837558425,0.0029800591377777824,9.414251486237342e-6,0.0029800591377777824,-421.8825073286062,421.8884399622813,1,0.0026788540961603224,0.0032537795789565277,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3460,randsvd,512,512,gauss,50,100,0.00403526291090421,0.00316540453243026,791.8541801205232,1.03664293040155,0,0.003047634479101203,0.0029941139496260957,9.973688999548674e-6,0.0029941139496260957,-421.7844710206243,421.79056628958256,1,0.0027517538209455095,0.003343515137256897,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3480,randsvd,512,512,gauss,50,100,0.00361887081712437,0.00306310981837289,791.6791104818826,1.03664293040155,0,0.0031378319425998166,0.0030254895537050125,1.0501243310409563e-5,0.0030254895537050125,-421.7820834450113,421.7883591088965,1,0.00283422686843902,0.003441437016760613,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3500,randsvd,512,512,gauss,50,100,0.00216546273288975,0.00253237731398714,791.4942783413127,1.03664293040155,0,0.0031934932490791284,0.003043902600818555,1.0878454122224725e-5,0.003043902600818555,-421.6714450079758,421.67783199447393,1,0.0028844834459145164,0.0035025030522437403,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3520,randsvd,512,512,gauss,50,100,0.00306982738947698,0.00307504287037831,791.3206308992999,1.03664293040155,0,0.003178670566014382,0.0030307501092185114,1.0670669250698028e-5,0.0030307501092185114,-421.14441859734865,421.15077593848065,1,0.00287262612565001,0.0034847150063787536,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3540,randsvd,512,512,gauss,50,100,0.00357339803096189,0.00364621512779006,791.1309524308782,1.03664293040155,0,0.003198538862847389,0.0030236670287464144,1.0800410389416462e-5,0.0030236670287464144,-421.39082446883765,421.3972215465634,1,0.0028906394972313494,0.0035064382284634285,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3560,randsvd,512,512,gauss,50,100,0.00325639803076362,0.00344335268818662,790.9619483635455,1.03664293040155,0,0.0030725079897354728,0.003003582381123628,9.931051000956346e-6,0.003003582381123628,-421.15371336576374,421.15985838174316,1,0.0027772604609679233,0.0033677555185030223,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3580,randsvd,512,512,gauss,50,100,0.00188149989750121,0.00260909659447659,790.7670026667807,1.03664293040155,0,0.003095079664511106,0.0030263634866645405,1.0148208758313572e-5,0.0030263634866645405,-421.15225082742046,421.15844098674944,1,0.002796621570379858,0.003393537758642354,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3600,randsvd,512,512,gauss,50,100,0.0036232711266477,0.00287689193370333,790.597972914316,1.03664293040155,0,0.003012358545137344,0.003006200055871592,9.550640118925902e-6,0.003006200055871592,-420.6489737001845,420.65499841727484,1,0.0027228209883135516,0.003301896101961136,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3620,randsvd,512,512,gauss,50,100,0.00340763294291999,0.00284845581360803,790.4308625574489,1.03664293040155,0,0.0029661585393961367,0.0029851066264356156,9.314686432440104e-6,0.0029851066264356156,-420.45833221812694,420.4642645352057,1,0.00268021994044842,0.0032520971383438535,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3640,randsvd,512,512,gauss,50,100,0.00232297821448922,0.00273496016650122,790.2596799449797,1.03664293040155,0,0.0028980391913915626,0.002968927421118029,8.895189046664288e-6,0.002968927421118029,-420.39279257938784,420.39858865777063,1,0.0026186135500823786,0.0031774648327007465,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3660,randsvd,512,512,gauss,50,100,0.00340740969495615,0.0030902842172158,790.0817487415669,1.03664293040155,0,0.002961348141091645,0.0029742502808907945,9.283687902698343e-6,0.0029742502808907945,-419.97905383894454,419.9849765352267,1,0.002675885729019641,0.0032468105531636487,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3680,randsvd,512,512,gauss,50,100,0.00271158282511481,0.0025182804701304,789.911193362008,1.03664293040155,0,0.0028865808990720756,0.0029202275291945554,8.73690433528473e-6,0.0029202275291945554,-420.44437412919336,420.45014729099154,1,0.0026096525253038547,0.0031635092728402965,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3700,randsvd,512,512,gauss,50,100,0.00301773478056058,0.00273547232474998,789.7490755517935,1.03664293040155,0,0.002849856447057978,0.002863178763306393,8.500877918828326e-6,0.002863178763306393,-419.9502162650094,419.95591597790354,1,0.0025766942766211765,0.0031230186174947792,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3720,randsvd,512,512,gauss,50,100,0.00276278925492924,0.00267684139485938,789.5958140442892,1.03664293040155,0,0.0028141707075977594,0.002816099344430919,8.262739971456105e-6,0.002816099344430919,-419.68270886234546,419.6883372037607,1,0.0025448618063748274,0.0030834796088206914,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3740,randsvd,512,512,gauss,50,100,0.00264530333412778,0.00285971334280503,789.4432921706425,1.03664293040155,0,0.0027768350197784073,0.0027994039707112833,8.049720059448662e-6,0.0027994039707112833,-419.90161181869456,419.90716548873417,1,0.0025110202834501,0.0030426497561067147,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3760,randsvd,512,512,gauss,50,100,0.00203654204421546,0.00198324462852946,789.2883388776218,1.03664293040155,0,0.002670562098109235,0.002738057056957736,7.432625856537545e-6,0.002738057056957736,-419.45050798723145,419.45584911142765,1,0.00241513921598532,0.0029259849802331503,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3780,randsvd,512,512,gauss,50,100,0.00373222726662651,0.00331799992814748,789.1229331409721,1.03664293040155,0,0.002649921106985297,0.0027317244538759278,7.335474406522056e-6,0.0027317244538759278,-419.3956658894987,419.40096573171263,1,0.002396173024997573,0.0029036691889730206,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3800,randsvd,512,512,gauss,50,100,0.00214019292454885,0.00269323718601665,788.9693267430245,1.03664293040155,0,0.0026219925381039655,0.002738288077207775,7.207693497481837e-6,0.002738288077207775,-419.10604235834643,419.1112863434226,1,0.002370464258547096,0.002873520817660835,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3820,randsvd,512,512,gauss,50,100,0.00292549864003687,0.0028875158185993,788.8088939843868,1.03664293040155,0,0.0026047573364696144,0.0027330582127878316,7.12117652890759e-6,0.0027330582127878316,-419.09503452822514,419.1002440428981,1,0.002354743214122432,0.002854771458816797,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3840,randsvd,512,512,gauss,50,100,0.00361114369644523,0.00324083123692369,788.6376883497948,1.03664293040155,0,0.002663557960179665,0.0027484475186210864,7.449947749393868e-6,0.0027484475186210864,-418.7467862455076,418.75211336142803,1,0.002407837617031353,0.002919278303327977,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3860,randsvd,512,512,gauss,50,100,0.00284813222581771,0.00302351433449139,788.4643533548272,1.03664293040155,0,0.0027834645590438293,0.0027942054683357887,8.143830158303524e-6,0.0027942054683357887,-418.93025585687906,418.9358227859972,1,0.002516100504260002,0.0030508286138276565,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3880,randsvd,512,512,gauss,50,100,0.00320865369585592,0.00242498212488303,788.3233392142778,1.03664293040155,0,0.002714366437727591,0.0027332724500983034,7.76658911567485e-6,0.0027332724500983034,-418.4463147934628,418.45174352633825,1,0.0024532682664588747,0.002975464608996307,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3900,randsvd,512,512,gauss,50,100,0.0028794873814152,0.00274431982763637,788.1839163432745,1.03664293040155,0,0.0026795937285952138,0.0026984682866393254,7.575630342285239e-6,0.0026984682866393254,-418.6745148766692,418.6798740641264,1,0.0024217253719669186,0.002937462085223509,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3920,randsvd,512,512,gauss,50,100,0.00212702240112173,0.00284229845640851,788.0288663105812,1.03664293040155,0,0.002689632159547539,0.002695303260907422,7.63186007719762e-6,0.002695303260907422,-418.24549113732235,418.25087040164146,1,0.002430808564745133,0.0029484557543499454,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3940,randsvd,512,512,gauss,50,100,0.00261824135775064,0.00226647489251345,787.8835105006954,1.03664293040155,0,0.0026207463873894085,0.0026479808648262617,7.261270762958471e-6,0.0026479808648262617,-418.16975083990894,418.1749923326837,1,0.0023682849905490386,0.0028732077842297784,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3960,randsvd,512,512,gauss,50,100,0.00247469461350147,0.00220857620436138,787.7353358184182,1.03664293040155,0,0.002559803942361214,0.0025680671423292845,6.870713521522307e-6,0.0025680671423292845,-418.08930144382526,418.09442105170996,1,0.0023142258703317295,0.0028053820143906986,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3980,randsvd,512,512,gauss,50,100,0.00187650814048051,0.00226701649684926,787.5802157843767,1.03664293040155,0,0.0025993513433021963,0.0025884346518819613,7.050970188685689e-6,0.0025884346518819613,-417.88869195026246,417.89389065294904,1,0.0023505726946810705,0.002848129991923322,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4000,randsvd,512,512,gauss,50,100,0.00282828787718317,0.00259767917642528,787.4414335750715,1.03664293040155,0,0.0026087430689009632,0.002571108842387179,7.155426950695706e-6,0.002571108842387179,-417.55619341944447,417.56141090558225,1,0.0023581284265825706,0.002859357711219356,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4020,randsvd,512,512,gauss,50,100,0.00237686026876639,0.00251705518692776,787.2929048020922,1.03664293040155,0,0.002590899192009761,0.0025515136375893065,7.07674538736556e-6,0.0025515136375893065,-417.62739935318024,417.63258115156424,1,0.0023416662463580963,0.002840132137661426,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4040,randsvd,512,512,gauss,50,100,0.00234885227891382,0.00229473623129732,787.1387682539481,1.03664293040155,0,0.002600160133782046,0.002563340080982504,7.102043159299401e-6,0.002563340080982504,-417.63854751986094,417.6437478401285,1,0.0023504821096975255,0.0028498381578665665,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4060,randsvd,512,512,gauss,50,100,0.00194073010750698,0.00243403789354109,786.9901392932185,1.03664293040155,0,0.002523873530532851,0.002552840280525514,6.746117293040239e-6,0.002552840280525514,-417.3789714341196,417.3840191811807,1,0.002280532350874374,0.002767214710191328,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4080,randsvd,512,512,gauss,50,100,0.00247968600427391,0.00245308771076618,786.8475193219003,1.03664293040155,0,0.0025263683279868813,0.0025407437659049985,6.79952638465965e-6,0.0025407437659049985,-417.38483873457346,417.3898914712295,1,0.002282065779847831,0.0027706708761259316,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4100,randsvd,512,512,gauss,50,100,0.00322031851052899,0.00218763556265738,786.6909392619445,1.03664293040155,0,0.0025750274740356164,0.002567118931569551,7.022047767693919e-6,0.002567118931569551,-417.3249981542045,417.3301482091526,1,0.002326759583110305,0.0028232953649609278,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4120,randsvd,512,512,gauss,50,100,0.00231879784545361,0.0024413621670773,786.5708836120252,1.03664293040155,0,0.002513451944225649,0.0025177278181354426,6.712136883805119e-6,0.0025177278181354426,-417.14963743660877,417.1546643404973,1,0.0022707243969285846,0.0027561794915227132,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4140,randsvd,512,512,gauss,50,100,0.00266778072519029,0.00263247751046066,786.4096532254734,1.03664293040155,0,0.002536137843835507,0.0025048780192229226,6.875179407970798e-6,0.0025048780192229226,-416.92801949752555,416.9330917732132,1,0.0022904799732797227,0.0027817957143912914,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4160,randsvd,512,512,gauss,50,100,0.0016018997509779,0.00213893003428034,786.2671795537728,1.03664293040155,0,0.0025452598773388403,0.002492713713087311,6.959304804563699e-6,0.002492713713087311,-416.5400582225369,416.54514874229164,1,0.0022981036290404457,0.002792416125637235,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4180,randsvd,512,512,gauss,50,100,0.00230606773108544,0.00265282238151067,786.1342318131162,1.03664293040155,0,0.0025146599497684187,0.0024851768197210315,6.748072983662173e-6,0.0024851768197210315,-416.4321317544521,416.43716107435165,1,0.0022712835005202934,0.002758036399016544,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4200,randsvd,512,512,gauss,50,100,0.00266884478332475,0.00240175277197742,785.9921395606691,1.03664293040155,0,0.00243174512877846,0.002449969483825178,6.327386057603553e-6,0.002449969483825178,-416.5328546583929,416.53771814865047,1,0.0021960770118097553,0.002667413245747165,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4220,randsvd,512,512,gauss,50,100,0.00197214778010892,0.00209265707364828,785.8562255631832,1.03664293040155,0,0.002440838642444503,0.0024725017410886056,6.389848083683726e-6,0.0024725017410886056,-416.7573906195902,416.76227229687504,1,0.0022040101602357103,0.0026776671246532954,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4240,randsvd,512,512,gauss,50,100,0.00112969516805965,0.00170389737337262,785.7072581450863,1.03664293040155,0,0.0024166935038822763,0.0024466778018165467,6.235190231219847e-6,0.0024466778018165467,-416.5799523695838,416.5847857565916,1,0.002182748637744534,0.002650638370020019,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4260,randsvd,512,512,gauss,50,100,0.00252108352997048,0.00281733509092167,785.5560705572342,1.03664293040155,0,0.002437063061238029,0.002473534233862516,6.266699003091732e-6,0.002473534233862516,-416.03825472515325,416.0431288512757,1,0.0022025278340936393,0.002671598288382419,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4280,randsvd,512,512,gauss,50,100,0.00211030209741845,0.00254627545740985,785.4186144518985,1.03664293040155,0,0.0023908644245218768,0.0024263173018892687,6.072293681265516e-6,0.0024263173018892687,-416.19739601919247,416.2021777480415,1,0.0021599957290457552,0.0026217331199979983,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4300,randsvd,512,512,gauss,50,100,0.0021107023125639,0.00217875849739418,785.2749011379123,1.03664293040155,0,0.0024174335083850286,0.0024029886571580667,6.1705542968331425e-6,0.0024029886571580667,-416.1569712580345,416.1618061250513,1,0.002184704373988289,0.002650162642781768,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4320,randsvd,512,512,gauss,50,100,0.00238741408445521,0.00237983930486054,785.1322980877037,1.03664293040155,0,0.002508151893463562,0.0024512245023365145,6.6167996511077295e-6,0.0024512245023365145,-416.12762435837436,416.13264066216124,1,0.0022671543267800617,0.002749149460147062,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4340,randsvd,512,512,gauss,50,100,0.0030570255675013,0.00278967620045734,784.9866596808151,1.03664293040155,0,0.0024864375854504648,0.0024567794585950674,6.4776688075976485e-6,0.0024567794585950674,-415.81999697090447,415.82496984607536,1,0.0022479871966634246,0.002724887974237505,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4360,randsvd,512,512,gauss,50,100,0.0022924093967977,0.00307753666903927,784.8388376183868,1.03664293040155,0,0.0024484293901909366,0.002435921180786318,6.276000492146201e-6,0.002435921180786318,-415.972557332573,415.9774541913534,1,0.0022137201704906405,0.002683138609891233,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4380,randsvd,512,512,gauss,50,100,0.00222803612762568,0.00241193664111942,784.6897665719209,1.03664293040155,0,0.002462975478823603,0.002452160338994525,6.351855477506153e-6,0.002452160338994525,-415.5090923141333,415.5140182650909,1,0.0022268521108578824,0.002699098846789323,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4400,randsvd,512,512,gauss,50,100,0.00208876571901365,0.00242492700762391,784.5397600024867,1.03664293040155,0,0.0024868181757240187,0.002512089393147161,6.472312491783519e-6,0.002512089393147161,-415.3375607004116,415.34253433676304,1,0.002248466393377391,0.002725169958070646,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4420,randsvd,512,512,gauss,50,100,0.00202492710718197,0.00230976551338756,784.404933813888,1.03664293040155,0,0.002421913548092879,0.0024443437740472892,6.127898608461634e-6,0.0024443437740472892,-415.28139586925664,415.2862396963529,1,0.0021899902114158724,0.002653836884769886,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4440,randsvd,512,512,gauss,50,100,0.00265223715717774,0.0024915383160827,784.2694121541795,1.03664293040155,0,0.0024437536312442542,0.002425146251113828,6.281548270386975e-6,0.002425146251113828,-415.21366404774244,415.218551555005,1,0.002208940696839502,0.0026785665656490066,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4460,randsvd,512,512,gauss,50,100,0.0022170621420408102,0.00232221037034106,784.1235604566273,1.03664293040155,0,0.0024845352838951287,0.0024071093614639726,6.490280339800151e-6,0.0024071093614639726,-414.624377281814,414.6293463523818,1,0.002245852885525676,0.0027232176822645816,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4480,randsvd,512,512,gauss,50,100,0.00249629502855334,0.00201400043346483,783.9870851113786,1.03664293040155,0,0.0024607395951310443,0.002378248747765166,6.380932543757239e-6,0.002378248747765166,-414.5228045260037,414.5277260051939,1,0.0022240763899981355,0.002697402800263953,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4500,randsvd,512,512,gauss,50,100,0.00190605581783437,0.00209385294510416,783.8544960628752,1.03664293040155,0,0.002375106900368758,0.002292151486903131,6.021317711939526e-6,0.002292151486903131,-414.61975657088436,414.62450678468514,1,0.002145209300791511,0.002605004499946005,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4520,randsvd,512,512,gauss,50,100,0.00201336495546769,0.00219951899907331,783.7303389523347,1.03664293040155,0,0.002330992902745876,0.0022651985140116878,5.825224939540439e-6,0.0022651985140116878,-414.6757486302314,414.68041061603685,1,0.002104869758747441,0.002557116046744311,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4540,randsvd,512,512,gauss,50,100,0.00136687051598559,0.00199096974777695,783.6102042815027,1.03664293040155,0,0.0022647745796046297,0.0022249446015983596,5.489913741249442e-6,0.0022249446015983596,-414.7768773136826,414.7814068628418,1,0.0020452559284344666,0.0024842932307747928,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4560,randsvd,512,512,gauss,50,100,0.00159125556327475,0.00197613930369099,783.4741538047858,1.03664293040155,0,0.00219802632705222,0.002207883715726439,5.185738243130228e-6,0.002207883715726439,-414.3541550746418,414.3585511272959,1,0.0019846756817167455,0.0024113769723876945,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4580,randsvd,512,512,gauss,50,100,0.00315091263480809,0.00263569412347039,783.3254633095205,1.03664293040155,0,0.002265136160426462,0.002263904423477084,5.570214684212008e-6,0.002263904423477084,-414.59491928499307,414.5994495573139,1,0.0020440178882847305,0.0024862544325681937,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4600,randsvd,512,512,gauss,50,100,0.0028868336196761,0.00269868221164632,783.1964127806868,1.03664293040155,0,0.002276642797172973,0.0023024710769499854,5.599686315761251e-6,0.0023024710769499854,-413.9321034971663,413.9366567827607,1,0.0020549403357794918,0.0024983452585664546,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4620,randsvd,512,512,gauss,50,100,0.00120216570135792,0.00174993814308754,783.0522617917044,1.03664293040155,0,0.0023175492671627155,0.002334450516317292,5.808403635683581e-6,0.002334450516317292,-414.22199081826494,414.22662591679926,1,0.0020917528432540084,0.0025433456910714226,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4640,randsvd,512,512,gauss,50,100,0.00201121463958399,0.00162502727110641,782.924175736715,1.03664293040155,0,0.0023178340185027557,0.0023201123655277743,5.786510324491973e-6,0.0023201123655277743,-414.1270169529251,414.13165262096214,1,0.0020924635376533543,0.002543204499352157,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4660,randsvd,512,512,gauss,50,100,0.00262859719178759,0.00246410682399591,782.7983106133374,1.03664293040155,0,0.0022936312990419114,0.0023007742304368473,5.674471320811478e-6,0.0023007742304368473,-413.5619370242592,413.56652428685726,1,0.0020704533059903627,0.00251680929209346,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4680,randsvd,512,512,gauss,50,100,0.00235546319348957,0.00237632142912444,782.6728490490624,1.03664293040155,0,0.00220620610488673,0.0022236551990784635,5.177846827272267e-6,0.0022236551990784635,-413.8842436128994,413.8886560251091,1,0.0019930178549128763,0.0024193943548605837,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4700,randsvd,512,512,gauss,50,100,0.00198554743340475,0.00180489161179585,782.5442838906806,1.03664293040155,0,0.0022325726428367495,0.002208483588498245,5.2852474385209966e-6,0.002208483588498245,-413.65617070226864,413.66063584755426,1,0.0020171847302592315,0.0024479605554142674,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4720,randsvd,512,512,gauss,50,100,0.00249318546870023,0.0022785840862219,782.4167395946984,1.03664293040155,0,0.0022016932134107134,0.002189266752374019,5.150423022749267e-6,0.002189266752374019,-413.7540224915082,413.758425877935,1,0.001989070275127104,0.0024143161516943226,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4740,randsvd,512,512,gauss,50,100,0.00232739085817682,0.00186429528896233,782.2800306471213,1.03664293040155,0,0.0021839944252322998,0.0021926478541060297,5.065470702261537e-6,0.0021926478541060297,-413.58147036247414,413.58583835132464,1,0.001973132305010506,0.0023948565454540937,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4760,randsvd,512,512,gauss,50,100,0.00263795095109673,0.00251613363890405,782.1620086648841,1.03664293040155,0,0.002166168307872148,0.0021579068660310557,4.960400505835552e-6,0.0021579068660310557,-413.2261389920679,413.2304713286837,1,0.0019575045441067754,0.0023748320716375205,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4780,randsvd,512,512,gauss,50,100,0.00143765799885409,0.00181958047395506,782.0352400617131,1.03664293040155,0,0.002160947367987425,0.0021397414674324826,4.9475231119876355e-6,0.0021397414674324826,-413.2864317647044,413.2907536594404,1,0.0019525546298832619,0.0023693401060915884,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4800,randsvd,512,512,gauss,50,100,0.00211932229535894,0.00217636068023355,781.8964847157807,1.03664293040155,0,0.002178496592805371,0.00214923815090361,5.002794133387874e-6,0.00214923815090361,-413.2333855241854,413.23774251737103,1,0.001968943062801306,0.002388050122809436,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4820,randsvd,512,512,gauss,50,100,0.00202264436263573,0.00219319122606259,781.7676749429836,1.03664293040155,0,0.0021932614295318256,0.0021405557430282393,5.077060866905753e-6,0.0021405557430282393,-413.48688874063504,413.49127526349406,1,0.0019821582132243175,0.002404364645839334,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4840,randsvd,512,512,gauss,50,100,0.00153990614321947,0.00204887828276968,781.6512371864134,1.03664293040155,0,0.002177056696949589,0.002122500563461161,5.034494265544316e-6,0.002122500563461161,-413.2233616276218,413.2277157410157,1,0.001966840298905489,0.0023872730949936888,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4860,randsvd,512,512,gauss,50,100,0.00223426484896433,0.00214078358811398,781.5474159122832,1.03664293040155,0,0.002134303763677899,0.0021067840363645962,4.848534194332236e-6,0.0021067840363645962,-412.90856222059534,412.9128308281227,1,0.001928006296215977,0.0023406012311398207,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4880,randsvd,512,512,gauss,50,100,0.00217727069592126,0.00189931128871569,781.4145523817826,1.03664293040155,0,0.0021383947716907517,0.0021424443614779876,4.851892550974573e-6,0.0021424443614779876,-412.9244622919679,412.9287390815113,1,0.0019320258702126205,0.002344763673168883,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4900,randsvd,512,512,gauss,50,100,0.00303837408530603,0.00190162718098456,781.2946800707713,1.03664293040155,0,0.00208275170535053,0.0021045324408284485,4.621257337630267e-6,0.0021045324408284485,-412.79508776974063,412.79925327315135,1,0.0018813474038824744,0.0022841560068185855,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4920,randsvd,512,512,gauss,50,100,0.00224207155951392,0.00212561229471072,781.1810701087353,1.03664293040155,0,0.002029183750875927,0.002067297190285654,4.3735686564598344e-6,0.002067297190285654,-412.7440222200674,412.7480805875692,1,0.0018332511789260323,0.0022251163228258217,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4940,randsvd,512,512,gauss,50,100,0.00264790725844617,0.00210011803091117,781.0607304455666,1.03664293040155,0,0.0020294983325212838,0.002074386475404005,4.346526473999491e-6,0.002074386475404005,-412.36030142721313,412.3643604238782,1,0.0018341724344788824,0.002224824230563685,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4960,randsvd,512,512,gauss,50,100,0.00332458331311217,0.00192336505087829,780.9440800738264,1.03664293040155,0,0.0020848045942276033,0.0020990592303681624,4.599675215327259e-6,0.0020990592303681624,-412.5388925684574,412.5430621776459,1,0.0018838711407175744,0.0022857380477376323,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4980,randsvd,512,512,gauss,50,100,0.00363848254270392,0.00329820942923501,780.816510738448,1.03664293040155,0,0.0021105582134572764,0.0020964051863979613,4.764500579015234e-6,0.0020964051863979613,-412.43672431446515,412.4409454308921,1,0.0019060563088293253,0.0023150601180852272,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5000,randsvd,512,512,gauss,50,100,0.00182986728558746,0.00164504913299065,780.7068662564885,1.03664293040155,0,0.0020576822431927527,0.0020726635033024763,4.528994564446204e-6,0.0020726635033024763,-412.16918796061196,412.1733033250984,1,0.0018582985827485174,0.002257065903636988,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5020,randsvd,512,512,gauss,50,100,0.00255641539082584,0.00169849008029857,780.6024159228539,1.03664293040155,0,0.0020549537212429256,0.0020623837693199048,4.512315392591828e-6,0.0020623837693199048,-411.90559311116937,411.9097030186119,1,0.0018559375399091781,0.0022539699025766733,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5040,randsvd,512,512,gauss,50,100,0.00225305373145661,0.00207241664507175,780.4884202555718,1.03664293040155,0,0.002019116467388866,0.002053128572261312,4.374343588899052e-6,0.002053128572261312,-411.9940218139441,411.9980600468789,1,0.0018231665380138672,0.0022150663967638647,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5060,randsvd,512,512,gauss,50,100,0.00207817637114416,0.00199722173681224,780.3770150992019,1.03664293040155,0,0.0019787536146985626,0.0020123881746068823,4.238712211630321e-6,0.0020123881746068823,-411.84396429401636,411.8479218012458,1,0.0017858654278868809,0.0021716418015102447,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5080,randsvd,512,512,gauss,50,100,0.00262670496304666,0.00217191109181268,780.2530079089173,1.03664293040155,0,0.0019473501574611932,0.0019733018171352408,4.081525167738641e-6,0.0019733018171352408,-412.0613818023967,412.06527650271164,1,0.0017580722593622232,0.002136628055560163,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5100,randsvd,512,512,gauss,50,100,0.00256916428421688,0.00216022398008557,780.1456336819195,1.03664293040155,0,0.0019593890896406926,0.001954003050656902,4.18612661111238e-6,0.001954003050656902,-411.79925645233095,411.8031752305102,1,0.0017677011254826878,0.002151077053798697,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5120,randsvd,512,512,gauss,50,100,0.00187604596507445,0.00231418818641829,780.031515474101,1.03664293040155,0,0.001963362231582256,0.001965608559801717,4.186341719124085e-6,0.001965608559801717,-411.49337818966944,411.49730491413266,1,0.0017716693424553033,0.002155055120709209,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5140,randsvd,512,512,gauss,50,100,0.00197530332858038,0.0020395836932196,779.9072951639658,1.03664293040155,0,0.0020073319807296765,0.0019808140853468546,4.390562376123838e-6,0.0019808140853468546,-411.59978953782445,411.6038042017859,1,0.0018110191249228105,0.0022036448365365426,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5160,randsvd,512,512,gauss,50,100,0.00187892449825695,0.00175601079805783,779.7970628098101,1.03664293040155,0,0.001993745050147627,0.001984320326171046,4.289415141902632e-6,0.001984320326171046,-411.7104486264249,411.7144361165252,1,0.0017997066409734526,0.002187783459321801,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5180,randsvd,512,512,gauss,50,100,0.0014576217536736,0.00193589022986161,779.684426030792,1.03664293040155,0,0.0019687161349708957,0.0019810893608703316,4.152130451046249e-6,0.0019810893608703316,-411.39857756443575,411.4025149967057,1,0.0017778081208716344,0.002159624149070157,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5200,randsvd,512,512,gauss,50,100,0.00146056247871961,0.00173625826169736,779.5678798804252,1.03664293040155,0,0.0019897668552762908,0.0020009185800884733,4.198117996810863e-6,0.0020009185800884733,-411.1203819427163,411.1243614764268,1,0.0017978045371916365,0.002181729173360945,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5220,randsvd,512,512,gauss,50,100,0.00166397764418844,0.00187177971460393,779.450920200766,1.03664293040155,0,0.001988955039512079,0.0019960839716144105,4.181216181116313e-6,0.0019960839716144105,-411.2272642874936,411.2312421975726,1,0.0017973795357036902,0.002180530543320468,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5240,randsvd,512,512,gauss,50,100,0.00142188777060424,0.00179806119988375,779.3425406030892,1.03664293040155,0,0.0019340594937516358,0.001955311633761298,3.9124244042298035e-6,0.001955311633761298,-411.202047499471,411.2059156184585,1,0.0017487440368440805,0.0021193749506591914,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5260,randsvd,512,512,gauss,50,100,0.00173058096065607,0.00191965378850975,779.2425355557954,1.03664293040155,0,0.0019150622264850095,0.0019425244789021423,3.821660730327506e-6,0.0019425244789021423,-410.8180036505401,410.8218337749931,1,0.0017319089340990695,0.0020982155188709493,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5280,randsvd,512,512,gauss,50,100,0.00221790041186557,0.00186265791630962,779.127382972692,1.03664293040155,0,0.0019162294118922304,0.0019331339360294888,3.854140835869773e-6,0.0019331339360294888,-410.82340872997605,410.82724118879986,1,0.001732299460823849,0.002100159362960612,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5300,randsvd,512,512,gauss,50,100,0.00223407916465415,0.0023750841808253,779.0071901953515,1.03664293040155,0,0.0019147074674548453,0.0019274611806952562,3.842990043955323e-6,0.0019274611806952562,-411.0677885830933,411.0716179980282,1,0.0017310437819836562,0.002098371152926034,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5320,randsvd,512,512,gauss,50,100,0.00205949590250375,0.00204484294824922,778.8756937077284,1.03664293040155,0,0.001951069174274919,0.001955156560422085,4.020978812948258e-6,0.001955156560422085,-410.5693625429609,410.5732646813094,1,0.0017632004191954064,0.002138937929354432,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5340,randsvd,512,512,gauss,50,100,0.00187589489099684,0.00216324485975057,778.7660391943969,1.03664293040155,0,0.0019500106277566816,0.001958607066211918,4.032938563533287e-6,0.001958607066211918,-410.43382258360725,410.43772260486276,1,0.0017618626875203873,0.002138158567992976,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5360,randsvd,512,512,gauss,50,100,0.00245810604201471,0.00249712078199651,778.6518206410659,1.03664293040155,0,0.0020048239509509497,0.0019829803672461468,4.289063833499116e-6,0.0019829803672461468,-410.5594120153923,410.56342166329415,1,0.001810793487932288,0.0021988544139696113,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5380,randsvd,512,512,gauss,50,100,0.00303140409777016,0.00236782323439448,778.5454187345877,1.03664293040155,0,0.002004073893631632,0.0019857142567309347,4.2848027651670694e-6,0.0019857142567309347,-410.76351833864675,410.76752648643406,1,0.0018101398365585014,0.002198007950704763,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5400,randsvd,512,512,gauss,50,100,0.00161291479327978,0.00164173944954002,778.4383263593455,1.03664293040155,0,0.001997053881197531,0.0019674745575391857,4.247920751661828e-6,0.0019674745575391857,-410.71105714489255,410.715051252655,1,0.0018039562846824413,0.002190151477712621,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5420,randsvd,512,512,gauss,50,100,0.00226200890710922,0.00192385604875719,778.3367859944555,1.03664293040155,0,0.0019086190648922082,0.001928038676913346,3.878639816820834e-6,0.001928038676913346,-410.20487884048157,410.2086960786114,1,0.0017241054612747552,0.0020931326685096614,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5440,randsvd,512,512,gauss,50,100,0.00182139279647635,0.00149360811685769,778.2178554198462,1.03664293040155,0,0.0019531555493303163,0.0019416121351461858,4.054696419986068e-6,0.0019416121351461858,-409.9845739961366,409.9884803072353,1,0.0017645007591576656,0.002141810339502967,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5460,randsvd,512,512,gauss,50,100,0.00177536203470846,0.00170693124650259,778.117002597733,1.03664293040155,0,0.0018841853494571074,0.001902402756159535,3.7468372139474513e-6,0.001902402756159535,-410.160059785415,410.16382815611394,1,0.0017028338805384086,0.002065536818375806,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5480,randsvd,512,512,gauss,50,100,0.00118174059992549,0.00163782813384199,778.0089258364957,1.03664293040155,0,0.0018903717533688524,0.0018846409540455007,3.7865365459358833e-6,0.0018846409540455007,-409.86928870830343,409.8730694518101,1,0.00170806206801296,0.0020726814387247447,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5500,randsvd,512,512,gauss,50,100,0.00233451775746478,0.00205674771639643,777.9054820960948,1.03664293040155,0,0.001856724371104864,0.001865455140215047,3.65914927906099e-6,0.001865455140215047,-409.66380839187576,409.667521840618,1,0.0016775075668572946,0.0020359411753524334,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5520,randsvd,512,512,gauss,50,100,0.00125643007399421,0.00168192282313157,777.7972936613529,1.03664293040155,0,0.00187775989394785,0.001853502363024915,3.7380817809475447e-6,0.001853502363024915,-409.844329779343,409.8480852991309,1,0.0016966204357478573,0.002058899352147843,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5540,randsvd,512,512,gauss,50,100,0.00237714530575744,0.00205828016740622,777.6976534723696,1.03664293040155,0,0.0018262861732855247,0.0018351280717558557,3.5456903010387527e-6,0.0018351280717558557,-409.6074999338701,409.6111525062167,1,0.0016498697288767487,0.002002702617694301,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5560,randsvd,512,512,gauss,50,100,0.00172311267719711,0.00177077801732431,777.5913504041814,1.03664293040155,0,0.0018472851107743146,0.0018384619611899074,3.6288857598035977e-6,0.0018384619611899074,-409.94661435359774,409.9503089238193,1,0.0016688109644296286,0.0020257592571190004,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5580,randsvd,512,512,gauss,50,100,0.00177594532302714,0.00167052477330397,777.4832987420059,1.03664293040155,0,0.0018265551335131436,0.001837963118699439,3.4909071810832684e-6,0.001837963118699439,-409.53901628332846,409.5426693935955,1,0.0016515068663575643,0.002001603400668723,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5600,randsvd,512,512,gauss,50,100,0.00156311042871381,0.00188959501004524,777.3836192261471,1.03664293040155,0,0.0018013625843200007,0.0018435634769605495,3.399518524418792e-6,0.0018435634769605495,-409.54725024584343,409.5508529710121,1,0.0016286208119864862,0.0019741043566535153,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5620,randsvd,512,512,gauss,50,100,0.0016027645857249,0.00163680745223746,777.2766271729888,1.03664293040155,0,0.001805735101261359,0.0018307173611048163,3.4432182559611268e-6,0.0018307173611048163,-409.4752615116051,409.47887298180757,1,0.0016318866038950973,0.0019795835986276206,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5640,randsvd,512,512,gauss,50,100,0.00228143844950044,0.00181000743423973,777.1732703421494,1.03664293040155,0,0.0018082120380546365,0.00181065617254738,3.4570864084804055e-6,0.00181065617254738,-409.3749687569921,409.37858518106816,1,0.0016340137901733039,0.001982410285935969,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5660,randsvd,512,512,gauss,50,100,0.00217670215180108,0.00206593493537062,777.0706425822511,1.03664293040155,0,0.0017905306586068143,0.001817745180270771,3.392951231707285e-6,0.001817745180270771,-409.56235309780254,409.5659341591197,1,0.001617955820824956,0.0019631054963886725,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5680,randsvd,512,512,gauss,50,100,0.0016511543240145,0.00172038682603375,776.9524341764686,1.03664293040155,0,0.0018055442963240827,0.0018210986783407488,3.5064608377981997e-6,0.0018210986783407488,-409.16351733131705,409.16712841990966,1,0.001630106500804339,0.0019809820918438264,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5700,randsvd,512,512,gauss,50,100,0.00212095600040116,0.00176376265689465,776.8364507862331,1.03664293040155,0,0.0018387053030825104,0.00185410653502128,3.6616280896913864e-6,0.00185410653502128,-409.23046266974796,409.23414008035417,1,0.0016594278058602657,0.0020179828003047554,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5720,randsvd,512,512,gauss,50,100,0.00184081056632049,0.00188680667754637,776.7274530200542,1.03664293040155,0,0.0018249383595318634,0.0018519954812680698,3.577450742748834e-6,0.0018519954812680698,-408.89930809740605,408.90295797412506,1,0.0016477335534392347,0.002002143165624492,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5740,randsvd,512,512,gauss,50,100,0.00184857038408113,0.00178003006134785,776.6162503241405,1.03664293040155,0,0.0018151762269725407,0.0018507014376972892,3.5302702415936005e-6,0.0018507014376972892,-409.18361422105846,409.1872445735124,1,0.0016391438144379637,0.001991208639507118,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5760,randsvd,512,512,gauss,50,100,0.0021871035262487,0.00179888573766053,776.4996984196628,1.03664293040155,0,0.0018462882509408102,0.0018651158129670113,3.6697460342956472e-6,0.0018651158129670113,-408.79659238734615,408.800284963848,1,0.001666812131821259,0.0020257643700603615,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5780,randsvd,512,512,gauss,50,100,0.00159363895500942,0.00197229868460503,776.3887557144442,1.03664293040155,0,0.0018433479416778114,0.0018536392726667232,3.6346058489431398e-6,0.0018536392726667232,-408.72974720344155,408.73343389932495,1,0.0016647331893575273,0.0020219626939980955,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5800,randsvd,512,512,gauss,50,100,0.00157376509575601,0.00183857454964628,776.2865708778949,1.03664293040155,0,0.0018299445555730069,0.0018158548261958684,3.54843717211806e-6,0.0018158548261958684,-408.64351789535175,408.64717778446294,1,0.0016534597888673264,0.0020064293222786874,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5820,randsvd,512,512,gauss,50,100,0.00157515203075847,0.0016161495172672799,776.1865857515055,1.03664293040155,0,0.0018506595224813643,0.0018034901096296175,3.6207581587862822e-6,0.0018034901096296175,-408.9656399949514,408.9693413139963,1,0.0016723853520889925,0.0020289336928737364,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5840,randsvd,512,512,gauss,50,100,0.00171855808070479,0.00209849954208194,776.0923778338453,1.03664293040155,0,0.0018142547093418424,0.0017861043359034853,3.498491900365633e-6,0.0017861043359034853,-408.3726664912225,408.3762950006412,1,0.0016390163810489564,0.0019894930376347284,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5860,randsvd,512,512,gauss,50,100,0.00217235188282582,0.00199924458896944,775.9916096791004,1.03664293040155,0,0.0017804733896261565,0.001763994016598876,3.3612730869054277e-6,0.001763994016598876,-408.4063460311083,408.4099069778875,1,0.0016087060598953438,0.0019522407193569692,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5880,randsvd,512,512,gauss,50,100,0.0010500552248112,0.00131571670458218,775.8736485382548,1.03664293040155,0,0.0017943254363432676,0.0017795112858006578,3.440878977134497e-6,0.0017795112858006578,-408.4885413641275,408.49213001500016,1,0.0016205360042432038,0.0019681148684433315,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5900,randsvd,512,512,gauss,50,100,0.00189711903364538,0.00179903919909156,775.7703326899083,1.03664293040155,0,0.0017951418481825503,0.001774480200667722,3.4435203612874468e-6,0.001774480200667722,-408.42029793591513,408.42388821961146,1,0.0016212857243167256,0.001968997972048375,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5920,randsvd,512,512,gauss,50,100,0.00124652692979648,0.00175112561903193,775.6716745912969,1.03664293040155,0,0.0017661561930919758,0.0017669143092496579,3.3531872251916934e-6,0.0017669143092496579,-408.31128217128554,408.3148144836717,1,0.0015945955890749356,0.001937716797109016,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5940,randsvd,512,512,gauss,50,100,0.00141269189682413,0.00147937144866768,775.5823117064856,1.03664293040155,0,0.0017698797935157703,0.0017532565757525805,3.3571012984185006e-6,0.0017532565757525805,-407.9037004170423,407.90724017662933,1,0.0015982190899694517,0.0019415404970620888,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5960,randsvd,512,512,gauss,50,100,0.00120208785327295,0.00176416774911397,775.4653506291506,1.03664293040155,0,0.0018170283279886918,0.0017716458518405409,3.5376894403672297e-6,0.0017716458518405409,-408.2969531937225,408.3005872503785,1,0.0016408110381063593,0.001993245617871024,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5980,randsvd,512,512,gauss,50,100,0.00218872445237263,0.00169796548086601,775.3672761496648,1.03664293040155,0,0.0017687711607441796,0.0017478378908916202,3.318107179525072e-6,0.0017478378908916202,-408.1811263815412,408.18466392386273,1,0.0015981103241503765,0.0019394319973379827,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6000,randsvd,512,512,gauss,50,100,8.4978345399269e-4,0.00168298340323705,775.2764196916228,1.03664293040155,0,0.001722075695274946,0.001713787812157345,3.1624088250524205e-6,0.001713787812157345,-408.035641979757,408.03908613114754,1,0.0015554669967899224,0.0018886843937599694,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6020,randsvd,512,512,gauss,50,100,0.00184658078293027,0.00171463286460901,775.1752753597955,1.03664293040155,0,0.0017424810993349807,0.0017221774218876532,3.2371015487800636e-6,0.0017221774218876532,-407.9311552783359,407.9346402405345,1,0.0015739163236727887,0.0019110458749971727,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6040,randsvd,512,512,gauss,50,100,0.00214829571801174,0.00170668942158844,775.0760467559154,1.03664293040155,0,0.0017518588589955388,0.0017519961537243542,3.25091153203807e-6,0.0017519961537243542,-407.67898035277784,407.68248407049583,1,0.0015829349041100909,0.0019207828138809867,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6060,randsvd,512,512,gauss,50,100,0.00148299288248091,0.00161936291646607,774.9758640248227,1.03664293040155,0,0.0016884954136672313,0.0017272974928276626,3.0079532706115937e-6,0.0017272974928276626,-408.00551863899295,408.00889562982024,1,0.0015260063232174386,0.001850984504117024,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6080,randsvd,512,512,gauss,50,100,0.00171763489180266,0.00168517396584805,774.8781639126449,1.03664293040155,0,0.0016727757271190991,0.001700066206911321,2.9553655329155346e-6,0.001700066206911321,-407.4501588022436,407.45350435369784,1,0.0015117132896999982,0.0018338381645382,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6100,randsvd,512,512,gauss,50,100,0.00138350726754478,0.00151424430423614,774.7851457048777,1.03664293040155,0,0.001679202616051671,0.001695216425079057,2.979835072764025e-6,0.001695216425079057,-407.45525546637754,407.45861387160966,1,0.001517474778793757,0.001840930453309585,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6120,randsvd,512,512,gauss,50,100,0.00168916951731677,0.00165378892442261,774.6902235964393,1.03664293040155,0,0.0016395194569694517,0.0016637872224954603,2.8252194062557023e-6,0.0016637872224954603,-407.47676985608837,407.48004889500226,1,0.0014820433189555655,0.001796995594983338,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6140,randsvd,512,512,gauss,50,100,0.00189143151429342,0.00183461180927348,774.5827632748245,1.03664293040155,0,0.0016783484500126026,0.0016597698105576472,2.9958126022445502e-6,0.0016597698105576472,-407.4486783686312,407.4520350655312,1,0.0015161876094696518,0.0018405092905555533,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6160,randsvd,512,512,gauss,50,100,0.00130759821110089,0.00153016258635261,774.4871803772868,1.03664293040155,0,0.001655156819165747,0.0016292286760690603,2.9203900884073916e-6,0.0016292286760690603,-407.347622661383,407.3509329750213,1,0.0014950502696620478,0.0018152633686694462,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6180,randsvd,512,512,gauss,50,100,0.00165754114238553,0.00155867252067139,774.4013369207468,1.03664293040155,0,0.001643848341541376,0.0016221020548929145,2.8701334748021965e-6,0.0016221020548929145,-407.08586975793605,407.0891574546191,1,0.0014851253968429406,0.0018025712862398114,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6200,randsvd,512,512,gauss,50,100,0.00111216044442346,0.00142202913559255,774.3049443638367,1.03664293040155,0,0.001650148786847188,0.001629873816609116,2.8909319887854474e-6,0.001629873816609116,-407.01608102848184,407.0193813260555,1,0.0014908517848061425,0.0018094457888882336,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6220,randsvd,512,512,gauss,50,100,0.00154691604528822,0.00160759625822541,774.2202340308912,1.03664293040155,0,0.0016150019067251043,0.0016154360767496692,2.7772803317577294e-6,0.0016154360767496692,-407.16575325227,407.16898325608344,1,0.0014588675334207758,0.0017711362800294328,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6240,randsvd,512,512,gauss,50,100,0.00151530887123266,0.00130437851719783,774.1277473725646,1.03664293040155,0,0.0015777370461236306,0.0015910569783094545,2.6396043003731862e-6,0.0015910569783094545,-407.2701497177879,407.2733051918802,1,0.001425521826461535,0.0017299522657857262,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6260,randsvd,512,512,gauss,50,100,0.00178090469110372,0.0016666459240572,774.0290876259892,1.03664293040155,0,0.0015928736095661906,0.0016131316408556629,2.694432959606586e-6,0.0016131316408556629,-406.92404629204566,406.9272320392648,1,0.0014390856423924514,0.0017466615767399297,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6280,randsvd,512,512,gauss,50,100,0.00131957876890865,0.00178530414042689,773.9253827018509,1.03664293040155,0,0.0016188181857255026,0.0016368213011542635,2.790200114717853e-6,0.0016368213011542635,-406.89256717889197,406.8958048152634,1,0.0014623210687638452,0.00177531530268716,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6300,randsvd,512,512,gauss,50,100,0.00156559849158197,0.00158005700667274,773.8368629863754,1.03664293040155,0,0.0015909985549725668,0.001636327532716901,2.683849408242038e-6,0.001636327532716901,-407.0051405325126,407.0083225296225,1,0.0014375129193690034,0.00174448419057613,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6320,randsvd,512,512,gauss,50,100,0.00136454359047117,0.00144877875870586,773.7340957408101,1.03664293040155,0,0.0016216205102316185,0.001676551304921852,2.798551243221726e-6,0.001676551304921852,-406.67215022304276,406.6753934640632,1,0.001464889368643453,0.001778351651819784,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6340,randsvd,512,512,gauss,50,100,0.00179200978832406,0.00155704915208051,773.6382350122095,1.03664293040155,0,0.0016123719909446569,0.0016821971516707839,2.741276202684288e-6,0.0016821971516707839,-406.70034704017496,406.7035717841569,1,0.0014572529670952737,0.00176749101479404,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6360,randsvd,512,512,gauss,50,100,0.00137583480091243,0.00143901596721294,773.544599510635,1.03664293040155,0,0.001612322100877439,0.0016545282500972285,2.740516508440444e-6,0.0016545282500972285,-406.605741562925,406.60896620712674,1,0.0014572245727086173,0.0017674196290462607,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6380,randsvd,512,512,gauss,50,100,0.00153932188663164,0.00174667008957583,773.455074151912,1.03664293040155,0,0.0015997672834592162,0.0016316701430963412,2.712937274469123e-6,0.0016316701430963412,-406.3714591328596,406.3746586674265,1,0.0014454521419495683,0.001754082424968864,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6400,randsvd,512,512,gauss,50,100,0.00128301865031705,0.00159722293468994,773.3660387205846,1.03664293040155,0,0.0016142817971155083,0.0016199087204103134,2.7633864481667207e-6,0.0016199087204103134,-406.2668232264415,406.2700517900357,1,0.0014585384597271694,0.0017700251345038472,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6420,randsvd,512,512,gauss,50,100,0.00185706282408264,0.00178987676989776,773.2683424347169,1.03664293040155,0,0.0016167414615942414,0.001626365771279742,2.7497146349036766e-6,0.001626365771279742,-406.3889210053118,406.39215448823495,1,0.0014613838708365874,0.0017720990523518955,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6440,randsvd,512,512,gauss,50,100,0.00161853094493259,0.00147131618330937,773.1630103151092,1.03664293040155,0,0.0016600656600283333,0.0016304138105944694,2.9095983104716784e-6,0.0016304138105944694,-406.4894445512219,406.4927646825419,1,0.0015002552068435406,0.001819876113213126,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6460,randsvd,512,512,gauss,50,100,0.00167665239143046,0.00158357216048218,773.0685311414386,1.03664293040155,0,0.0016628832241662834,0.0016323216227731605,2.9178102608689683e-6,0.0016323216227731605,-406.31015416866074,406.3134799351091,1,0.0015028474081148283,0.0018229190402177385,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6480,randsvd,512,512,gauss,50,100,0.00130536658687221,0.0015549726688118,772.9773626369808,1.03664293040155,0,0.0016407394317374444,0.0016318879915157962,2.8352436314580864e-6,0.0016318879915157962,-406.2540864155453,406.25736789440884,1,0.0014829841687640953,0.0017984946947107935,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6500,randsvd,512,512,gauss,50,100,8.1015081074875e-4,0.00115333635981539,772.8777161868143,1.03664293040155,0,0.0016474849945436753,0.0016531588292939504,2.8613846813849617e-6,0.0016531588292939504,-406.3379178627694,406.34121283275846,1,0.0014890041455695236,0.001805965843517827,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6520,randsvd,512,512,gauss,50,100,0.00207746013851157,0.00170505598172508,772.7856419348104,1.03664293040155,0,0.0016770940427364334,0.0016326877025283073,2.982392052353546e-6,0.0016326877025283073,-406.1575079165747,406.16086210466017,1,0.0015152968314873572,0.0018388912539855095,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6540,randsvd,512,512,gauss,50,100,0.00149076414288254,0.00188767778101534,772.6834248156322,1.03664293040155,0,0.0016538114597254084,0.0016308686284323601,2.888866552822256e-6,0.0016308686284323601,-405.9731820314401,405.97648965435957,1,0.001494571372988161,0.0018130515464626557,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6560,randsvd,512,512,gauss,50,100,0.00120935330915773,0.00149860164087094,772.5965876709371,1.03664293040155,0,0.0016225027348164222,0.0016148190366967843,2.7850723847713764e-6,0.0016148190366967843,-405.71259271269474,405.7158377181643,1,0.0014661494863855663,0.001778855983247278,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6580,randsvd,512,512,gauss,50,100,0.00119979197029359,0.00126782668939632,772.5101820902893,1.03664293040155,0,0.0016061413228963795,0.0015823473519670224,2.7435320889338674e-6,0.0015823473519670224,-406.0185372694069,406.0217495520527,1,0.0014509584859022627,0.0017613241598904963,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6600,randsvd,512,512,gauss,50,100,0.00100545742711911,0.00122602095446234,772.4098667762814,1.03664293040155,0,0.00160953213983442,0.0015736306321123372,2.7582950430643726e-6,0.0015736306321123372,-406.1000624319526,406.1032814962322,1,0.0014539323433547528,0.001765131936314087,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6620,randsvd,512,512,gauss,50,100,0.00164382384382791,0.00175058868155343,772.3167101312162,1.03664293040155,0,0.0015780510300324093,0.0015644285785846328,2.6497268163360617e-6,0.0015644285785846328,-405.86148830425105,405.86464440631113,1,0.0014255442275321623,0.0017305578325326563,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6640,randsvd,512,512,gauss,50,100,0.00119692513941561,0.00123617868977119,772.2277623192099,1.03664293040155,0,0.0015329158873602395,0.001539903804903478,2.5042723348993666e-6,0.001539903804903478,-405.84770601526856,405.8507718470433,1,0.0013846540277586284,0.0016811777469618505,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6660,randsvd,512,512,gauss,50,100,0.00125955043352241,0.00148169344995983,772.133656027733,1.03664293040155,0,0.0015763638222499618,0.0015458797069787384,2.638636817448807e-6,0.0015458797069787384,-405.54890093457897,405.5520536622235,1,0.0014241765005425836,0.00172855114395734,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6680,randsvd,512,512,gauss,50,100,0.00198150443879017,0.00175972900341862,772.0409651173411,1.03664293040155,0,0.0016042910306446106,0.001572458762292896,2.7522328493426677e-6,0.001572458762292896,-405.5010868920005,405.50429547406173,1,0.0014488623171979528,0.0017597197440912685,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6700,randsvd,512,512,gauss,50,100,0.00167098686213546,0.00158751383799041,771.9471098375291,1.03664293040155,0,0.001623732559345937,0.00156689934230591,2.820591242893002e-6,0.00156689934230591,-405.53967127352786,405.5429187386465,1,0.0014663854598093472,0.001781079658882527,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6720,randsvd,512,512,gauss,50,100,0.00130574175042537,0.00135569812812107,771.849538516216,1.03664293040155,0,0.0016405363542910305,0.0015530287045231635,2.8745240723219825e-6,0.0015530287045231635,-405.247292399541,405.2505734722495,1,0.0014816920524745167,0.0017993806561075443,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6740,randsvd,512,512,gauss,50,100,0.00140066358724501,0.00178705845889437,771.7647659556643,1.03664293040155,0,0.0016299158591286382,0.0015498031653385638,2.838579428455162e-6,0.0015498031653385638,-405.5983121261046,405.6015719578229,1,0.0014720678202062869,0.0017877638980509896,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6760,randsvd,512,512,gauss,50,100,0.00159081906306249,0.00130474913029492,771.6647158825893,1.03664293040155,0,0.0016612914732769244,0.0015899588851015735,2.966807002527147e-6,0.0015899588851015735,-405.20715288294707,405.21047546589364,1,0.001499917566624806,0.0018226653799290429,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6780,randsvd,512,512,gauss,50,100,0.00121621983707616,0.00118040412989206,771.5777685506418,1.03664293040155,0,0.0016221976557999067,0.00155528978278136,2.798855174714219e-6,0.00155528978278136,-404.96507516403454,404.9683195593462,1,0.0014654580036946251,0.0017789373079051883,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6800,randsvd,512,512,gauss,50,100,0.00193343845367164,0.00157539839242441,771.4934960702274,1.03664293040155,0,0.001566983227020726,0.0015377898489496156,2.6111867609592156e-6,0.0015377898489496156,-405.1398302137594,405.1429641802134,1,0.0014155895864151019,0.0017183768676263503,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6820,randsvd,512,512,gauss,50,100,0.00152011680858691,0.0014277557413553,771.3973131547008,1.03664293040155,0,0.0015393179314342816,0.001546166639793381,2.5022278792385134e-6,0.001546166639793381,-405.24240427189517,405.245482907758,1,0.0013911166037252978,0.0016875192591432654,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6840,randsvd,512,512,gauss,50,100,0.00113980956230142,0.00165923179031059,771.3133478441836,1.03664293040155,0,0.0015555899558255873,0.0015552186443331827,2.5780142787736965e-6,0.0015552186443331827,-404.91729251534906,404.92040369526075,1,0.001405161040384498,0.0017060188712666765,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6860,randsvd,512,512,gauss,50,100,0.00147026516029701,0.00115248143239486,771.234979890613,1.03664293040155,0,0.0014741222698067963,0.001490772057588027,2.2890331517679244e-6,0.001490772057588027,-405.0641553771357,405.06710362167536,1,0.001332374998791004,0.0016158695408225886,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6880,randsvd,512,512,gauss,50,100,0.00127845383391261,0.00142398830729906,771.1528338156176,1.03664293040155,0,0.0014611659231348279,0.001496703682603003,2.2486862976785732e-6,0.001496703682603003,-404.79261709528635,404.79553942713267,1,0.0013206734356679686,0.0016016584106016871,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6900,randsvd,512,512,gauss,50,100,0.001467846729104,0.00142361954718662,771.0692066841523,1.03664293040155,0,0.0014512340207929071,0.001491947484353639,2.2257309028558863e-6,0.001491947484353639,-404.8677867365854,404.870689204627,1,0.0013114604716338316,0.0015910075699519827,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6920,randsvd,512,512,gauss,50,100,0.00186175391331643,0.00152668262400618,770.9909736098363,1.03664293040155,0,0.0014161818908802561,0.0014608627648177838,2.1315873859762922e-6,0.0014608627648177838,-404.71906179594555,404.7218941597273,1,0.00127939633618874,0.0015529674455717723,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6940,randsvd,512,512,gauss,50,100,0.00167209222944124,0.00158129853127089,770.9119661302565,1.03664293040155,0,0.0013818061470157314,0.0014262422270713648,2.0113928971632316e-6,0.0014262422270713648,-404.6830891396228,404.68585275191685,1,0.0012489330305638462,0.0015146792634676165,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6960,randsvd,512,512,gauss,50,100,0.00148055835830031,0.00114660961873635,770.8238607898238,1.03664293040155,0,0.0014210286421659037,0.0014419875985119846,2.146408829506279e-6,0.0014419875985119846,-404.81304766023015,404.81588971751444,1,0.001283768359718229,0.0015582889246135785,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6980,randsvd,512,512,gauss,50,100,0.00150030190730857,0.00146135660350609,770.7340939116189,1.03664293040155,0,0.0014436391903019537,0.0014461491752997436,2.206797389272671e-6,0.0014461491752997436,-404.76923924274485,404.7721265211255,1,0.0013044614131795778,0.0015828169674243296,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7000,randsvd,512,512,gauss,50,100,0.00153083903401024,0.001486793886931,770.6484723010731,1.03664293040155,0,0.0014656722427289668,0.0014387565682590254,2.26256669309984e-6,0.0014387565682590254,-404.45959059270297,404.4625219371884,1,0.0013247468155459232,0.0016065976699120104,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7020,randsvd,512,512,gauss,50,100,0.00207764720375042,0.00182172675539107,770.5536863065739,1.03664293040155,0,0.0014957104202004596,0.0014557211289757785,2.351156172763455e-6,0.0014557211289757785,-404.2727061355827,404.27569755642315,1,0.0013520525564805878,0.0016393682839203315,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7040,randsvd,512,512,gauss,50,100,8.3031069030896e-4,0.00123725812786115,770.4681136324904,1.03664293040155,0,0.0015352911644463106,0.001483761426163048,2.4794498422401627e-6,0.001483761426163048,-404.66809342395885,404.6711640062877,1,0.001387765924822105,0.0016828164040705162,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7060,randsvd,512,512,gauss,50,100,0.00152816967408947,0.00125394759679545,770.3825653877764,1.03664293040155,0,0.0015170365678282736,0.0014856901024453823,2.4150923610340136e-6,0.0014856901024453823,-404.387619486719,404.3906535598546,1,0.0013714385249487154,0.0016626346107078318,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7080,randsvd,512,512,gauss,50,100,0.00152828108948664,0.00153366801100264,770.3070069420442,1.03664293040155,0,0.0014925908359106938,0.0014639860685443892,2.3503412085202647e-6,0.0014639860685443892,-404.3101302129802,404.3131153946521,1,0.0013489578718913614,0.001636223799930026,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7100,randsvd,512,512,gauss,50,100,8.6926666879814e-4,0.00127383943567857,770.2224194288633,1.03664293040155,0,0.0014883995924357964,0.0014565860416466839,2.3719340178006885e-6,0.0014565860416466839,-404.22230218323506,404.22527898242,1,0.0013441083519889355,0.0016326908328826574,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7120,randsvd,512,512,gauss,50,100,0.00131641719344484,0.0012579063108119,770.1386180049277,1.03664293040155,0,0.001445348959149139,0.0014273742820546487,2.23734604688449e-6,0.0014273742820546487,-403.89359513379526,403.8964858317135,1,0.0013052111751817419,0.001585486743116536,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7140,randsvd,512,512,gauss,50,100,0.00102136381847696,0.0011585730719073,770.0661169320072,1.03664293040155,0,0.0013872492385993405,0.0013970209420003342,2.058598841099827e-6,0.0013970209420003342,-404.19828995897484,404.201064457452,1,0.0012528259465604582,0.0015216725306382228,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7160,randsvd,512,512,gauss,50,100,0.00161492993889056,0.00169458689211884,769.9848129724173,1.03664293040155,0,0.0013855942913080697,0.0013784204864999287,2.0561842356597815e-6,0.0013784204864999287,-404.0518404913904,404.05461167997305,1,0.0012512498573835741,0.0015199387252325652,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7180,randsvd,512,512,gauss,50,100,8.854406155002e-4,0.00133704502689547,769.8890978705764,1.03664293040155,0,0.0014054779623786727,0.0014055167322758017,2.108906549692161e-6,0.0014055167322758017,-403.98768203175064,403.99049298767534,1,0.0012694220769647647,0.0015415338477925806,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7200,randsvd,512,512,gauss,50,100,0.00168566366688641,0.00147956039061252,769.7987127266257,1.03664293040155,0,0.0014364732744360429,0.0014421091573905722,2.173984116663745e-6,0.0014421091573905722,-403.73491868310214,403.73779162965104,1,0.0012983341024431763,0.0015746124464289094,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7220,randsvd,512,512,gauss,50,100,0.00144817629151653,0.00185699825505584,769.7126271917217,1.03664293040155,0,0.0014506225634397113,0.0014484423426273409,2.2114934981164165e-6,0.0014484423426273409,-403.84027205659885,403.8431733017257,1,0.0013112967784740704,0.0015899483484053522,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7240,randsvd,512,512,gauss,50,100,0.00116594001633364,0.0015399419430788,769.6314296390294,1.03664293040155,0,0.0014763738492310978,0.001451186360739145,2.282177199856264e-6,0.001451186360739145,-403.7193477998497,403.7223005475482,1,0.001334839013155557,0.0016179086853066386,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7260,randsvd,512,512,gauss,50,100,0.00184113069294538,0.00141259296477284,769.5425732445244,1.03664293040155,0,0.0014622087863978954,0.0014541263291082854,2.2290678857764855e-6,0.0014541263291082854,-403.6142761067085,403.61720052428126,1,0.0013223304969818268,0.001602087075813964,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7280,randsvd,512,512,gauss,50,100,0.0016320138780609,0.00124076235260858,769.4590099880331,1.03664293040155,0,0.0014440070212003507,0.001431414384587302,2.1746817069851506e-6,0.001431414384587302,-403.5154628089389,403.51835082298123,1,0.0013058456878633645,0.0015821683545373369,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7300,randsvd,512,512,gauss,50,100,0.00141905601191406,0.00133432908615079,769.3708611631771,1.03664293040155,0,0.0013975142188122904,0.0013963775652552296,2.0269334904554074e-6,0.0013963775652552296,-403.5070851368865,403.5098801653241,1,0.0012641287823044567,0.0015308996553201242,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7320,randsvd,512,512,gauss,50,100,9.6997069307723e-4,0.00121050669633903,769.2865774752611,1.03664293040155,0,0.0013992405444559592,0.0014091853647325697,2.0518119341413587e-6,0.0014091853647325697,-403.99901252288794,404.00181100397685,1,0.001265039022571099,0.0015334420663408194,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7340,randsvd,512,512,gauss,50,100,6.7215722286891e-4,0.0012044233356975,769.2087566599963,1.03664293040155,0,0.001374962988026225,0.0013922892620657952,1.9858788786713356e-6,0.0013922892620657952,-403.2257250224906,403.2284749484667,1,0.0012429352923311395,0.0015069906837213106,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7360,randsvd,512,512,gauss,50,100,0.00122891379598512,0.0011545024161776,769.1360648476158,1.03664293040155,0,0.0013277862465489326,0.0013620235521813518,1.859138148242336e-6,0.0013620235521813518,-403.23403179414265,403.2366873666358,1,0.0012000410742754213,0.0014555314188224439,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7380,randsvd,512,512,gauss,50,100,0.00211499689638405,0.00141662255802439,769.0628443516013,1.03664293040155,0,0.001313104578209924,0.0013434090791012087,1.826145227545952e-6,0.0013434090791012087,-403.37720609802966,403.3798323071861,1,0.00118649798537733,0.001439711171042518,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7400,randsvd,512,512,gauss,50,100,9.9459807893101e-4,0.00106201851621795,768.9838191776107,1.03664293040155,0,0.0013060879662295604,0.0013498724636420475,1.8316186678940117e-6,0.0013498724636420475,-403.5616017676392,403.56421394357164,1,0.0011792917786310384,0.0014328841538280824,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7420,randsvd,512,512,gauss,50,100,0.00136112886977998,0.00127445672777379,768.9078269579386,1.03664293040155,0,0.0012996072241385466,0.0013180376854897125,1.7967035805276403e-6,0.0013180376854897125,-403.3331923678663,403.3357915823146,1,0.0011740253726278693,0.001425189075649224,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7440,randsvd,512,512,gauss,50,100,9.1872259622321e-4,0.00121877499207423,768.834012893387,1.03664293040155,0,0.0012881274331053908,0.0013032483166892427,1.7698871643410208e-6,0.0013032483166892427,-403.3979284611552,403.4005047160214,1,0.001163486280923975,0.0014127685852868064,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7460,randsvd,512,512,gauss,50,100,0.00117862114417353,0.0013866048674473,768.7536520039038,1.03664293040155,0,0.0013294291977687053,0.0013476123459474588,1.8803752741326626e-6,0.0013476123459474588,-403.1386492586048,403.14130811700034,1,0.0012009564742112232,0.0014579019213261874,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7480,randsvd,512,512,gauss,50,100,0.00113956131161632,0.00138086324180331,768.6666324004436,1.03664293040155,0,0.0013793805022577815,0.0013973454538641038,2.0181850204943008e-6,0.0013973454538641038,-403.1735175150439,403.17627627604844,1,0.001246283230199376,0.001512477774316187,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7500,randsvd,512,512,gauss,50,100,8.47980984459e-4,0.00114932224996984,768.5939629728064,1.03664293040155,0,0.0013676179303479107,0.001368095784942125,1.970484332098112e-6,0.001368095784942125,-402.98677570887116,402.9895109447318,1,0.001236102970065653,0.0014991328906301684,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7520,randsvd,512,512,gauss,50,100,0.00158319416034206,0.00137291850681939,768.5201567410583,1.03664293040155,0,0.001359463401031283,0.0013793249550864658,1.9462636913648645e-6,0.0013793249550864658,-402.8719106424525,402.87462956925464,1,0.0012287592123992955,0.0014901675896632706,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7540,randsvd,512,512,gauss,50,100,7.9053134809902e-4,0.0011873528223066,768.4473520934199,1.03664293040155,0,0.001348898796790767,0.0013770703523810343,1.9137374971680576e-6,0.0013770703523810343,-403.002123602724,403.00482140031755,1,0.0012192913819236925,0.0014785062116578413,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7560,randsvd,512,512,gauss,50,100,9.5554206968912e-4,0.00114723150381484,768.3673369150704,1.03664293040155,0,0.0013412954919252273,0.0013428789887573434,1.9023083900643513e-6,0.0013428789887573434,-402.6737711370765,402.6764537280603,1,0.001212075673393872,0.0014705153104565825,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7580,randsvd,512,512,gauss,50,100,0.00183227066428527,0.00145208116957429,768.2861432904983,1.03664293040155,0,0.0012984113436230048,0.0013040433405691557,1.7831598339658207e-6,0.0013040433405691557,-402.73010404537354,402.73270086806076,1,0.0011733037122958609,0.0014235189749501487,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7600,randsvd,512,512,gauss,50,100,0.00135476623019877,0.00137227463124162,768.2099110267953,1.03664293040155,0,0.0013056779118187434,0.0013098003870762093,1.8172466225217512e-6,0.0013098003870762093,-402.69118787631004,402.6937992321337,1,0.0011793801656968662,0.0014319756579406206,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7620,randsvd,512,512,gauss,50,100,0.00118101745718021,0.0012370003469439,768.134923173121,1.03664293040155,0,0.001295718000955148,0.0012924632293015007,1.7914358410112562e-6,0.0012924632293015007,-402.4844325539135,402.48702398991543,1,0.0011703203807462736,0.0014211156211640225,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7640,randsvd,512,512,gauss,50,100,8.9627640294004e-4,0.00123487878974178,768.055463325401,1.03664293040155,0,0.0013319639934043967,0.0013019016278475347,1.885371868706243e-6,0.0013019016278475347,-402.39124501776763,402.3939089457544,1,0.0012033206921300407,0.0014606072946787528,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7660,randsvd,512,512,gauss,50,100,0.00133101414250778,0.00130995404175319,767.9905781427572,1.03664293040155,0,0.0012976067824864623,0.0012787962009606457,1.7856862636800372e-6,0.0012787962009606457,-402.47297677928725,402.4755719928522,1,0.0011724105545696222,0.0014228030104033024,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7680,randsvd,512,512,gauss,50,100,0.00121131280430696,0.0015654476238668,767.9080853204268,1.03664293040155,0,0.0012910478217899068,0.0012761066879096628,1.7697640329229425e-6,0.0012761066879096628,-402.5253066463185,402.52788874196204,1,0.0011664110053393403,0.0014156846382404732,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7700,randsvd,512,512,gauss,50,100,0.00141808447704492,0.00118045740235248,767.8284497360171,1.03664293040155,0,0.0012859138598857551,0.0012713807659381975,1.7382659183252835e-6,0.0012713807659381975,-402.47784565607526,402.480417483795,1,0.0011623911608337556,0.0014094365589377546,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7720,randsvd,512,512,gauss,50,100,0.00104170654931965,0.00119741456116453,767.755095312447,1.03664293040155,0,0.001283972001128023,0.001279928460376675,1.7471560653024257e-6,0.001279928460376675,-402.34361109803837,402.34617904204066,1,0.0011601338341007085,0.0014078101681553375,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7740,randsvd,512,512,gauss,50,100,0.00120396178958881,0.0012339079947112,767.6831739408669,1.03664293040155,0,0.0012590257799494425,0.001278799351007987,1.69019722218185e-6,0.001278799351007987,-402.43820793759176,402.4407259891517,1,0.001137222956117412,0.001380828603781473,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7760,randsvd,512,512,gauss,50,100,8.6214070506106e-4,0.00113554381717179,767.6165575512408,1.03664293040155,0,0.0012567381687671128,0.0012906301834513783,1.678182358174644e-6,0.0012906301834513783,-402.20831213564543,402.21082561198295,1,0.0011353690382267332,0.0013781072993074924,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7780,randsvd,512,512,gauss,50,100,0.00100878271045807,9.6458869246551e-4,767.5388027064554,1.03664293040155,0,0.0012657854158692795,0.0012943258463297923,1.7052623201630408e-6,0.0012943258463297923,-402.3277035410588,402.3302351118905,1,0.001143440968640472,0.001388129863098087,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7800,randsvd,512,512,gauss,50,100,8.9956120479585e-4,0.00111478962204386,767.4628371683257,1.03664293040155,0,0.0012743782365877434,0.0012922270085417274,1.7315390438555157e-6,0.0012922270085417274,-401.9281197148274,401.9306684713006,1,0.0011510947780145047,0.001397661695160982,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7820,randsvd,512,512,gauss,50,100,0.00185109689277643,0.00145862247264171,767.3845927153567,1.03664293040155,0,0.0013102271275236158,0.0013073092523751815,1.8289065860310484e-6,0.0013073092523751815,-402.29160513205636,402.2942255863114,1,0.0011835248484000453,0.0014369294066471862,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7840,randsvd,512,512,gauss,50,100,8.5905554347583e-4,0.00142414284567771,767.3109533915194,1.03664293040155,0,0.0013270916476076184,0.0013081092239718602,1.8668683161286157e-6,0.0013081092239718602,-402.0151963533224,402.01785053661763,1,0.0011990811730279616,0.0014551021221872753,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7860,randsvd,512,512,gauss,50,100,0.00102356814164594,0.00135945015677541,767.241212324202,1.03664293040155,0,0.0013239270671255095,0.0013025864537229495,1.8676909975141771e-6,0.0013025864537229495,-402.0825046982273,402.08515255236154,1,0.0011958883901723436,0.0014519657440786754,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7880,randsvd,512,512,gauss,50,100,0.00128667304125256,0.00131478189787132,767.1667799396305,1.03664293040155,0,0.001293945149313579,0.001282685542753015,1.7825672557558645e-6,0.001282685542753015,-402.1114518605001,402.1140397507987,1,0.0011688583075463621,0.0014190319910807958,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7900,randsvd,512,512,gauss,50,100,0.00137786966504322,0.00131723399746304,767.0903827107632,1.03664293040155,0,0.001290433843348353,0.0012779217240082292,1.780022333701717e-6,0.0012779217240082292,-401.82342696563904,401.8260078333257,1,0.0011654363249888283,0.0014154313617078778,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7920,randsvd,512,512,gauss,50,100,0.00111978523661315,0.00119751854360392,767.0186782936737,1.03664293040155,0,0.0012436477427800305,0.0012494991347779096,1.6474899727766425e-6,0.0012494991347779096,-401.95997116816073,401.9624584636463,1,0.0011233935977036195,0.0013639018878564414,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7940,randsvd,512,512,gauss,50,100,0.00133252483762717,0.00123170386954484,766.9510506845725,1.03664293040155,0,0.0012334446594731787,0.0012413377710103525,1.6305033518140415e-6,0.0012413377710103525,-401.83375024940665,401.8362171387256,1,0.0011138120672848678,0.0013530772516614897,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7960,randsvd,512,512,gauss,50,100,8.0426734670653e-4,0.00144222983171016,766.8765177183033,1.03664293040155,0,0.001254944845025113,0.0012600988934982702,1.6882133041081335e-6,0.0012600988934982702,-401.6022072479634,401.60471713765344,1,0.001133213526983087,0.001376676163067139,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7980,randsvd,512,512,gauss,50,100,0.00214325583804792,0.00144375470627661,766.8015207701559,1.03664293040155,0,0.0012718752846100148,0.0012636374746512432,1.739061492017051e-6,0.0012636374746512432,-401.75172989158204,401.75427364215125,1,0.001148324321709842,0.0013954262475101877,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8000,randsvd,512,512,gauss,50,100,0.00109417084881046,0.00114438401642221,766.7180472904711,1.03664293040155,0,0.0012673276982981634,0.001265291206074657,1.7241515276010114e-6,0.001265291206074657,-401.70688388679696,401.7094185421936,1,0.0011443075118874862,0.0013903478847088406,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8020,randsvd,512,512,gauss,50,100,0.00174740179874942,0.00146039274985754,766.6318401825168,1.03664293040155,0,0.0013211495746708684,0.0012933925585661525,1.8741936237967163e-6,0.0012933925585661525,-401.65794541603657,401.6605877151859,1,0.001192888199146742,0.0014494109501949947,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8040,randsvd,512,512,gauss,50,100,8.0113638865809e-4,0.00127768560487343,766.5561749003191,1.03664293040155,0,0.0013065981836522442,0.0012899962150360192,1.8305788793908208e-6,0.0012899962150360192,-401.56611739196103,401.5687305883283,1,0.0011798379915196227,0.0014333583757848657,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8060,randsvd,512,512,gauss,50,100,8.2502972761407e-4,0.00100631694639999,766.4800388761229,1.03664293040155,0,0.0012857329530822107,0.0012724369748800114,1.7783671164679486e-6,0.0012724369748800114,-401.5952134348835,401.59778490078963,1,0.001160793564939062,0.0014106723412253596,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8080,randsvd,512,512,gauss,50,100,0.00147425570822961,0.00121262326897333,766.4104300688507,1.03664293040155,0,0.0012707647253609052,0.0012635717145772867,1.730265919185101e-6,0.0012635717145772867,-401.3857962255066,401.3883377549573,1,0.0011475265975800335,0.001394002853141777,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8100,randsvd,512,512,gauss,50,100,0.00150940445226778,0.00153482559308796,766.3398863540472,1.03664293040155,0,0.001255961161793039,0.0012533384814661893,1.6827673418443447e-6,0.0012533384814661893,-401.200167063255,401.2026789855786,1,0.0011344263472586936,0.0013774959763273842,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8120,randsvd,512,512,gauss,50,100,0.00122449221942214,0.00132717072263435,766.2642245028874,1.03664293040155,0,0.001219382130218479,0.0012254029728146951,1.5686085365080973e-6,0.0012254029728146951,-401.14712283111845,401.1495615953789,1,0.0011020421657948192,0.0013367220946421388,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8140,randsvd,512,512,gauss,50,100,0.00100640599551824,0.00110451705683543,766.1944491656329,1.03664293040155,0,0.0012258487225467092,0.0012114708261543644,1.5796333991067721e-6,0.0012114708261543644,-401.3685867925176,401.37103848996264,1,0.0011080971220097725,0.001343600323083646,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8160,randsvd,512,512,gauss,50,100,9.5975091829618e-4,0.00106996630743371,766.1172191938465,1.03664293040155,0,0.0012419969882414917,0.0012071030109555357,1.6270806903046183e-06,0.0012071030109555357,-401.39558616684184,401.39807016081835,1,0.0011224900250418595,0.0013615039514411238,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8180,randsvd,512,512,gauss,50,100,5.590231628743e-4,0.00107654704945458,766.0508804454614,1.03664293040155,0,0.0012230378207494057,0.0012040590657730473,1.5775924717792778e-6,0.0012040590657730473,-401.06555221800375,401.06799829364525,1,0.0011053623138603458,0.0013407133276384655,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8200,randsvd,512,512,gauss,50,100,8.037969719237e-4,0.00115870520676727,765.9784796147492,1.03664293040155,0,0.0012270420119354164,0.001208612225142019,1.594279814514642e-6,0.001208612225142019,-401.44564307820025,401.4480971622241,1,0.0011087457725106056,0.0013453382513602273,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8220,randsvd,512,512,gauss,50,100,9.5416582790994e-4,9.5538635230448e-4,765.9039133315104,1.03664293040155,0,0.0012235855289470122,0.0012045731460446911,1.596792110652652e-6,0.0012045731460446911,-401.1851916192425,401.18763879030035,1,0.0011051961194922415,0.0013419749384017828,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8240,randsvd,512,512,gauss,50,100,0.00192072808627476,0.00154074921914725,765.832988058823,1.03664293040155,0,0.0012229131703010326,0.0012070203015860782,1.6035849377772259e-6,0.0012070203015860782,-401.02197703934473,401.0244228656853,1,0.0011042722110903022,0.0013415541295117629,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8260,randsvd,512,512,gauss,50,100,0.00147197527151714,0.00132772060541655,765.7471930161415,1.03664293040155,0,0.0012605797964788923,0.0012295067844728539,1.7045086021793717e-6,0.0012295067844728539,-401.1342453753321,401.136766534925,1,0.0011382623900756202,0.0013828972028821645,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8280,randsvd,512,512,gauss,50,100,9.1507994769643e-4,0.0011210738896324,765.6772488236824,1.03664293040155,0,0.0012621050212340626,0.0012139123446653635,1.7240240399979323e-6,0.0012139123446653635,-400.6737491601327,400.6762733701751,1,0.0011390893831007191,0.001385120659367406,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8300,randsvd,512,512,gauss,50,100,8.7478370707461e-4,9.2214561375155e-4,765.6185693386992,1.03664293040155,0,0.0012350183813215102,0.0011939458017614644,1.6642418006371883e-6,0.0011939458017614644,-401.1850211076981,401.1874911444607,1,0.001114154404987943,0.0013558823576550775,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8320,randsvd,512,512,gauss,50,100,0.00124138364496559,8.5264090922819e-4,765.5527227427615,1.03664293040155,0,0.0012070494537519457,0.0011811432869679721,1.586153393165223e-6,0.0011811432869679721,-401.1661333729568,401.16854747186426,1,0.001089055091461343,0.0013250438160425483,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8340,randsvd,512,512,gauss,50,100,0.0015059439429399,0.00128908732109838,765.4888393142236,1.03664293040155,0,0.0011852185447937507,0.0011754465761569341,1.525167362927996e-6,0.0011754465761569341,-401.2531607327085,401.2555311697981,1,0.0010695147996088946,0.0013009222899786068,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8360,randsvd,512,512,gauss,50,100,0.00146999642838277,0.00110721895211242,765.4121047138669,1.03664293040155,0,0.0011431081388077985,0.0011498596894365444,1.3964489535065116e-6,0.0011498596894365444,-400.82036140273533,400.82264761901297,1,0.0010323944814678687,0.0012538217961477283,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8380,randsvd,512,512,gauss,50,100,9.4882951371565e-4,0.00116580432106185,765.3417626631235,1.03664293040155,0,0.0011584320894628827,0.0011735703455254209,1.4230571948647168e-6,0.0011735703455254209,-400.7469881450947,400.74930500927366,1,0.001046668628298463,0.0012701955506273024,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8400,randsvd,512,512,gauss,50,100,0.00104689011643966,0.00117533079505969,765.2724521062453,1.03664293040155,0,0.0011883139850628506,0.0012051791816072963,1.4859375701131538e-6,0.0012051791816072963,-400.8705051174486,400.8728817454187,1,0.0010741079782334672,0.001302519991892234,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8420,randsvd,512,512,gauss,50,100,0.00124563385116562,0.00104389492932854,765.2050667455538,1.03664293040155,0,0.0011937759480030118,0.0012090916123791643,1.5008452413623802e-6,0.0012090916123791643,-400.61229421897633,400.6146817708724,1,0.0010789984848999152,0.0013085534111061084,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8440,randsvd,512,512,gauss,50,100,0.00155166752815813,0.00136854785417577,765.1358510344403,1.03664293040155,0,0.0012077226821661637,0.0012185831963996527,1.5312450286809697e-6,0.0012185831963996527,-400.1774656167022,400.17988106206656,1,0.0010917886312647256,0.0013236567330676017,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8460,randsvd,512,512,gauss,50,100,9.5176650764619e-4,0.00104460762109761,765.0625371820852,1.03664293040155,0,0.0012138915774834306,0.0012302890979824595,1.5454773143656598e-6,0.0012302890979824595,-400.45573071690535,400.45815850006034,1,0.001097419993337448,0.0013303631616294132,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8480,randsvd,512,512,gauss,50,100,0.00143459344869385,0.00137618953896677,764.9850492554111,1.03664293040155,0,0.0012272773031974918,0.0012324444701748364,1.597000501981796e-6,0.0012324444701748364,-400.3141367473282,400.3165913019346,1,0.0011088801687166078,0.0013456744376783758,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8500,randsvd,512,512,gauss,50,100,9.4818619376124e-4,0.00114145338228375,764.9234838762005,1.03664293040155,0,0.0011921572456015303,0.001198506730462324,1.5148668291881569e-6,0.001198506730462324,-400.3215804703934,400.32396478488465,1,0.0010768448769529883,0.0013074696142500724,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8520,randsvd,512,512,gauss,50,100,0.00156952477839733,0.00118165527088943,764.8590694181624,1.03664293040155,0,0.0011920351380471348,0.0011935402844196012,1.5108973622604416e-6,0.0011935402844196012,-400.3724213891027,400.3748054593788,1,0.00107687394733371,0.0013071963287605596,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8540,randsvd,512,512,gauss,50,100,0.00232641764449114,0.00150801169807791,764.7910058574051,1.03664293040155,0,0.0011849806524688135,0.0011823257406130866,1.5038275996030072e-6,0.0011823257406130866,-400.51101690536285,400.51338686666776,1,0.0010700892077169792,0.0012998720972206479,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8560,randsvd,512,512,gauss,50,100,0.00123466221158886,0.00115280709896216,764.7280878904996,1.03664293040155,0,0.0011508856888810851,0.0011497268599605123,1.422479053343564e-6,0.0011497268599605123,-400.1974017939677,400.1997035653455,1,0.0010391449329395345,0.0012626264448226357,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8580,randsvd,512,512,gauss,50,100,0.00117468407925989,0.00162680147850337,764.6584915990898,1.03664293040155,0,0.0011343499620145795,0.001138236419372227,1.3635022536416255e-6,0.001138236419372227,-400.12720482941523,400.12947352933924,1,0.0010249501451020917,0.0012437497789270673,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8600,randsvd,512,512,gauss,50,100,0.00100130001646357,8.7959988732855e-4,764.5895338161963,1.03664293040155,0,0.001156417262848499,0.0011528532553277018,1.4196731640448464e-6,0.0011528532553277018,-400.0829968245691,400.0853096590948,1,0.0010447867675665164,0.0012680477581304814,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8620,randsvd,512,512,gauss,50,100,0.00126235426509705,0.00134821396405625,764.5182463086579,1.03664293040155,0,0.0011511716221612592,0.001154781024454037,1.4071940897240667e-6,0.001154781024454037,-400.2571680266464,400.2594703698907,1,0.0010400328316125316,0.0012623104127099868,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8640,randsvd,512,512,gauss,50,100,0.00110809237504734,0.00121865170824563,764.4559486659166,1.03664293040155,0,0.0011362259087792643,0.0011520898002887203,1.3606698396355848e-6,0.0011520898002887203,-399.90735943032905,399.90963188214664,1,0.001026939779490601,0.0012455120380679278,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8660,randsvd,512,512,gauss,50,100,0.00139942271987918,0.00113642845074475,764.3820365013315,1.03664293040155,0,0.001161944240280312,0.0011760348477765693,1.4262991956423239e-6,0.0011760348477765693,-400.1934662630842,400.1957901515647,1,0.0010500535421027212,0.0012738349384579027,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8680,randsvd,512,512,gauss,50,100,0.00130688691501045,0.00136963076365986,764.3120629425057,1.03664293040155,0,0.0011426988320867584,0.0011631269784033282,1.3782324628051398e-6,0.0011631269784033282,-399.9333378329632,399.9356232306274,1,0.001032709667692202,0.0012526879964813147,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8700,randsvd,512,512,gauss,50,100,0.00145120315038251,0.00122087223049317,764.2465442689324,1.03664293040155,0,0.0011229654190564472,0.001153296610116016,1.3221998067630892e-6,0.001153296610116016,-399.53454405162114,399.5367899824592,1,0.0010152352826340244,0.00123069555547887,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8720,randsvd,512,512,gauss,50,100,0.00142762973615373,0.00122964338183896,764.1880461140129,1.03664293040155,0,0.0011143382068794143,0.001132966242039268,1.309833711779663e-6,0.001132966242039268,-399.79529252616203,399.7975212025758,1,0.0010071130359899025,0.0012215633777689261,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8740,randsvd,512,512,gauss,50,100,0.00146941541893624,0.00107234871845343,764.1264210084942,1.03664293040155,0,0.0011225276837158518,0.0011199393589009078,1.3307467508119478e-6,0.0011199393589009078,-399.91785127194,399.9200963273074,1,0.0010144499144177563,0.0012306054530139474,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8760,randsvd,512,512,gauss,50,100,7.1964763646857e-4,9.1447665744298e-4,764.0584952999484,1.03664293040155,0,0.0011052901386086607,0.0011003888006011573,1.2869659773549424e-6,0.0011003888006011573,-399.9565519295397,399.9587625098169,1,9.990050844720171e-4,0.0012115751927453042,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8780,randsvd,512,512,gauss,50,100,8.4639085484153e-4,9.4600292150747e-4,763.995691704274,1.03664293040155,0,0.0010996392303140937,0.0010913535019043755,1.2721998820650789e-6,0.0010913535019043755,-400.1324223137301,400.1346215921907,1,9.9396566978962e-4,0.0012053127908385674,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8800,randsvd,512,512,gauss,50,100,0.00108022806004853,0.00123424528864732,763.9293157835995,1.03664293040155,0,0.0011061916386551826,0.001081184772769494,1.281712459690379e-6,0.001081184772769494,-399.5062250354346,399.50843741871194,1,0.0010001237392124247,0.0012122595380979406,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8820,randsvd,512,512,gauss,50,100,0.001275482654885,0.00116488968303138,763.8692355180665,1.03664293040155,0,0.0011042419621540198,0.0010886560407934963,1.2679058545864863e-6,0.0010886560407934963,-399.5682960013518,399.5705044852761,1,9.98746891158763e-4,0.0012097370331492767,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8840,randsvd,512,512,gauss,50,100,8.2713784477003e-4,7.6650266547001e-4,763.8005421093204,1.03664293040155,0,0.001115827953710161,0.0011001408918600935,1.292458903862398e-6,0.0011001408918600935,-399.48478890837004,399.48702056427743,1,0.0010093163223453589,0.0012223395850749631,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8860,randsvd,512,512,gauss,50,100,8.578058071988e-4,0.00123972545729139,763.736489329312,1.03664293040155,0,0.001101372787394154,0.0010954092016002108,1.2560349353960094e-6,0.0010954092016002108,-399.63906174254083,399.6412644881156,1,9.963727328537795e-4,0.0012063728419345284,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8880,randsvd,512,512,gauss,50,100,0.00100751319494667,0.00137116945844023,763.6700812850744,1.03664293040155,0,0.0011038500179761253,0.0010961388136918719,1.269939202807488e-6,0.0010961388136918719,-399.2942540303469,399.2964617303828,1,9.982703893297537e-4,0.001209429646622497,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8900,randsvd,512,512,gauss,50,100,0.0010512863450397,9.4724096573506e-4,763.601387955451,1.03664293040155,0,0.0011116230263815067,0.0011007853101732818,1.2949187007416988e-6,0.0011007853101732818,-399.4066203135681,399.40884355962083,1,0.0010050100871768456,0.001218235965586168,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8920,randsvd,512,512,gauss,50,100,9.3168803689429e-4,0.00106142447956464,763.5331252334261,1.03664293040155,0,0.0011095676870148464,0.0011115795150526853,1.3003678480123041e-6,0.0011115795150526853,-399.5466662232749,399.54888535864893,1,0.0010027306643540517,0.001216404709675641,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8940,randsvd,512,512,gauss,50,100,0.00103135214832189,9.2440649250767e-4,763.4683033745592,1.03664293040155,0,0.00111511665408876,0.001109346358495036,1.316021610384537e-6,0.001109346358495036,-399.2927301953026,399.2949604286108,1,0.0010076385057784093,0.0012225948023991105,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8960,randsvd,512,512,gauss,50,100,9.8993632193203e-4,0.00121353162646587,763.4002654354252,1.03664293040155,0,0.0011340454887121005,0.0011233199919607586,1.3569683301898103e-6,0.0011233199919607586,-399.5991488445443,399.6014169355217,1,0.0010249081093682102,0.0012431828680559908,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8980,randsvd,512,512,gauss,50,100,6.8307769468443e-4,8.0561993067843e-4,763.3310701889995,1.03664293040155,0,0.001152296914126857,0.001137168090232843,1.3990203358882564e-6,0.001137168090232843,-399.2889479832561,399.2912525770844,1,0.0010414813711383491,0.001263112457115365,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9000,randsvd,512,512,gauss,50,100,8.4316515217864e-4,0.00110941598828833,763.2672725941648,1.03664293040155,0,0.0011258111117151608,0.0011356686619209974,1.3504181959777901e-6,0.0011356686619209974,-399.1306283439585,399.1328799661819,1,0.0010169374560056927,0.0012346847674246288,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9020,randsvd,512,512,gauss,50,100,0.00181787423224662,0.00168562829487442,763.2000901279392,1.03664293040155,0,0.0011503443953913156,0.0011433640996513865,1.4018372939883843e-6,0.0011433640996513865,-399.0807682102475,399.0830688990383,1,0.0010394173437439241,0.001261271447038707,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9040,randsvd,512,512,gauss,50,100,9.5157765261848e-4,8.8102569967104e-4,763.1353139518791,1.03664293040155,0,0.0011414510300954892,0.0011431246592462916,1.3854473215740433e-6,0.0011431246592462916,-399.14798171052564,399.15026461258583,1,0.0010311743523538214,0.001251727707837157,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9060,randsvd,512,512,gauss,50,100,0.00105536251597883,0.00107955952189497,763.0679079323198,1.03664293040155,0,0.0011407824572151368,0.0011356198148795924,1.397631152167968e-6,0.0011356198148795924,-399.2831597683459,399.2854413332604,1,0.0010300219460866028,0.0012515429683436707,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9080,randsvd,512,512,gauss,50,100,9.1575036351603e-4,9.5549087067037e-4,763.0061459215796,1.03664293040155,0,0.0011240061822988452,0.0011103115168410245,1.3476954070305804e-6,0.0011103115168410245,-399.1257577047347,399.1280057170993,1,0.0010152423405576925,0.0012327700240399979,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9100,randsvd,512,512,gauss,50,100,7.6602657241921e-4,9.5428137113194e-4,762.9433687304521,1.03664293040155,0,0.0011238352146175831,0.0011044315162394788,1.3332552009048962e-6,0.0011044315162394788,-398.77094621515323,398.7731938855825,1,0.0010156556302853982,0.0012320147989497681,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9120,randsvd,512,512,gauss,50,100,0.00143305062779585,0.00143330081989292,762.8772153138539,1.03664293040155,0,0.0011177473674410566,0.0011032010583491676,1.312583582366662e-6,0.0011032010583491676,-399.1468661986435,399.14910169337844,1,0.0010104097010690833,0.00122508503381303,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9140,randsvd,512,512,gauss,50,100,7.8679245949005e-4,9.3286462857647e-4,762.8166717464132,1.03664293040155,0,0.001099909370969979,0.0010891954902436285,1.2775393130639743e-6,0.0010891954902436285,-399.0682006390999,399.07040045784186,1,9.94014286333746e-4,0.0012058044556062118,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9160,randsvd,512,512,gauss,50,100,0.00105341924545229,0.00107194062404588,762.7574020937213,1.03664293040155,0,0.0010779025270558488,0.0010754279230655488,1.2175057029839716e-6,0.0010754279230655488,-398.91732711252985,398.919482917584,1,9.745254693474245e-4,0.0011812795847642732,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9180,randsvd,512,512,gauss,50,100,0.00117076855173547,0.00116189648064231,762.6964848944983,1.03664293040155,0,0.0010628601366066198,0.001081714365243682,1.1872629519367191e-6,0.001081714365243682,-399.07830336050114,399.0804290807743,1,9.607750919384942e-4,0.0011649451812747453,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9200,randsvd,512,512,gauss,50,100,0.00123213633745932,9.237003498668e-4,762.6401795381335,1.03664293040155,0,0.0010593363103443456,0.0010721796561831323,1.1808117152542874e-6,0.0010721796561831323,-398.82411953618066,398.8262382088013,1,9.575289934735657e-4,0.0011611436272151254,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9220,randsvd,512,512,gauss,50,100,0.001007336813252,0.00104873802744317,762.5713211769653,1.03664293040155,0,0.0010662365384401424,0.001060294797149973,1.2134163239904017e-6,0.001060294797149973,-398.44716818274844,398.44930065582537,1,9.630332390754644e-4,0.0011694398378048205,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9240,randsvd,512,512,gauss,50,100,0.00108616415207715,0.00103551025621559,762.5105796827639,1.03664293040155,0,0.0010650160688914139,0.0010572751094976521,1.1990621313597735e-6,0.0010572751094976521,-398.73146815950304,398.7335981916408,1,9.62425010847917e-4,0.0011676071269349107,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9260,randsvd,512,512,gauss,50,100,5.6246565185304e-4,8.1558591172178e-4,762.4522180566379,1.03664293040155,0,0.0010452952185027314,0.0010403464072337124,1.1614651188214211e-6,0.0010403464072337124,-398.4594810448512,398.4615716352882,1,9.443253592391175e-4,0.0011462650777663453,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9280,randsvd,512,512,gauss,50,100,0.0011265106937122,0.00114951673589233,762.394317549675,1.03664293040155,0,0.0010399423941826072,0.0010352748248722017,1.1541163243031406e-6,0.0010352748248722017,-398.80154144986443,398.8036213346528,1,9.392924688395012e-4,0.0011405923195257133,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9300,randsvd,512,512,gauss,50,100,0.00139361143274581,9.6801302735415e-4,762.3354526393019,1.03664293040155,0,0.0010505988025603574,0.0010295467589905012,1.1859632293646626e-6,0.0010295467589905012,-398.929834151933,398.93193534953815,1,9.48569650552333e-4,0.0011526279545683818,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9320,randsvd,512,512,gauss,50,100,0.00102079395742984,0.00102208009670135,762.2773758932098,1.03664293040155,0,0.001011142909702824,0.0010024830563742,1.089401864005311e-6,0.0010024830563742,-398.49153946453015,398.49356175034956,1,9.13355549553704e-4,0.001108930269851944,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9340,randsvd,512,512,gauss,50,100,8.5605962361622e-4,0.00102458053955624,762.2217830754827,1.03664293040155,0,9.89924269404148e-4,0.0010084336809326267,1.0484038690825566e-6,0.0010084336809326267,-398.23790107020363,398.2398809187424,1,8.939945945113831e-4,0.0010858539442969127,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9360,randsvd,512,512,gauss,50,100,8.6578303260685e-4,9.8219552308219e-4,762.1651833554865,1.03664293040155,0,9.996287502174032e-4,0.001018495101284826,1.063379178909951e-6,0.001018495101284826,-398.1877041087247,398.1897033662251,1,9.030163790013109e-4,0.0010962411214334954,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9380,randsvd,512,512,gauss,50,100,0.00112225999167217,0.0011689578022045,762.0965338823988,1.03664293040155,0,0.0010325851998138915,0.0010336289794056935,1.1286338880395967e-6,0.0010336289794056935,-398.53271092980356,398.5347761002032,1,9.330526320601956e-4,0.0011321177675675874,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9400,randsvd,512,512,gauss,50,100,9.0213876384987e-4,8.4452089362574e-4,762.0382939573367,1.03664293040155,0,0.00101903165458983,0.0010441666037989295,1.0958405454764562e-6,0.0010441666037989295,-398.4898719632086,398.4919100265178,1,9.209557443142427e-4,0.001117107564865417,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9420,randsvd,512,512,gauss,50,100,8.9426404117494e-4,0.00107081660920071,761.9796286598875,1.03664293040155,0,0.001011194318086073,0.0010527240720006098,1.0735022859629449e-6,0.0010527240720006098,-398.49508152188065,398.49710391051684,1,9.141231731848392e-4,0.0011082654629873071,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9440,randsvd,512,512,gauss,50,100,9.5472745716346e-4,9.480042603378e-4,761.9218780736783,1.03664293040155,0,0.0010202475251670936,0.001054151734540494,1.0889199692483763e-6,0.001054151734540494,-398.16716635354146,398.1692068485918,1,9.224817954328259e-4,0.0011180132549013613,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9460,randsvd,512,512,gauss,50,100,9.1761589838454e-4,0.00119210443203721,761.866235772544,1.03664293040155,0,0.001013990649038248,0.0010479601686455428,1.0763182446078633e-6,0.0010479601686455428,-398.50349301498085,398.5055209962789,1,9.16792271382382e-4,0.001111189026694114,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9480,randsvd,512,512,gauss,50,100,0.00111641574990881,0.00105801392024029,761.8055309172051,1.03664293040155,0,9.975483384625794e-4,0.001041332429416979,1.0430961986644234e-6,0.001041332429416979,-398.33869244091073,398.3406875375877,1,9.0186179943278e-4,0.0010932348774923787,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9500,randsvd,512,512,gauss,50,100,0.00115152908957256,9.8125759547463e-4,761.7474817460326,1.03664293040155,0,9.730296675855149e-4,0.001021566749510245,9.931022292741452e-7,0.001021566749510245,-398.25297620118135,398.25492226051654,1,8.796643360897065e-4,0.0010663949990813233,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9520,randsvd,512,512,gauss,50,100,7.9828972112211e-4,9.5062686650294e-4,761.6890474477218,1.03664293040155,0,9.949528806048424e-4,0.0010245205006728668,1.0368388359391416e-6,0.0010245205006728668,-397.84827546257543,397.85026536833664,1,8.995537772068902e-4,0.0010903519840027946,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9540,randsvd,512,512,gauss,50,100,0.00159022663091269,0.00139590998871616,761.6246382916313,1.03664293040155,0,0.0010233205861466,0.0010287186634910116,1.1061800269880066e-6,0.0010287186634910116,-398.1257649468633,398.1278115880356,1,9.247830789119106e-4,0.0011218580933812896,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9560,randsvd,512,512,gauss,50,100,8.7832302051313e-4,9.711389972399e-4,761.5591754227204,1.03664293040155,0,0.0010504513189656104,0.001037347531437635,1.1613264593283646e-6,0.001037347531437635,-398.29456741255296,398.2966683151909,1,9.494874869374045e-4,0.0011514151509938162,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9580,randsvd,512,512,gauss,50,100,3.7513542126191e-4,6.9021867281418e-4,761.5069559370677,1.03664293040155,0,0.0010195654853964366,9.94922144668825e-4,1.1021667679425823e-6,9.94922144668825e-4,-398.19236334914694,398.1944024801178,1,9.212068893096495e-4,0.0011179240814832238,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9600,randsvd,512,512,gauss,50,100,8.6595206244582e-4,8.6022248103231e-4,761.4473548278971,1.03664293040155,0,0.001049781652039004,0.0010043079649534473,1.1614189259325813e-6,0.0010043079649534473,-398.0829428476823,398.08504241098643,1,9.488138006427744e-4,0.0011507495034352336,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9620,randsvd,512,512,gauss,50,100,0.00117029638649955,9.88947923259e-4,761.3897721569257,1.03664293040155,0,0.0010393271450371909,9.93119527251559e-4,1.1419868105968351e-6,9.93119527251559e-4,-397.94158335327836,397.9436620075685,1,9.392075212191475e-4,0.0011394467688552342,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9640,randsvd,512,512,gauss,50,100,6.1393250936635e-4,8.8077574627504e-4,761.3295542679858,1.03664293040155,0,0.001003705124231431,9.816919688402218e-4,1.0654278098999433e-6,9.816919688402218e-4,-397.97865629178716,397.9806637020356,1,9.069997345195976e-4,0.0011004105139432645,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9660,randsvd,512,512,gauss,50,100,0.0012316903801004,0.00127121737543146,761.2690259377349,1.03664293040155,0,9.955471175043741e-4,9.814840923054841e-4,1.0476059359102965e-6,9.814840923054841e-4,-398.23850542694623,398.2404965211812,1,8.996539552772743e-4,0.0010914402797314738,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9680,randsvd,512,512,gauss,50,100,0.00113094355388579,0.00110678313192129,761.212094600432,1.03664293040155,0,0.0010088017890840485,0.0010057068001944466,1.063832651697503e-6,0.0010057068001944466,-397.4950134376575,397.49703104123574,1,9.121688201299163e-4,0.0011054347580381806,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9700,randsvd,512,512,gauss,50,100,0.00106134525252761,9.3910187160786e-4,761.1499334992594,1.03664293040155,0,0.0010136886405392035,0.001008510959789202,1.0674585389060702e-6,0.001008510959789202,-398.1078343829461,398.10986176022715,1,9.168911333934779e-4,0.0011104861476849291,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9720,randsvd,512,512,gauss,50,100,6.0915868326534e-4,8.8124028727459e-4,761.0845060941817,1.03664293040155,0,0.0010251443686601037,0.001017642353868111,1.0947613087797823e-6,0.001017642353868111,-397.9292205158504,397.9312708045877,1,9.271167652278554e-4,0.001123171972092352,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9740,randsvd,512,512,gauss,50,100,8.5110809043777e-4,9.1604210265363e-4,761.0202811679129,1.03664293040155,0,0.0010566538205812775,0.0010248844811866671,1.1625497678330102e-6,0.0010248844811866671,-397.84350624292165,397.8456195505628,1,9.556368263242059e-4,0.0011576708148383489,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9760,randsvd,512,512,gauss,50,100,8.7658179204508e-4,9.4188838440553e-4,760.9573221729534,1.03664293040155,0,0.0010584943999833337,0.0010274707571028,1.1727647844974423e-6,0.0010274707571028,-397.49451098704867,397.4966279758486,1,9.570345715888026e-4,0.0011599542283778647,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9780,randsvd,512,512,gauss,50,100,0.00112537900499069,9.0357838461966e-4,760.8913736414581,1.03664293040155,0,0.0010847796658487315,0.001036585716302435,1.2338778187223727e-6,0.001036585716302435,-397.5108685142635,397.5130380735952,1,9.807098601672649e-4,0.0011888494715301982,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9800,randsvd,512,512,gauss,50,100,0.00102453358925238,0.00108634170562521,760.8283354780234,1.03664293040155,0,0.0010834333398713387,0.0010394473565097082,1.2376200526223754e-6,0.0010394473565097082,-397.69800533959807,397.70017220627784,1,9.792058367655604e-4,0.001187660842977117,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9820,randsvd,512,512,gauss,50,100,9.5072805061452e-4,9.5425076339243e-4,760.7715947943307,1.03664293040155,0,0.001072335199053755,0.001032570663124043,1.2241228910447625e-6,0.001032570663124043,-397.5228593413427,397.52500401174086,1,9.686775929801281e-4,0.001175992805127382,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9840,randsvd,512,512,gauss,50,100,0.00108254900686011,0.00115109484554679,760.7092352867401,1.03664293040155,0,0.0010498870938706526,0.0010267713005808385,1.1678294398342155e-6,0.0010267713005808385,-397.7090016859928,397.71110146018054,1,9.486409771921097e-4,0.0011511332105491954,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9860,randsvd,512,512,gauss,50,100,5.2111172460275e-4,7.4005915193951e-4,760.6506286601775,1.03664293040155,0,0.0010220457233093851,0.0010070193667356799,1.1070767324322736e-6,0.0010070193667356799,-397.5305532126919,397.5325973041385,1,9.234682853140563e-4,0.001120623161304714,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9880,randsvd,512,512,gauss,50,100,6.9397964829327e-4,9.7553966655784e-4,760.5917218777383,1.03664293040155,0,9.948782821898952e-4,0.0010015245284965865,1.052841034703293e-6,0.0010015245284965865,-397.489906375535,397.4918961320994,1,8.987458197826462e-4,0.0010910107445971443,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9900,randsvd,512,512,gauss,50,100,0.00117726857879447,0.00103961855658671,760.5432855273351,1.03664293040155,0,9.707820854113806e-4,9.850073013486663e-4,1.0068467427693897e-6,9.850073013486663e-4,-397.3071400625092,397.30908162668,1,8.767728869466303e-4,0.0010647912838761308,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9920,randsvd,512,512,gauss,50,100,8.9645947759161e-4,9.1323993970713e-4,760.491093037501,1.03664293040155,0,9.487339802471675e-4,0.00097978977241089415,9.471034683217682e-7,0.00097978977241089415,-397.61570391517205,397.6176013831325,1,8.575565435348437e-4,0.0010399114169594912,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9940,randsvd,512,512,gauss,50,100,7.7631829460859e-4,8.8974126010425e-4,760.439472423164,1.03664293040155,0,9.433657293228718e-4,9.672230577333354e-4,9.459714007211571e-7,9.672230577333354e-4,-397.3585090132828,397.3603957447414,1,8.522428008497179e-4,0.0010344886577960256,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9960,randsvd,512,512,gauss,50,100,0.00114068970235729,0.00121141452856467,760.3806017631604,1.03664293040155,0,9.81511240654962e-4,9.815473614921287e-4,1.030930659496581e-6,9.815473614921287e-4,-397.22508586808493,397.2270488905662,1,8.86384329976756e-4,0.0010766381513331678,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9980,randsvd,512,512,gauss,50,100,0.00148759339607185,0.00105965815753262,760.3203677224764,1.03664293040155,0,9.894900657528133e-4,9.739080581247725e-4,1.0499944187008778e-6,9.739080581247725e-4,-397.21843853483216,397.2204175149637,1,8.934876502467071e-4,0.0010854924812589196,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
10000,randsvd,512,512,gauss,50,100,7.7513906512908e-4,8.5933041781223e-4,760.2642230790159,1.03664293040155,0,9.92386792471432e-4,9.704808985534108e-4,1.0475556071227494e-6,9.704808985534108e-4,-397.3879393551738,397.3899241287587,1,8.96495933708063e-4,0.0010882776512348012,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01


==> csvs/csvs/rohessrepinsideeta.csv <==
it,max,min,up,low
20,41.54537748965046,-27.43359265933492,41.84289565354092,-41.84289565354092
30,11.37982040741116,-14.909430377195747,15.236667922235185,-15.236667922235185
40,4.69154649949607,-5.570627247232821,5.875394559948042,-5.875394559948042
50,1.6301922162403333,-1.2708754002540168,1.6379591815500962,-1.6379591815500962
60,0.5384483405855915,-0.9051729896389169,0.9222493680679138,-0.9222493680679138
70,0.19300150904677182,-0.21299304687795062,0.24499675340001414,-0.24499675340001414
80,0.08649266083023488,-0.08265620129623924,0.09056291485995738,-0.09056291485995732
90,0.025815333084358294,-0.03481776337778608,0.03865406252641801,-0.03865406252641798
100,0.010421215303072509,-0.006058372461432947,0.010421778408076801,-0.010421778408076801
110,0.004190445529662589,-0.0038625677519334954,0.004811701817484488,-0.0048117018174844844
120,0.0018118608086699472,-0.00126440522074194,0.0018237608901467,-0.0018237608901467
130,4.543239194224162e-4,-6.88498195229423e-4,6.900161694225757e-4,-6.900161694225757e-4
140,1.2812230644787146e-4,-2.4492962998697585e-4,2.483628728870875e-4,-2.483628728870875e-4
150,7.071049080860072e-5,-6.750209246537465e-5,7.534891497611764e-5,-7.534891497611764e-5
160,2.6508895969865043e-5,-2.237678643145097e-5,2.895639085340106e-5,-2.895639085340106e-5
170,9.266800499586372e-6,-8.770292644504643e-6,9.913651868848388e-6,-9.913651868848381e-6
180,3.1601200447818545e-6,-2.400177351226716e-6,3.182282148427934e-6,-3.182282148427934e-6
190,1.1587719220099664e-6,-8.589355814493414e-7,1.1601070264610908e-6,-1.1601070264610917e-6
200,4.3011702252377176e-7,-4.5537537851400475e-7,4.604475444382997e-7,-4.604475444382997e-7
210,1.6510855438828098e-7,-1.7076282668949886e-7,1.7459150825083027e-7,-1.7459150825083027e-7
220,4.603255510511213e-8,-5.79638806655516e-8,6.046857929840366e-8,-6.046857929840366e-8
230,1.921302614312447e-8,-1.7401906916057347e-8,1.935973888037358e-8,-1.9359738880373565e-8
240,6.420764915656254e-9,-5.764109056283787e-9,6.635863973712369e-9,-6.635863973712369e-9
250,2.2588131790644464e-9,-2.3331857506059236e-9,2.7010553706679604e-9,-2.7010553706679604e-9
260,9.44295942962842e-10,-1.0061609879068073e-9,1.0688113737257748e-9,-1.0688113737257748e-9
270,3.433795733958296e-10,-3.228724056624844e-10,3.673250548365096e-10,-3.673250548365096e-10
280,1.59163852006075e-10,-1.3443332629659976e-10,1.663691507876679e-10,-1.663691507876679e-10
290,5.278687838959855e-11,-5.250420952387361e-11,5.452856110249146e-11,-5.452856110249146e-11
300,2.0289528409175334e-11,-1.5364951044841106e-11,2.0512984455794127e-11,-2.0512984455794127e-11
310,7.016371436790898e-12,-7.069854267427241e-12,7.177384990059658e-12,-7.177384990059658e-12
320,2.698114859951613e-12,-2.0333182637729072e-12,2.7095806820984963e-12,-2.7095806820984963e-12
330,9.997373411416615e-13,-9.120489272562774e-13,1.0243840092508043e-12,-1.0243840092508043e-12
340,3.203852175460692e-13,-2.3317920625837053e-13,3.6047732748386037e-13,-3.6047732748386037e-13
350,1.1737802914246247e-13,-1.3133316462405614e-13,1.3330652581090718e-13,-1.3330652581090718e-13
360,3.616045627390032e-14,-3.882943116106556e-14,4.2776073416198636e-14,-4.2776073416198636e-14
370,1.3676564435213348e-14,-1.3100738244157898e-14,1.401388325692278e-14,-1.401388325692278e-14
380,4.2827122617735385e-15,-5.246530500086992e-15,5.491374343652753e-15,-5.4913743436527565e-15
390,1.0423064074317537e-15,-2.047063067511816e-15,2.1501341789081314e-15,-2.1501341789081314e-15
400,5.151618870844091e-16,-5.119674753813878e-16,5.604981055158348e-16,-5.604981055158352e-16
410,1.7310406358099784e-16,-1.1349561547323861e-16,1.731271599171722e-16,-1.731271599171722e-16
420,6.141552250974927e-17,-7.424376030240264e-17,8.252251648930603e-17,-8.252251648930603e-17
430,1.8618315989961348e-17,-1.9658621276731424e-17,2.1096899085634755e-17,-2.1096899085634767e-17
440,6.680265013651928e-18,-5.708060046461691e-18,7.338292710631117e-18,-7.338292710631117e-18
450,2.3659936565869272e-18,-2.7794552102173937e-18,2.822881808472045e-18,-2.822881808472045e-18
460,9.014000050139403e-19,-6.561927069408037e-19,1.0161181095664157e-18,-1.0161181095664157e-18
470,3.048779964459557e-19,-2.991629364356015e-19,3.271407793567207e-19,-3.271407793567207e-19
480,1.2219646894236386e-19,-1.399840509823317e-19,1.5131263019254076e-19,-1.5131263019254066e-19
490,4.354563393771805e-20,-3.430512951388125e-20,4.3848175913888403e-20,-4.3848175913888403e-20
500,1.3927667103581267e-20,-1.7670695376423557e-20,1.7913539931041626e-20,-1.7913539931041626e-20


==> csvs/csvs/rohessrepoutsideeta.csv <==
it,Meand
20,46.39893589476824
20,45.16711445318154
20,42.10587553519727
20,45.22161485848474
20,53.16636361767658
30,-17.85012116455006
30,-16.68672041107945
30,-15.857342021377832
30,-16.293384152865784
50,1.6814892336650562
50,1.7631575935923998
50,1.9211253502619101
50,1.7701714983364472
50,1.7809654460897466
50,1.692599202277128
50,2.055794605845449
50,1.8038538235001091
50,1.9531595649073292
50,1.7646783687205598
50,1.8629323567616485
50,1.7223353317288748
50,1.8988586501244153
50,1.7939246769385608
50,1.9816161654025333
50,1.6563509315922502
50,1.9123508457233278
50,1.7365508966614787
60,-0.973771720505022
60,-0.9591606405093831
60,-0.9782818210244617
60,-1.2181079121300975
60,-0.9903725396915055
60,-0.9291102279337355
60,-0.9653374421870167
60,-0.9417743467418225
70,-0.2514206029217192
70,-0.25171559428496604
100,0.011900791365846111
100,0.010497626567677623
100,0.011850478849676813
100,0.013712038925896036
100,0.01392204115001544
100,0.010980085411740573
100,0.0108360518742152
100,0.010614059619267632
100,0.013112197860492197
100,0.012547665286652868
100,0.016925517836737985
100,0.012203282047541647
100,0.01574714867552575
100,0.012135809656094995
100,0.012361427575999243
100,0.014588345237426234
100,0.01235861390965938
100,0.012148969334949355
100,0.010739215540846628
100,0.012413063635450694
100,0.012123508638575628
100,0.010441612521771546
100,0.011936863280834112
100,0.01316046558499992
100,0.011006099454969234
100,0.011097738255387388
100,0.011158302975367004
100,0.011429504012437794
100,0.010914829677455024
100,0.010904611422010962
100,0.012351293900097468
100,0.012250827915446239
100,0.011694096442621482
100,0.010624376119579976
100,0.012498781332554332
100,0.01148581764308175
100,0.010806429625687675
100,0.017447424270820383
100,0.011214293375801362
100,0.010538937677658317
100,0.011056695581676934
100,0.013315882797395248
100,0.010455741978436697
100,0.012309597465916602
100,0.011548970863782024
100,0.010665044536631807
100,0.0130805524005069
100,0.012470691672662002
100,0.01590845132701374
100,0.011012630109446822
100,0.011758610319231005
100,0.015328763640721957
100,0.010884193982073909
100,0.012373998756373614
100,0.01190465841217446
100,0.012362133381647378
100,0.011563442338303573
100,0.012950767499252946
100,0.012078808008479588
100,0.011722732855568407
100,0.014233709048678156
100,0.011031248605518074
100,0.010752020920991617
100,0.010462527311573752
100,0.013458824075861797
100,0.01239287723641215
100,0.014085985576299115
100,0.010958973027740682
100,0.015214374889281762
100,0.01232031223343702
100,0.012242022001897807
100,0.01328852306065545
100,0.011350981922355646
100,0.011884103280095329
100,0.010666755515330584
100,0.012411531633911857
100,0.01050325910832725
100,0.010652868583168301
100,0.0104517537891229
100,0.010786817468371401
100,0.010835405388055261
100,0.011261201472056809
100,0.012173903541482525
100,0.012733715445558541
100,0.011299291593675612
100,0.011388072781293113
100,0.012039503477129052
100,0.012900797646476489
100,0.010570771805552187
100,0.012428145918782815
100,0.011257764416734511
100,0.011151512431769983
100,0.011933467398593758
100,0.012503886290669786
100,0.011619029283991597
100,0.013684760622873368
110,0.0049006660045566135
120,0.0018584920029045132
120,0.0019640454720375074
120,0.0020056175280768647
120,0.0023566719967323263
120,0.0018821778357687776
130,-6.996692926674137e-4
130,-8.367030286017163e-4
130,-7.184958290090459e-4
130,-8.215684430094286e-4
130,-6.940093088836832e-4
130,-7.679224090810788e-4
140,-2.536190448164865e-4
140,-2.667528325211732e-4
160,-3.121864568207818e-5
170,1.014695824043504e-5
180,3.89579503221144e-6
180,3.2513089170236243e-6
180,3.400924520447965e-6
180,3.2210254917271697e-6
180,3.3269501868509014e-6
180,3.202633070767762e-6
190,1.4813376652438678e-6
190,1.1955983498919603e-6
190,1.2243942724085639e-6
190,1.2845336285039217e-6
190,1.502971390086065e-6
190,1.3121790429446805e-6
190,1.4418065248512976e-6
190,1.3194627842374321e-6
190,1.253567303550761e-6
190,1.36735389830048e-6
190,1.1765788666682667e-6
190,1.287428717360662e-6
190,1.164566920467088e-6
190,1.4033376166235923e-6
200,-4.908093710579856e-7
210,-2.0713346514237051e-7
210,-1.7556313610655247e-7
210,-1.83485995325522e-7
210,-1.832914076833081e-7
210,-1.781339050357992e-7
220,-7.003290283307156e-8
230,-2.0427398849043806e-8
240,8.027604026738458e-9
240,7.02296837166504e-9
240,7.387879639869279e-9
240,6.907337836443469e-9
240,-6.797462625039409e-9
260,-1.0918232504198478e-9
270,-3.9046365958485923e-10
280,-2.102758308702804e-10
300,2.2640306177374505e-11
300,2.4570173331712417e-11
310,7.640751196266378e-12
310,7.439506774807047e-12
310,7.574965221739931e-12
310,8.305555696373154e-12
320,3.0736418917915517e-12
320,3.3395569597973237e-12
320,2.937053247431273e-12
320,2.7326421726011253e-12
320,3.0103683143345138e-12
320,2.7762771335114634e-12
320,2.802910796143228e-12
320,2.7666461166050206e-12
320,2.808452337415537e-12
320,3.644778340234455e-12
320,2.818845121656534e-12
330,-1.1471132129572138e-12
330,1.1177747192635613e-12
350,-1.333604023273412e-13
360,-4.3069968481966516e-14
370,1.4314930310889376e-14
370,1.5316132431602633e-14
380,-6.156176615506856e-15
380,-5.966781169531018e-15
390,-2.3383944001982626e-15
390,-2.382683388821648e-15
390,-2.4229348036960934e-15
390,-3.1328467766043405e-15
400,6.121684447875926e-16
410,1.9961118141740012e-16
410,1.7369601763421006e-16
410,1.805309930516039e-16
410,2.447810839245485e-16
410,1.7807130675429345e-16
410,1.789416174553347e-16
430,-2.1442225519515902e-17
450,-4.3980026244019784e-18
460,1.1908465908772842e-18
470,-3.2868435405767116e-19
490,4.700591222049836e-20
490,4.442716133131561e-20
500,-1.8473235407432815e-20


==> csvs/csvs/rohrepinside.csv <==
it,max,min,up,low
20,53.16636361767658,-27.43359265933492,72.47402120773583,-72.47402120773583
30,11.37982040741116,-17.85012116455006,26.39068297936626,-26.39068297936626
40,4.69154649949607,-5.570627247232821,10.176481892343801,-10.176481892343798
50,2.055794605845449,-1.2708754002540168,2.8370285231687014,-2.8370285231687014
60,0.5384483405855915,-1.2181079121300975,1.5973827627419164,-1.5973827627419164
70,0.19300150904677182,-0.25171559428496604,0.4243468245782476,-0.4243468245782476
80,0.08649266083023488,-0.08265620129623924,0.15685956981898064,-0.15685956981898058
90,0.025815333084358294,-0.03481776337778608,0.06695080021470012,-0.06695080021470015
100,0.017447424270820383,-0.006058372461432947,0.018051049708013314,-0.018051049708013314
110,0.0049006660045566135,-0.0038625677519334954,0.008334112018754638,-0.008334112018754638
120,0.0023566719967323263,-0.00126440522074194,0.0031588465225911265,-0.0031588465225911265
130,4.543239194224162e-4,-8.367030286017163e-4,0.0011951430634839551,-0.0011951430634839551
140,1.2812230644787146e-4,-2.667528325211732e-4,4.301771145542063e-4,-4.301771145542063e-4
150,7.071049080860072e-5,-6.750209246537465e-5,1.305081490338233e-4,-1.305081490338233e-4
160,2.6508895969865043e-5,-3.121864568207818e-5,5.015394016191335e-5,-5.015394016191335e-5
170,1.014695824043504e-5,-8.770292644504643e-6,1.7170948725395546e-5,-1.7170948725395546e-5
180,3.89579503221144e-6,-2.400177351226716e-6,5.511874365096628e-6,-5.511874365096628e-6
190,1.502971390086065e-6,-8.589355814493414e-7,2.009364312048262e-6,-2.009364312048262e-6
200,4.3011702252377176e-7,-4.908093710579856e-7,7.975185411874634e-7,-7.975185411874634e-7
210,1.6510855438828098e-7,-2.0713346514237051e-7,3.024013628605187e-7,-3.024013628605188e-7
220,4.603255510511213e-8,-7.003290283307156e-8,1.0473465160634276e-7,-1.0473465160634276e-7
230,1.921302614312447e-8,-2.0427398849043806e-8,3.353205136207364e-8,-3.353205136207364e-8
240,8.027604026738458e-9,-6.797462625039409e-9,1.1493653554585725e-8,-1.1493653554585725e-8
250,2.2588131790644464e-9,-2.3331857506059236e-9,4.678365136053692e-9,-4.678365136053692e-9
260,9.44295942962842e-10,-1.0918232504198478e-9,1.8512356030005292e-9,-1.8512356030005292e-9
270,3.433795733958296e-10,-3.9046365958485923e-10,6.36225657869859e-10,-6.36225657869859e-10
280,1.59163852006075e-10,-2.102758308702804e-10,2.8815982197632845e-10,-2.8815982197632845e-10
290,5.278687838959855e-11,-5.250420952387361e-11,9.444623829313925e-11,-9.444623829313925e-11
300,2.4570173331712417e-11,-1.5364951044841106e-11,3.552953129230606e-11,-3.552953129230606e-11
310,8.305555696373154e-12,-7.069854267427241e-12,1.2431595468265567e-11,-1.2431595468265567e-11
320,3.644778340234455e-12,-2.0333182637729072e-12,4.693131408601729e-12,-4.693131408601729e-12
330,1.1177747192635613e-12,-1.1471132129572138e-12,1.7742851504834993e-12,-1.7742851504835001e-12
340,3.203852175460692e-13,-2.3317920625837053e-13,6.24365046178691e-13,-6.24365046178691e-13
350,1.1737802914246247e-13,-1.333604023273412e-13,2.3089367568498324e-13,-2.3089367568498324e-13
360,3.616045627390032e-14,-4.3069968481966516e-14,7.40903325051524e-14,-7.40903325051524e-14
370,1.5316132431602633e-14,-1.3100738244157898e-14,2.427275781232906e-14,-2.427275781232906e-14
380,4.2827122617735385e-15,-6.156176615506856e-15,9.511339366586775e-15,-9.511339366586771e-15
390,1.0423064074317537e-15,-3.1328467766043405e-15,3.724141640959275e-15,-3.724141640959275e-15
400,6.121684447875926e-16,-5.119674753813878e-16,9.708111962995283e-16,-9.708111962995283e-16
410,2.447810839245485e-16,-1.1349561547323861e-16,2.9986503714664434e-16,-2.9986503714664434e-16
420,6.141552250974927e-17,-7.424376030240264e-17,1.429331913279185e-16,-1.429331913279185e-16
430,1.8618315989961348e-17,-2.1442225519515902e-17,3.6540901098472795e-17,-3.654090109847281e-17
440,6.680265013651928e-18,-5.708060046461691e-18,1.2710295815625443e-17,-1.2710295815625437e-17
450,2.3659936565869272e-18,-4.3980026244019784e-18,4.889374716035496e-18,-4.889374716035496e-18
460,1.1908465908772842e-18,-6.561927069408037e-19,1.759968192259871e-18,-1.759968192259871e-18
470,3.048779964459557e-19,-3.2868435405767116e-19,5.666244510735198e-19,-5.666244510735198e-19
480,1.2219646894236386e-19,-1.399840509823317e-19,2.62081163320361e-19,-2.62081163320361e-19
490,4.700591222049836e-20,-3.430512951388125e-20,7.594726850207258e-20,-7.59472685020726e-20
500,1.3927667103581267e-20,-1.8473235407432815e-20,3.1027161303977984e-20,-3.102716130397797e-20


==> csvs/csvs/rohrepoutside.csv <==
it,Meand


==> csvs/csvs/stopping_graph.csv <==
total,t1,correct,t2
904939,0,1,0


==> csvs/csvs/wilkrepinside.csv <==
it,max,min,up,low
20,832387161.6367483,-364151311.4528241,838236944.1854568,-838236944.1854568
30,131787065.5821929,-86603067.83486557,184285917.85232556,-184285917.85232556
40,25638321.3796221,-54665982.53191814,76477013.29875422,-76477013.29875425
50,15005921.594415322,-17651478.28652148,31755589.480103925,-31755589.48010394
60,6308108.304791205,-6833886.170124494,15645568.767916128,-15645568.76791612
70,4879247.4657388665,-3201513.5645822473,8823206.622703161,-8823206.622703161
80,1743727.040922843,-3114358.6362574995,5497161.150465433,-5497161.150465433
90,1967586.5846466403,-815055.2518865298,3476967.5371307526,-3476967.5371307526
100,608135.5657283291,-1325526.4186300263,2567466.804416552,-2567466.804416552
110,839551.0928797126,-844969.3563389061,1997898.222428957,-1997898.222428957
120,-4331.875664380379,-1212214.391350815,1727280.384570334,-1727280.384570334
130,126640.02838867344,-813987.5984089412,1386047.9439978441,-1386047.9439978441
140,721664.9433282539,-133019.2554360195,943118.3069628002,-943118.3069628002
150,517903.40209242795,-170515.01665197872,825023.7070343699,-825023.7070343699
160,290827.33038947824,-311266.41335009225,766622.7061648932,-766622.7061648932
170,172919.23133646743,-404290.392340051,661246.1339638694,-661246.1339638697
180,75926.68072763458,-324418.8844403145,565393.6859394312,-565393.6859394312
190,191150.01037597167,-191113.47933916794,458376.6922676128,-458376.6922676128
200,65441.00726224994,-223374.17244892358,416358.956715103,-416358.956715103
210,164547.49513872736,-124534.37711479375,336430.2689930899,-336430.2689930899
220,151521.87591964216,-97058.98975904752,305145.58208488603,-305145.58208488603
230,127535.8239626966,-122638.71087254584,282817.47002515034,-282817.4700251502
240,93853.56523384724,-117689.75143389252,256458.32210249512,-256458.32210249512
250,83272.47297286382,-110077.56532875728,230278.50224799395,-230278.50224799395
260,194.3657125638565,-166418.60906329402,238078.02029638295,-238078.02029638307
270,161835.29573936167,7753.856717098737,173039.49040133203,-173039.49040133203
280,22152.538226151024,-110319.16810768412,177419.8178613172,-177419.8178613172
290,45357.70823263144,-82366.3748397716,153167.00744066492,-153167.00744066498
300,-9897.479578003753,-109055.27865120041,142655.19207127637,-142655.19207127637
310,13278.32257513894,-93177.06790764758,135759.89823918656,-135759.89823918656
320,35156.34497660183,-47261.492244410154,117063.64182152657,-117063.64182152651
330,47501.727306431916,-41305.78809735173,105623.92414738686,-105623.92414738686
340,78225.90874639677,-8807.71136601112,94126.26812646259,-94126.26812646259
350,55672.24952690612,-28912.45052125427,89283.39441226627,-89283.3944122663
360,57904.7898268202,-16904.86873701884,81042.7860182809,-81042.78601828092
370,61396.28371910978,-20091.98996970238,79687.64325311925,-79687.64325311925
380,26343.969287995773,-39402.40540228228,79029.83024712565,-79029.83024712565
390,9017.3405046314,-50185.74354631832,79043.97790986847,-79043.97790986847
400,23783.80330371327,-36187.43862296798,69473.28650123323,-69473.28650123323
410,24213.32656711474,-39710.83231798024,67324.89277769934,-67324.89277769931
420,18672.430028636765,-27688.296140352526,60585.79710478481,-60585.79710478481
430,8678.786594536155,-37463.244747553195,59904.512544624275,-59904.512544624304
440,2785.3006794603716,-43037.16773869004,58438.1581559364,-58438.1581559364
450,18917.963186922396,-20524.063970159652,48985.57730720757,-48985.57730720757
460,26851.37146326239,-9871.10490252942,45959.09957042249,-45959.099570422506
470,19380.262654184568,-17401.42855964732,45757.229605583154,-45757.229605583154
480,34387.95771484537,-4553.41283755569,41573.6780902172,-41573.6780902172
490,24824.6570118721,-11967.797691636573,41244.80248766541,-41244.80248766541
500,31828.463659835077,-2574.026080337673,35360.73119549581,-35360.73119549581


==> csvs/csvs/wilkrepinsideeta.csv <==
it,max,min,up,low
20,482158276.2599735,-364151311.4528241,483956325.3701625,-483956325.3701627
30,104247143.18030417,-86603067.83486557,106397524.27989745,-106397524.27989745
40,25638321.3796221,-39361087.263044745,44154024.21485436,-44154024.21485436
50,15005921.594415322,-17651478.28652148,18334098.13461326,-18334098.13461326
60,6308108.304791205,-6833886.170124494,9032973.339781173,-9032973.339781173
70,4879247.4657388665,-3201513.5645822473,5094080.718733359,-5094080.718733359
80,1743727.040922843,-3114358.6362574995,3173787.469999969,-3173787.469999969
90,1967586.5846466403,-815055.2518865298,2007428.1435260307,-2007428.1435260307
100,608135.5657283291,-1325526.4186300263,1482327.6506653242,-1482327.6506653242
110,839551.0928797126,-844969.3563389061,1153487.0765328333,-1153487.0765328333
120,-4331.875664380379,-996511.0672861421,997245.7949976427,-997245.7949976427
130,126640.02838867344,-721460.4550153594,800235.1535768826,-800235.1535768826
140,542194.3086048481,-133019.2554360195,544509.6084026368,-544509.6084026368
150,448406.917788025,-170515.01665197872,476327.6593441167,-476327.6593441167
160,290827.33038947824,-311266.41335009225,442609.82577118045,-442609.82577118045
170,172919.23133646743,-361324.23992020823,381770.6334446394,-381770.6334446394
180,75926.68072763458,-324418.8844403145,326430.1967752455,-326430.1967752455
190,191150.01037597167,-191113.47933916794,264643.9066709564,-264643.9066709564
200,65441.00726224994,-223374.17244892358,240384.95573897636,-240384.95573897636
210,164547.49513872736,-124534.37711479375,194238.10636669863,-194238.10636669863
220,151521.87591964216,-97058.98975904752,176175.8839587341,-176175.883958734
230,127535.8239626966,-122638.71087254584,163284.7424505495,-163284.74245054938
240,93853.56523384724,-117689.75143389252,148066.2813017954,-148066.28130179527
250,83272.47297286382,-110077.56532875728,132951.3552614631,-132951.3552614631
260,194.3657125638565,-137182.19654603372,137454.40910624992,-137454.40910624992
270,99734.74123903376,7753.856717098737,99904.39636364474,-99904.39636364474
280,22152.538226151024,-99681.4186072636,102433.37960180582,-102433.37960180582
290,45357.70823263144,-82366.3748397716,88431.01297683734,-88431.01297683734
300,-9897.479578003753,-82230.50523144624,82362.01354364923,-82362.01354364917
310,13278.32257513894,-77311.02076631837,78381.0137935506,-78381.0137935506
320,35156.34497660183,-47261.492244410154,67586.72511797625,-67586.72511797625
330,47501.727306431916,-41305.78809735173,60982.00103935844,-60982.00103935844
340,54322.777976105455,-8807.71136601112,54343.82624062803,-54343.82624062803
350,49490.612501409894,-28912.45052125427,51547.7917980855,-51547.7917980855
360,46635.21461305034,-16904.86873701884,46790.074323531706,-46790.074323531735
370,45606.641041352355,-20091.98996970238,46007.68228327524,-46007.682283275266
380,26343.969287995773,-39402.40540228228,45627.89376718842,-45627.89376718842
390,9017.3405046314,-45335.53740346205,45636.061924081354,-45636.06192408138
400,23783.80330371327,-36187.43862296798,40110.420662975,-40110.420662975
410,24213.32656711474,-32489.029931576923,38870.04496836738,-38870.04496836738
420,18672.430028636765,-27688.296140352526,34979.226267515565,-34979.226267515565
430,8678.786594536155,-33574.78903358686,34585.88644331216,-34585.88644331216
440,2785.3006794603716,-33626.226261594595,33739.286342275795,-33739.286342275795
450,18917.963186922396,-20524.063970159652,28281.836244725506,-28281.836244725506
460,25215.728682458983,-9871.10490252942,26534.49850869624,-26534.49850869624
470,19380.262654184568,-17401.42855964732,26417.948830154957,-26417.948830154957
480,23960.337547129107,-4553.41283755569,24002.574236589746,-24002.574236589746
490,20661.19048505838,-11967.797691636573,23812.697818926565,-23812.69781892658
500,20355.44343120299,-2574.026080337673,20415.52767446151,-20415.527674461497


==> csvs/csvs/wilkrepoutside.csv <==
it,Meand
20,1057970726.7478285
20,849946332.2499056
270,177730.4115143572


==> csvs/csvs/wilkrepoutsideeta.csv <==
it,Meand
20,1057970726.7478285
20,510321845.68091774
20,600016564.1023803
20,489228974.7611151
20,648876317.5029106
20,505634153.2686105
20,538482556.7506137
20,497835640.5415535
20,533345292.44809914
20,542371566.0124431
20,606835791.2919722
20,485693494.32908916
20,607913448.1582665
20,512995066.60177517
20,563205378.6561308
20,651668862.6285872
20,489199717.4104104
20,570939516.121666
20,559811151.0136762
20,534360681.0875559
20,803763150.1306119
20,500229792.3777094
20,541673544.7672815
20,509994670.7470374
20,486388114.9296794
20,503280964.4996433
20,486101441.0487299
20,606388095.354136
20,534803529.5136714
20,635876925.2130408
20,493947188.2760496
20,527814451.8486724
20,614531372.7032313
20,533763908.3868494
20,550141618.8853068
20,528590992.55886316
20,501145087.43886566
20,711299985.9131627
20,561121395.1714602
20,547840518.517612
20,486763171.8782859
20,672502078.53124
20,781272319.8976507
20,547948946.007782
20,521492219.52215576
20,502422368.309145
20,574097943.1601343
20,507611079.3283725
20,555463879.8909082
20,528200047.8012028
20,545798367.4691386
20,585879002.6133618
20,691938821.0081987
20,660841941.9631872
20,580187796.378777
20,491074716.35407877
20,530713912.05978966
20,638883181.1781464
20,639146343.0764656
20,505913615.9120889
20,495413326.15914106
20,520109675.2847209
20,520677698.67077446
20,491635068.83391047
20,582100574.7566013
20,510910047.33014584
20,521053700.2168274
20,531035022.80054474
20,566156699.0431261
20,534476994.35001373
20,494076564.81294584
20,609823309.650938
20,558274645.0455084
20,576390593.7883644
20,583112661.0793519
20,496020092.6144414
20,667622121.1751242
20,526026045.93596554
20,504208579.55759144
20,492873893.86822844
20,832387161.6367483
20,519012338.3384557
20,497868994.9102092
20,542250409.9486136
20,695542418.9380655
20,574521892.8386393
20,585629478.0494752
20,662499894.3582788
20,546069527.1753793
20,663574314.1844888
20,605877383.3864174
20,615667368.0198898
20,608971169.6069937
20,672654595.2116857
20,492935928.2253356
20,525627177.3359308
20,669640295.6881404
20,591244862.502419
20,849946332.2499056
20,518164074.6193657
20,593194925.1977382
20,717958761.837811
20,579083224.215538
30,130921890.56081474
30,118609067.28438592
30,107141019.72031629
30,118114979.2678045
30,131787065.5821929
40,-54665982.53191814
40,-44576787.44227761
120,-1076024.373802267
120,-1097392.411200271
120,-1016713.2160163466
120,-1042180.9149954608
120,-1071043.394299387
120,-1030245.9181604125
120,-1212214.391350815
120,-1077661.0073480299
120,-1041001.9017656818
120,-1011427.4731372101
120,-1025562.1139446413
120,-1022188.2348189894
120,-1025160.9179009674
120,-1093821.42446406
130,-813987.5984089412
140,553334.7673764462
140,721664.9433282539
140,595539.7137580486
140,564139.8466090569
150,483284.07956363587
150,517903.40209242795
170,-404290.392340051
260,-146401.50683482946
260,-147373.69450521597
260,-153031.92182838987
260,-154230.48344776372
260,-166418.60906329402
260,-160656.00358877238
260,-141931.57861163665
260,-163053.35185619968
260,-139705.53138488205
260,-158203.10761758417
260,-151284.46292751946
260,-139175.68211413664
260,-153661.07343115483
260,-149283.23618483276
260,-151070.67117575835
260,-162053.64788679115
260,-155297.66873279528
260,-146296.22980699188
260,-141891.5022162404
260,-151715.33215800382
260,-137559.38331421604
260,-153348.44291912264
260,-140462.15340303106
260,-145848.00398378505
260,-148592.4804179545
260,-140864.78255620028
260,-139109.01047001488
260,-145243.62440990808
260,-147986.59047580918
260,-137643.45226314373
260,-142803.47321016225
260,-139278.46743013326
260,-143757.4832028167
260,-142745.75635037932
260,-138116.13189792645
260,-152839.907093948
260,-139064.52105138113
260,-139530.8046767047
260,-142102.4526244736
260,-143543.0134966001
260,-138002.01701090217
260,-141024.82891575876
260,-142479.5584309937
260,-141175.15810030978
260,-157367.5573154093
260,-141291.34956758248
260,-141366.4373280888
260,-143412.24750778277
260,-137486.51330017427
260,-138292.0476897778
260,-147736.72681751905
260,-145894.45350658556
260,-140057.44025351084
260,-140478.33979861613
260,-144664.2147868753
260,-144509.615079219
270,127788.21766999702
270,125659.90430183965
270,105039.17008358508
270,104954.68339191377
270,117913.49789619085
270,125017.92887180252
270,124721.5033515112
270,102709.29205476015
270,107197.68555579835
270,119347.47716885549
270,111539.00307860994
270,120597.96027005312
270,109547.09462907491
270,109869.12815956632
270,113265.0977516548
270,104991.61014009186
270,138145.56747419015
270,110922.08566436579
270,124493.12645756791
270,104479.99993290682
270,124064.46293350414
270,115988.17303260078
270,102885.08114253054
270,121353.59272232768
270,115087.3878369407
270,103394.2753817758
270,105961.11059147643
270,105883.7648142305
270,114692.2270847673
270,111129.47084624495
270,122381.97818374832
270,113138.40725399356
270,111047.40580456506
270,116460.66709141573
270,107881.185298839
270,110628.11521827115
270,136882.8903878478
270,100610.01972627023
270,113996.79308156855
270,112998.38100682513
270,161835.29573936167
270,106782.16527534637
270,102214.44875640806
270,115207.13085967628
270,124716.03386136354
270,141198.6220010122
270,139642.0300860348
270,100118.72978369996
270,100505.39217520365
270,103916.64740736259
270,100987.56223508611
270,120716.04250418162
270,114577.18096647377
270,104712.64127923094
270,134603.9691054864
270,123102.62302594108
270,105605.50872710836
270,103467.17006281915
270,103101.87106998137
270,118087.66609000205
270,104861.51118126756
270,106648.98131920106
270,152354.42203895992
270,141226.48362044175
270,101364.16989493987
270,125062.71518167108
270,120176.28267370712
270,102442.50086695189
270,100033.02418145479
270,128565.02016536926
270,113932.86455622024
270,120271.89996618964
270,102463.2051025558
270,100402.00449442572
270,108738.34964488773
270,119137.79649863974
270,118344.60495132604
270,121246.83898856747
270,101616.91609179566
270,115448.1531219685
270,106619.63868015911
270,104229.77177464485
270,106918.26108651585
270,103589.28707248019
270,115804.50676350249
270,124651.39263382787
270,126293.111123787
270,111075.5089541889
270,107203.62181618297
270,107885.12211372622
270,109504.91425053542
270,136697.92487964896
270,122222.1549285925
270,118653.23737904325
270,118518.26276400837
270,117619.87082316645
270,116698.23628000543
270,156371.04931946145
270,125354.9909671644
270,125632.79860860098
270,109148.36360510415
270,104551.49656469014
270,104221.64902734698
270,108694.29398278717
270,115062.69204573217
270,110676.93445197179
270,102665.59175800905
270,108353.92154639016
270,109360.5277710557
270,116212.30174448458
270,108095.19844282127
270,158915.1295819435
270,112087.86072944407
270,136094.44503341103
270,126082.10779302137
270,115409.40681385016
270,113423.89567476476
270,109163.34453774616
270,118783.7119596561
270,110143.14402546501
270,101317.71463230858
270,113260.27608156484
270,106120.48232419905
270,138425.9254106772
270,125414.06125595025
270,115637.17035565141
270,119090.92149340163
270,110255.52483385813
270,103818.302430087
270,100407.26195233618
270,108518.04220850172
270,118257.24130292702
270,177730.4115143572
270,133587.4612371025
270,101916.15956699604
270,131255.84333917394
270,108229.40961574065
270,153897.4275417308
270,111380.34386431216
270,124281.32839548809
270,109215.80794541759
270,100551.69229579787
270,116926.04112855427
270,106049.2864630993
270,102282.67382880836
270,102710.691692819
270,104790.20259339502
270,105434.5608312916
270,121428.12958078226
270,145477.2631018035
270,105932.93685982109
270,105378.67901660141
270,120646.77812249551
270,137791.6639538
270,108094.49411803379
270,100020.16652112128
270,105615.88313058263
270,129467.72875379783
270,106607.5535642904
270,114058.09468982171
270,117750.0561219909
270,102940.23352792242
270,102356.5532115252
270,105534.42423495662
270,100544.83267725492
270,110381.46579715225
270,119891.69650802063
270,109101.18350966484
270,100348.32257431338
270,100652.29750523134
280,-106682.92501363973
280,-109343.14755821705
280,-110319.16810768412
300,-82688.99527195346
300,-84004.37785713904
300,-87781.1456593299
300,-83934.24502047518
300,-87251.35459171032
300,-91456.0381399261
300,-84335.65984031634
300,-98479.33254202781
300,-84192.54522606503
300,-103494.04664217122
300,-88415.97476465808
300,-82651.27821189951
300,-91172.68256977916
300,-87432.79637655988
300,-104603.01281548943
300,-85226.9601269497
300,-84968.35759699164
300,-83538.57701308944
300,-84745.61990851257
300,-92436.20369443891
300,-84745.87038594956
300,-83613.48613819026
300,-86435.73608964361
300,-83528.8720913768
300,-109055.27865120041
300,-90541.56027249934
300,-85545.1748643872
300,-84723.1631510001
300,-97959.78517358337
300,-97776.25908383704
300,-88344.1531861528
300,-88506.69526967645
300,-85138.15456980624
300,-83015.16661436477
300,-89093.36700838176
300,-84507.14282736887
300,-89482.14957853098
300,-87125.85139834956
300,-83625.45293029456
300,-85129.34462794242
300,-102267.2585048576
300,-82669.48370412865
300,-82863.2812449247
300,-85901.9364355338
300,-98582.98218783311
300,-95270.40428696293
300,-84800.46894163266
300,-88679.60417114815
300,-82662.9108922077
300,-86205.1676233306
300,-84007.48160983768
300,-88501.98468977294
300,-103484.69508825184
300,-87747.24433951528
300,-83039.63783771615
300,-92094.06241992908
300,-84919.28058130469
300,-91281.96651325835
300,-83728.9291838553
300,-83580.5775060911
300,-99433.21368726774
300,-86356.25660133234
300,-99802.19248912676
300,-86308.91791508818
310,-84023.37526418909
310,-79149.03814732214
310,-81774.79159560282
310,-81181.68234932335
310,-82786.18166654208
310,-80075.49373813247
310,-93177.06790764758
310,-80279.97868018877
310,-80022.23886498547
340,78225.90874639677
340,54576.23380862456
340,54466.88527008082
340,59636.32500711776
340,54818.9196041415
340,60921.30675240583
340,56244.02190960274
340,58745.33380274032
340,55403.63594421977
340,64883.46321358654
340,55914.93532288668
340,60890.368236664566
340,54713.04543923045
340,55052.27486534807
340,71619.45988401049
340,56040.97042152262
340,55221.997795383155
340,63375.03982131492
340,59334.20985994756
340,57285.32716752158
340,71782.5363179582
340,55478.62241479568
340,54526.46876093914
340,57639.136298234516
340,56298.74286476243
340,56486.77513878071
340,64755.73463865474
340,59075.04466296168
340,55677.494315493444
340,64391.14624745934
340,57216.7052511645
340,60771.731279715896
340,61271.11226621241
340,74697.76464230678
340,58376.09425309807
340,57935.47350114572
340,57891.26322940254
350,55672.24952690612
360,57904.7898268202
360,48473.0194035687
360,52122.19811204175
360,51237.49813411769
360,50005.09395612212
360,48230.852024819294
360,52609.98758341797
360,50533.611184596084
360,47114.8902961401
360,47824.717603357625
360,49264.30278063414
360,46872.809703887266
360,55364.15093693056
360,51400.00650637486
360,55943.34638113913
370,53160.32350794459
370,61396.28371910978
370,50842.08216405398
390,-46554.211609256774
390,-50185.74354631832
390,-45640.16304522293
390,-46789.10189737985
390,-47024.657206587435
390,-47186.32714195605
390,-45672.457453158044
410,-39710.83231798024
430,-37463.244747553195
440,-36432.84803148985
440,-36488.79781137369
440,-38774.9082851907
440,-40891.736571888876
440,-36887.86769126024
440,-33741.12352041851
440,-33986.88498514463
440,-43037.16773869004
440,-37276.20998006506
440,-36001.578460711025
440,-35681.56006095125
440,-38464.607645235985
440,-34571.04579815702
440,-34562.90767110861
440,-35082.23215756094
440,-35757.67431413283
440,-36140.59159463126
440,-34390.51360368452
440,-36631.75082879097
440,-35840.868689567345
440,-33806.823785215354
440,-36938.64236951168
440,-35942.439448680874
460,26622.978199811507
460,26851.37146326239
480,26762.71417128673
480,25061.099702768755
480,26467.976222365338
480,28407.8423949726
480,25532.108486485347
480,27592.845945477806
480,24622.17211018171
480,25984.72837588485
480,25209.116622041474
480,26035.877015295206
480,28347.537766540656
480,27985.386300719518
480,26877.7367654744
480,26465.53419219947
480,24024.319318029535
480,25406.99547366114
480,24683.910175444063
480,28281.86502910583
480,25199.509727968252
480,30403.81878389395
480,27659.07214812297
480,24020.23453117581
480,24159.471863913088
480,26756.205456814176
480,24525.16793885411
480,25843.270665158634
480,26413.308013577654
480,33116.35056196022
480,28936.61277219496
480,25980.620070959412
480,24180.975088609324
480,24004.547218623688
480,27749.613888873893
480,25657.06954567629
480,28032.933912015724
480,29639.342965073592
480,26504.246243496425
480,24209.268278527597
480,24707.905314186966
480,24691.642264995753
480,26585.45738182607
480,24696.315004867763
480,34387.95771484537
480,29812.270973515755
480,32026.941564745386
480,24449.80299160001
480,28987.85501851962
480,24102.957533537206
480,27765.760714411852
480,24018.281259102572
480,24594.097510428866
480,26834.412155593513
480,24021.891178907652
480,25705.97274207516
480,25075.90228366817
480,29885.151078537514
480,27528.922168862046
480,26221.380611180444
490,24824.6570118721
500,21145.125316427147
500,25678.946341251896
500,21280.098925399478
500,20589.124543674
500,25263.230691541627
500,23631.16964513692
500,21341.376217279147
500,21005.656047248747
500,25449.505531985895
500,30975.147792518896
500,22549.118236376933
500,20493.16464070874
500,23107.055037891783
500,24298.199673027673
500,20862.759519492683
500,22696.961238333402
500,21326.942903627438
500,25123.45188689715
500,22875.216025732283
500,25580.598432759114
500,27176.294176557712
500,22335.56389520035
500,20682.09989707073
500,23162.291934615234
500,21123.386312215443
500,25128.724850792263
500,21471.999810773763
500,21057.42541722348
500,20727.79177535791
500,20860.770250735863
500,21119.918728239107
500,23556.434006871656
500,23959.78595994931
500,21651.8348937594
500,20593.881413598836
500,27798.166548988112
500,23029.553713181638
500,22103.139764547814
500,25127.28279201439
500,31828.463659835077
500,23122.191010594892
500,20486.483507356403
500,20591.581819894753
500,23694.959231411718
500,20811.652671587188
500,23737.9213063028
500,24012.097351939825
500,25972.58293720876
500,22466.378752730787
500,21802.997213436756
500,23154.681152538717
500,24017.289645655284
500,21565.932860821194
500,21962.595916793973
500,22392.574219587317
500,23085.295172801154
500,27945.79432217154
500,26881.62819874173
500,23568.598448981385
500,21520.83991889312
500,26103.107871732558


==> csvs/golubrepinside.csv <==
it,max,min,up,low
20,223760873966512130,-898684440612019700,907001030388685800,-907001030388686100
30,89130717254104580,-55046845610708930,129452325819211200,-129452325819211200
40,47609677283942720,-11362814333349184,50379819097424096,-50379819097424096
50,17749540207271232,-17920375476602368,31352890291546352,-31352890291546368
60,4024524986259568,-12280913058103936,21579065805373760,-21579065805373752
70,9945844706441144,-1509596305917784,11368073603431504,-11368073603431504
80,6834936824444968,2461653184940784,6842676671763992,-6842676671763992
90,2138796876982608,-3412832991273436,6765228931955456,-6765228931955458
100,2733772203287428,-2394252923635464,5140349614824332,-5140349614824332
110,1965519804680190,-1327286889723680,3863262256040554,-3863262256040554
120,872556822750750,-1859750289436950,3062624624277564,-3062624624277563
130,781049602767987,-1340772873705679,2378370146231177,-2378370146231177
140,1289428318980565,-397580554795605,1788000455717556,-1788000455717556
150,812113152745214,-679884169314082,1664854619147724,-1664854619147724
160,575002928482911,-780739682028658,1481089160604132,-1481089160604132
170,843939000076096.5,-173347410072098.5,1176055761455308.5,-1176055761455308.5
180,353549755195701.5,-524205427212517,1150711021123556.5,-1150711021123556.5
190,614094222996339,-239410880499299,915834193691085,-915834193691085
200,562303019494488,-395458224785792.5,825196917373732,-825196917373732
210,618026595446426.5,119844897329888.5,619599456382106.5,-619599456382106.5
220,284582043052448,-307592036735657,667751243786301,-667751243786301
230,55693625541704.5,-533966401518182,671136490331948.5,-671136490331948.5
240,418877270556566.75,-38427235972521,519401899624562.25,-519401899624562.5
250,421790209638927.25,-4591868582955.5,437165561996437.25,-437165561996437.25
260,435720314613215.75,-80277762148680,439113208638879,-439113208638879
270,210674194606203.5,-175262734166611.75,432017883625704.75,-432017883625704.75
280,83093061700788,-264267667749852.25,407116761474455,-407116761474455.1
290,-58044694571662,-416221112203326.75,437847224348487,-437847224348487
300,205361727815328.5,-116738910865110.5,336846124180917.5,-336846124180917.5
310,215480764033129.62,-54615554865148.5,289492696336733.9,-289492696336733.9
320,206708106009518.38,-55639485973308.25,278389483550681.12,-278389483550681.25
330,209375937227167.38,-45207364264335.5,245856978869452.88,-245856978869452.75
340,153085683447697.25,-119461735816772.88,256410361327167.62,-256410361327167.62
350,172182896578478,-47471138696982.375,225723123383836.12,-225723123383836.12
360,204091847161167.62,-29320614877690.875,213141114448082.5,-213141114448082.5
370,49541243714065.125,-158834387239706.62,225668124762419.12,-225668124762419.12
380,93692470280596,-125564155048201.25,217974173598669.62,-217974173598669.62
390,70231608027883,-119247916489650.38,204847918455445.62,-204847918455445.62
400,37199576404019,-149251052536857.25,203281973055365.88,-203281973055365.88
410,-36785024561227.25,-195784204894191.38,199325642291269.62,-199325642291269.62
420,27996072296016.875,-124219755974608.25,177155743375293.5,-177155743375293.5
430,4681487585732.625,-138340351659721.5,171502624144545.25,-171502624144545.25
440,27409310169986.75,-108115832336473,159531125749367,-159531125749367
450,82234899608832.75,-49391193051532.5,138871653275018.38,-138871653275018.38
460,99717230634276,-16348120260684.875,119154153038612.94,-119154153038612.94
470,94744459321077.56,-24737782167669.75,114576407990103.44,-114576407990103.44
480,49753991961820.375,-69995126615805.625,125437366078851.88,-125437366078851.88
490,33961201785022.125,-72409108671465,118604046588876.75,-118604046588876.75
500,27697084213598.938,-67567904610015,112921829235779.31,-112921829235779.31


==> csvs/golubrepinsideeta.csv <==
it,max,min,up,low
20,223760873966512130,-523334318618338560,523657289050176e3,-523657289050175740
30,74439339059258750,-55046845610708930,74739335158944700,-74739335158944700
40,28973765760541696,-11362814333349184,29086802117622464,-29086802117622464
50,17749540207271232,-17920375476602368,18101599649697104,-18101599649697104
60,4024524986259568,-12280913058103936,12458679451593184,-12458679451593184
70,6492018635176224,-1509596305917784,6563360355108656,-6563360355108660
80,3950238898970472,2461653184940784,3950621218420512,-3950621218420512
90,2138796876982608,-3412832991273436,3905906744993928,-3905906744993928
100,2733772203287428,-2394252923635464,2967782233847620,-2967782233847618
110,1965519804680190,-1327286889723680,2230455503475134,-2230455503475134
120,872556822750750,-1767723363649876,1768207151253428,-1768207151253428
130,781049602767987,-1340772873705679,1373152644159139,-1373152644159140
140,1015874181784286,-397580554795605,1032302544419705,-1032302544419705
150,812113152745214,-679884169314082,961204262526530,-961204262526530
160,575002928482911,-780739682028658,855107225568632,-855107225568632
170,678346748914896.5,-173347410072098.5,678996110458232.5,-678996110458232.5
180,353549755195701.5,-524205427212517,664363317805154.5,-664363317805154.5
190,523796527124302.5,-239410880499299,528757118260611.5,-528757118260611.5
200,320995644289098,-395458224785792.5,476427662380173.5,-476427662380173.5
210,357490349957432.5,119844897329888.5,357725912931955,-357725912931955
220,284582043052448,-307592036735657,385526360351728,-385526360351728.25
230,55693625541704.5,-387121578679578.5,387480833356131,-387480833356131
240,299692994873805.25,-38427235972521,299876826565844.25,-299876826565844.25
250,252372976488561.5,-4591868582955.5,252397654899077,-252397654899077
260,253225540744874.5,-80277762148680,253522129212377.25,-253522129212377.25
270,210674194606203.5,-175262734166611.75,249425641406033.25,-249425641406033.25
280,83093061700788,-230592568729145.75,235048971828885.25,-235048971828885.25
290,-58044694571662,-252782051837794.5,252791212841529.5,-252791212841529.5
300,189403807234560.5,-116738910865110.5,194478200471335,-194478200471334.88
310,165290427424108.12,-54615554865148.5,167138686158443.88,-167138686158443.88
320,160584653713428.38,-55639485973308.25,160728243267546.62,-160728243267546.75
330,141689502371815.25,-45207364264335.5,141945592932426.62,-141945592932426.62
340,142810021588053.88,-119461735816772.88,148038591135249.38,-148038591135249.38
350,129892135513298.12,-47471138696982.375,130321306047980.88,-130321306047980.88
360,123050036081753,-29320614877690.875,123057079801977.25,-123057079801977.25
370,49541243714065.125,-129693319079043.12,130289552579100.62,-130289552579100.62
380,93692470280596,-125564155048201.25,125847447803578.12,-125847447803578.12
390,70231608027883,-112923240364632.88,118269000863186,-118269000863186
400,37199576404019,-117116199428093.12,117364901864913.75,-117364901864913.75
410,-36785024561227.25,-115066810357962.5,115080713233259.5,-115080713233259.5
420,27996072296016.875,-100866622247492.19,102280916126214,-102280916126214
430,4681487585732.625,-98897553762134.125,99017086216580.375,-99017086216580.375
440,27409310169986.75,-90265150100269.69,92105338395521.125,-92105338395521.125
450,76027286592397.375,-49391193051532.5,80177586401140.25,-80177586401140.25
460,68274791763481.44,-16348120260684.875,68793682331905.06,-68793682331905.06
470,65690205632308.875,-24737782167669.75,66150719995866.625,-66150719995866.625
480,49753991961820.375,-69995126615805.625,72421297072062.75,-72421297072062.75
490,33961201785022.125,-66101200839065.19,68476078225066.94,-68476078225066.94
500,27697084213598.938,-63735632809980,65195448506662.125,-65195448506662.125


==> csvs/golubrepoutside.csv <==
it,Meand
80,7363106832345060
80,8179951399797768
80,7095180330097448
80,7572622984960856
80,8772347169075380
80,7119218426591620
80,8586702781819380
80,7598682397426720
80,7196889862732672
80,6906849884970832
80,6895058040374024
80,6915029796183452
80,8284560989816112
80,6888524694900564
80,7523217215180872
80,7057256728605784
80,8176518967443456
80,7265402102186136
80,8335599400166368
80,6856338071101960
80,7660100380720252
80,8152769367632456
80,7025927276720072
80,7038235034443888
80,6873074823127432
80,7162775327512044
80,7060649753126580
80,7619167532155820
80,7858743873283404
80,7027342774901620
80,7509644701803032
80,7584734873684004
80,7469238247671060
80,7399675725329180
80,7828233183050696
80,7379563473846176
80,10748916574376236
80,8390752059427944
80,8227777165553264
80,7353649760779796
80,6937695020844124
80,9340825222163092
80,7338494521577544
80,7175334049565620
80,8445045606700200
80,8426550336405280
80,7217466961233396
80,7019567227638440
80,7270609014545524
80,6859330131004832
80,8073373539933912
80,7001140339519300
80,7716046310390496
80,8967831369634616
80,7507784500218844
80,8499745759878784
80,7258779662861860
80,7125377483287080
80,7310133950633648
80,7327444905053120
80,8680579258390356
80,7639470881990596
80,6853452643216696
80,6919096495128192
80,8738767628269316
80,7932353439614452
80,9184884488500184
80,7613966993412428
80,7187520824382132
80,8291418344992664
80,7309950706420812
80,6979876739378504
80,7238688623111148
80,7053351951363540
80,6896865511836388
80,7120431502537480
80,8415714428120660
80,7762980945745248
80,7023142536009904
80,7282153580644496
80,6879843116583992
80,7000014562873180
80,7872198494140200
80,7119055247540568
80,6912494156504228
80,7301172512012264
80,7504635447773648
80,7279132165056016
80,7355923445755220
80,8106888064593568
80,6901482904468280
80,7946195011586028
80,7144325952537856
80,7872793242061480
80,7984069246269104
80,7165858317495244
80,8121942147259460
80,7433324091682848
80,7192129353683664
80,6951483492185352
80,7860626937596156
80,7209723700214320
80,8004151853941388
80,6893817614046288
80,7425419043391188
80,7219755586917268
80,7219374981021028
80,7964682845982832
80,6956256504828316
80,7387912131263316
80,7012073409208248
80,7026448113817968
80,7281426153094808
80,6960461759056256
80,7440216180036500
80,7083038822323224
80,7955086675133812
80,8434085537416792
80,7138043833573656
80,7580772518617960
80,7196579833432084
80,7008125495687432
80,7214579581236892
80,7418358178529412
80,7427747538735812
80,7510068082389532
80,7610290766418344
80,7617032893835736
80,7426808173257364
80,7110107181621056
80,7224902078892824
80,6939940753394496
80,7313468427929300
80,7265671100522624
80,7294198012610700
80,7925047104170924
210,641119972961768.5
210,620329835173837.5
210,625111740927538
210,625872420359204
210,749368331567675
210,637742337104563.5
210,727715544074195
210,675740934997943
210,657506723369054.5
210,665218820015894.5
210,645969675142581
210,698941128464706.5
210,687278725630204
210,634458330606587
210,625749151770951.5
210,665670416705472.5
210,645915810470277
210,621356888914107.5
210,631834889723071
210,722296396877736.5
210,632189999837825.5
210,652487079582575.5
210,669520901830217
210,642220579849364
210,688884144686959
210,642158574768912.5
210,657899071450276
210,663622759133790
210,661268488783260.5
210,674604214347566.5
210,647177634803069.5
210,697494138257797.5
210,746083436158292
210,664324998249530.5
210,667365507694081.5
250,465339726601039
260,493397384104586.5
410,-211454347113060.25


==> csvs/golubrepoutsideeta.csv <==
it,Meand
20,-551617087043421950
20,-554710283507809800
20,-656078917907761900
20,-626143758103252e3
20,-559417870635631360
20,-540065845792706800
20,-674146072162571500
20,-555181471257701400
20,-585016044641600800
20,-541406745387017500
20,-534560327329053950
20,-567495600305505540
20,-548256084640251900
20,-659476791976454700
20,-588473828051258400
20,-625666509963234800
20,-524566197699393e3
20,-633310354835363100
20,-626374403778138600
20,-580200009083724300
20,-562914756206857700
20,-567128715859026940
20,-551463480737256200
20,-565797652111408900
20,-577661473771126e3
20,-600970549631057900
20,-664903855345861900
20,-571209415221420800
20,-608739121895280900
20,-632350202228690700
20,-539227359907989760
20,-624627716131860500
20,-549737598630849800
20,-5.3840354117929677e+17
20,-546414822452153340
20,-558276521944401400
20,-605804859001705e3
20,-540135420605483800
20,-680887081495807200
20,-545771023671378200
20,-5.6556400368888883e+17
20,-526523367817539100
20,-617135720748268500
20,-605191995401940700
20,-574279923967173900
20,-596834566019670800
20,-898684440612019700
20,-561546196815391500
20,-524209126183706600
20,-619362548344205600
20,-67989574746046e4
20,-527789676979096060
20,-544320907506983940
20,-647891480622294800
20,-632885652855680800
20,-630288244465822200
20,-704709327400287500
20,-608286418488608500
20,-710460400091773200
20,-552029627998028800
20,-533541443411792640
20,-523804808576880640
20,-579983533480695300
20,-536426018014378750
30,81132395879381500
30,82906354722170690
30,78319306408149120
30,75665462613007940
30,89130717254104580
30,79409610382833920
40,35593642217229440
40,41061596037687424
40,34944361201524192
40,30598331496398752
40,30258280118227936
40,33414950545318848
40,31803118265488288
40,30817091976856608
40,31862268169875328
40,47609677283942720
40,32978098592209440
40,29257982796146656
40,31344311612484192
40,35020314804102592
40,30745254741430688
40,33105975401414272
40,32593805866472096
40,32833699443079584
40,29570055588760928
40,32443086419069888
40,40912349661255424
40,29114747363922080
40,31069823020043072
70,6731729843991208
70,7191438762131472
70,7010437828727304
70,7792475486551856
70,7656010418449704
70,7563247658570944
70,7107396020549968
70,7223080405440816
70,8331467188651184
70,8072040387944360
70,7217405238058480
70,7097478619532288
70,6894464258495456
70,6659122376207776
70,8359856203829768
70,7107729148344904
70,7034489504220880
70,9690693472199424
70,6627646204643128
70,8638925779612064
70,9945844706441144
70,7029925483046240
70,7282046597323160
70,6964284378344768
70,7396818809988600
70,7009925602039112
80,7363106832345060
80,8179951399797768
80,5169719197689988
80,4218898534180452
80,6148375088966256
80,5326033991521084
80,5401810511287924
80,5042197241252544
80,5513803682458960
80,5414317443316732
80,5811921591400824
80,4455681085795232
80,6172241260879084
80,6749638991907264
80,6462586765011860
80,5836886268688548
80,5435628826247340
80,6186701822834316
80,5322342357182248
80,4221831275804464
80,4258729168793664
80,4527939019574728
80,5481842429976424
80,5372681689088492
80,7095180330097448
80,7572622984960856
80,4061073381784860
80,4139284590073896
80,8772347169075380
80,6632604143824168
80,5228775060122300
80,6039018670968416
80,6378439394953824
80,4838235373144668
80,4622687565569464
80,6601953312561024
80,5414604153747128
80,7119218426591620
80,6365175006293180
80,5918524258822200
80,5486934932562932
80,4382844149026836
80,6646699543730536
80,4535293697569420
80,4409691827308288
80,4453329242097232
80,4314230289121440
80,6418341907296612
80,5665376632446156
80,5101963922066980
80,4914255067045912
80,5684304219900860
80,6752696951516056
80,4558055911562696
80,8586702781819380
80,7598682397426720
80,4317803061358268
80,5687377475017280
80,5670410545524692
80,5013595140934080
80,7196889862732672
80,6316691802087320
80,6076644179397156
80,4911332545300932
80,6906849884970832
80,5210109694966308
80,4576912226839692
80,6165001692370112
80,6895058040374024
80,5158183040200180
80,5309259271716692
80,4689955039724456
80,5833396731041284
80,4700630903928020
80,6099433441534400
80,5364407103614068
80,6036590966929888
80,6915029796183452
80,5044484877655396
80,6079847596906924
80,4988159397608816
80,8284560989816112
80,6111279973205736
80,5225770687265200
80,5334751892220632
80,5290414212928400
80,6888524694900564
80,6662641540907204
80,6407805260195888
80,4818756750818368
80,4863907308028380
80,4286796057332560
80,5124229428880756
80,6271534739514912
80,6540785228465084
80,4330323446833644
80,6510216705815336
80,6342892337673312
80,4243891410330768
80,7523217215180872
80,5969751332088816
80,5149972692682712
80,6560059041460636
80,5634633319772268
80,7057256728605784
80,4602923867975868
80,8176518967443456
80,6119805419133020
80,6631187285696316
80,4481747269775452
80,5762927846928724
80,7265402102186136
80,8335599400166368
80,5484639284766056
80,5689388839847004
80,6856338071101960
80,4501451112413856
80,5049315172191248
80,6271396272931304
80,5349936030826016
80,5733835999317472
80,5670960163633664
80,5929761650785120
80,6098073383489692
80,6832690469182492
80,5673183550035180
80,6545291464308844
80,4579992792745548
80,6194261031173036
80,7660100380720252
80,6043868939938228
80,3995218758737692
80,6557851764407708
80,5759772934146592
80,6815462339126704
80,4790489961900588
80,5672360122093956
80,6107031984558184
80,5551214061134760
80,4946005658453124
80,8152769367632456
80,5489879384802124
80,5597500536176424
80,6403993104604964
80,7025927276720072
80,4258785512972184
80,6460658049049412
80,6254449493765244
80,5413715168090028
80,4366142741224200
80,7038235034443888
80,5961820776503920
80,6503673946366656
80,6873074823127432
80,4072866727616072
80,5584608396456592
80,7162775327512044
80,6028315195199048
80,7060649753126580
80,4485540400389664
80,5850499391252248
80,4804220822217616
80,4836403551329004
80,4823243841634268
80,7619167532155820
80,4679823758164076
80,6156812730071356
80,4232998146175676
80,4734298069186676
80,5399189135571140
80,4144200922296464
80,5356660936761408
80,4953523029082356
80,4736353753144412
80,6601383478853448
80,6296790378367640
80,4788600396280764
80,6088004264856996
80,4033912249967520
80,4191703079988664
80,6566498536580168
80,7858743873283404
80,4202071016349444
80,5237682527169172
80,5932630685562036
80,4368999132950388
80,5161068119575572
80,4995242404238656
80,6726620549696644
80,4149444284046116
80,6606768839523900
80,4343213599869224
80,4241028915359384
80,6725487367422936
80,4852971527202672
80,5106849867891440
80,6538741348130404
80,5228799486665240
80,4526998110018380
80,4287139592883744
80,6719479284887224
80,7027342774901620
80,6543875666956800
80,7509644701803032
80,6704241711389488
80,6406488347200328
80,5999026682171172
80,5317569523674196
80,5136532909056920
80,6509490078922332
80,5321104495645532
80,6282492879781332
80,5649138422295476
80,5991380002109928
80,7584734873684004
80,7469238247671060
80,5167400906078416
80,4985971475486252
80,6802828546727676
80,7399675725329180
80,5398593905144920
80,6446851770583020
80,5190979510464460
80,4583647479954444
80,6632649631824516
80,6442625648315516
80,4569517025430168
80,4910835904517732
80,5126518975283408
80,5618635379359428
80,5146172530814480
80,5611174890843832
80,6015157278274100
80,4348339699407224
80,7828233183050696
80,5651600368335888
80,4394384051078520
80,4593391286763832
80,5237244399497336
80,5084294215755348
80,5004982674310452
80,6678227306119932
80,7379563473846176
80,5996612263284360
80,5767788589532416
80,4623221074302608
80,4177240873083116
80,4066087827648168
80,6554397345734592
80,4537918702286788
80,5944192999711932
80,6501783584997016
80,5494971898782348
80,4449929028214184
80,6073179285693884
80,6537184388131372
80,6082106443373160
80,4879403286266160
80,4082070419159520
80,5180947056718848
80,5458531455889468
80,10748916574376236
80,8390752059427944
80,4953632528359496
80,5990816663717056
80,6241844037154924
80,6135653855363308
80,5860595178366268
80,5296028296794796
80,5738846151403996
80,4403312834340484
80,5036887955892504
80,4723427079462380
80,4405674945356916
80,8227777165553264
80,5493001359143900
80,4762611901088968
80,6667255855811148
80,4506201586196448
80,5488813081039464
80,4979174887362896
80,4648584176469892
80,4148971425596848
80,4338987138340648
80,4326402185788440
80,5789103085394528
80,5694265880798408
80,5942493011889060
80,7353649760779796
80,6814434274965820
80,5597391405377948
80,5895869462222052
80,5085308097780120
80,6744122676418140
80,6309216014570516
80,6635081577580036
80,5181655686090600
80,5162908806608580
80,5034191572563740
80,5709912234232e3
80,4518992317277940
80,3960088870652904
80,5985055613239116
80,3971426535188508
80,5669208535335920
80,4017826541159556
80,4720976968500416
80,5020495883611392
80,4583634631044280
80,6010023065171912
80,5803919160900504
80,6183220404500796
80,4476472580608796
80,5492588308151852
80,4393814992731608
80,6013354468358092
80,6937695020844124
80,6036309409092672
80,9340825222163092
80,5988162870050308
80,6140513453679836
80,6788122547362300
80,5575134792439312
80,5160634962606420
80,4425318223046544
80,5423227982383416
80,3971175481951024
80,5512170811927068
80,5595961259727712
80,7338494521577544
80,4191981180963348
80,5214083690188836
80,6591286459142176
80,5345319700631616
80,4884364381488312
80,6250094742604984
80,7175334049565620
80,8445045606700200
80,5279686501713632
80,6542090698904036
80,4617651715705548
80,4905746646227156
80,4882273268090056
80,8426550336405280
80,4564199514931160
80,4252060766901848
80,4910690611883624
80,4993478492045392
80,6020631018199248
80,4148218415124384
80,7217466961233396
80,6634478309329176
80,5082306104919708
80,5804644401064940
80,6347250376074844
80,5361321717511120
80,6834590208815816
80,7019567227638440
80,7270609014545524
80,6104100340352236
80,6086911415222288
80,6192004910520028
80,6859330131004832
80,5221128537016148
80,8073373539933912
80,5697081046449516
80,7001140339519300
80,4810861236756216
80,5816116861321300
80,5185782145475048
80,7716046310390496
80,4213726034781248
80,5716316310286624
80,4550238210815388
80,4290059948570956
80,5931239011070316
80,8967831369634616
80,5598941598444600
80,4913873593411172
80,5965958645827108
80,7507784500218844
80,4119667287407096
80,8499745759878784
80,3998928384854296
80,5486989528767192
80,7258779662861860
80,4961511528912076
80,5784181831973120
80,4025590663907760
80,5282281684437680
80,6042253421778052
80,7125377483287080
80,5887908721169968
80,5703016365005940
80,4670131655315432
80,7310133950633648
80,6604812786909596
80,6297823666124704
80,4912512714544632
80,4939535921626064
80,7327444905053120
80,5865912913970772
80,8680579258390356
80,7639470881990596
80,6759649193516152
80,4194710869728292
80,5565887875052164
80,5238546082804224
80,6853452643216696
80,5601632455617652
80,6919096495128192
80,5060752283893252
80,8738767628269316
80,6305462875288736
80,5122073355865824
80,7932353439614452
80,4797670880326336
80,6297668689099516
80,5743375830714908
80,5362254314376672
80,4159237614124784
80,6754380601832016
80,6037845177684792
80,4834827553969108
80,4387584407453764
80,4100378322726136
80,5264844738702944
80,5533530178739240
80,5705769565151520
80,5977213239823832
80,4936546827898924
80,5041851142609264
80,6343239723368120
80,5908485287597692
80,5523029979903844
80,6028106396999508
80,6069557752475116
80,5509547160174796
80,6195601356917448
80,9184884488500184
80,6223703239358052
80,4075872364168268
80,6366565509617276
80,7613966993412428
80,4901626921757648
80,5184418242235156
80,5357371295806948
80,7187520824382132
80,4283772410199568
80,6823576283825380
80,8291418344992664
80,4926850219855584
80,6110898339433684
80,5269712012150660
80,7309950706420812
80,4064181928094512
80,4671577378156964
80,6108619662282956
80,6979876739378504
80,7238688623111148
80,5084836434665084
80,4945006613181392
80,6481098965892456
80,4693385620542120
80,7053351951363540
80,4848178993669740
80,4996886437432936
80,6493035655741768
80,4279352765548740
80,5263608694637344
80,4945617714548e3
80,4981616626556424
80,6896865511836388
80,4942513921189080
80,4283480304092824
80,5944746246184188
80,5289985034594228
80,6132480108490284
80,5372636929470648
80,5021368165891848
80,4451860307768824
80,5408818580031452
80,5138476373642144
80,5591854020976084
80,6651437143150020
80,5221254870117348
80,6494686662116976
80,5533908069754440
80,5151484638852620
80,5481083230737084
80,4872592214928e3
80,5721112607790112
80,7120431502537480
80,5172041035327640
80,4961258312660156
80,4451461910158264
80,5270688007438556
80,6829878910662072
80,4421269492077520
80,6447054169706548
80,6161251870902608
80,4800446196321432
80,6597336012040884
80,6379063539926180
80,6263148467471944
80,5611335925298756
80,5064419695158176
80,5268066043634912
80,5331368262661980
80,4952527457386428
80,8415714428120660
80,5512656525347456
80,5972768251709792
80,4331227138313584
80,4833758658597464
80,7762980945745248
80,5949372232026792
80,5547127294157188
80,6012652371062032
80,4721670995791336
80,7023142536009904
80,6196896416329212
80,6435870176688024
80,4598460336998472
80,6384446685394640
80,6438567824981576
80,5728119855249768
80,5355344961608232
80,7282153580644496
80,6879843116583992
80,6159499037043868
80,6078036809819524
80,4774294448626920
80,4959140120800300
80,6314179447707484
80,5994485610818148
80,4615627062607928
80,5377960663513132
80,6213112040374764
80,7000014562873180
80,6494299741802572
80,7872198494140200
80,6360230963185396
80,6065340598056424
80,6149083693992804
80,5501967147167248
80,4814689294156300
80,6165454717059896
80,5689762841865288
80,5874833603906280
80,5013528160550312
80,5550246228209652
80,7119055247540568
80,5076898516815932
80,4808430272268568
80,6381545160585292
80,6387940888392612
80,6278577051623496
80,6912494156504228
80,4587872870160768
80,4433971001747996
80,5748595082606132
80,5504596508384040
80,6048494588253288
80,5159161350320036
80,4656159222935976
80,4762746324554192
80,5735866613671096
80,6634882561210732
80,4327279358352396
80,6834936824444968
80,5428857495305052
80,4569116963310364
80,7301172512012264
80,7504635447773648
80,5490100121706276
80,5770050887950760
80,5824825278112176
80,4759294763566516
80,6125319517152344
80,4818397986897580
80,4750629794581024
80,5023911048214844
80,4114193482606568
80,5788747646511252
80,6411312545901288
80,5592376562181744
80,4647402701565616
80,7279132165056016
80,7355923445755220
80,5791818158379532
80,6357528025631068
80,5242945285292604
80,6376770205623440
80,5928869153982960
80,4981089631797712
80,6602748660644544
80,4326778704742148
80,4664386750139020
80,8106888064593568
80,5386366082265572
80,6901482904468280
80,5571955454225328
80,4239425682189176
80,5237516491644160
80,5449915016586728
80,4808082672081876
80,4597832127407416
80,5329336748533876
80,6390481439515084
80,7946195011586028
80,7144325952537856
80,5096278030893604
80,6126448186843020
80,7872793242061480
80,6344616095068580
80,5509447856421336
80,4563603990528636
80,5010571352743628
80,7984069246269104
80,4606210387181264
80,7165858317495244
80,5042913365092868
80,4808032785650980
80,5885760885303456
80,5065726549392116
80,5476645508221708
80,6493068408532212
80,5887741059410772
80,6404182315399488
80,5417249413033080
80,5986215455801520
80,5166426304359916
80,5724814095779908
80,6515392677466312
80,5406580333515128
80,5017479427375504
80,5823706095354772
80,6283938738510856
80,5802782022676512
80,8121942147259460
80,7433324091682848
80,4390411297314320
80,6355414614384552
80,6670027455683720
80,6654644229609348
80,5276536719899740
80,6460613494383940
80,4912787694742224
80,5589864630648236
80,4493180433566744
80,5616604343171372
80,6392970161246816
80,4765062103186692
80,6104039825819796
80,5668468317957412
80,5406509150781348
80,5588338881426704
80,6222982923018816
80,4716584339613312
80,5619015246235060
80,5313254105662148
80,7192129353683664
80,4904916609035640
80,5612463302560064
80,6552682245014920
80,6232587490311184
80,6042368792788368
80,6951483492185352
80,5412687480192508
80,7860626937596156
80,6191847254880240
80,5594190432471912
80,7209723700214320
80,8004151853941388
80,6625756102302596
80,4838751332283488
80,6622290333836608
80,4765522433291516
80,4257481555208224
80,4631455447338032
80,6222405062430144
80,5560005793175040
80,5855846943996540
80,5055633535461964
80,5973963185367396
80,6893817614046288
80,4477942631417936
80,7425419043391188
80,6043723368095208
80,6010561034053632
80,5023886938604172
80,4559999565797876
80,5653932764210212
80,6191656511238404
80,5200451248004328
80,6214413827237052
80,6624423585797836
80,4321242025360916
80,6744742567341412
80,5223297813064468
80,4016651786297040
80,6738605296610264
80,4684402436735216
80,5791704137048228
80,4989303515117376
80,5302878039426084
80,4066102062239604
80,6500242386287196
80,5526063105263040
80,7219755586917268
80,5307047400370972
80,7219374981021028
80,5429430053173844
80,5385068900065628
80,5719669122236224
80,6056595273765968
80,4681306607978724
80,5002696109158628
80,7964682845982832
80,5653395199534704
80,3987480299931928
80,6956256504828316
80,5837386671700224
80,5376871095458496
80,7387912131263316
80,4890405193674728
80,5233072717876452
80,4571035640653764
80,6627823566148468
80,4502210642550868
80,5291065192740748
80,4829811379053412
80,4082130973040704
80,6391676664449588
80,5559733162220184
80,4471541132552860
80,7012073409208248
80,5469310557409004
80,6007420584794172
80,6107320974946200
80,7026448113817968
80,4355288656579348
80,4422288658536492
80,4495748041603872
80,7281426153094808
80,5406012684164216
80,4635675035903940
80,5544898742890900
80,6960461759056256
80,5722362987357012
80,4808476591033688
80,7440216180036500
80,6237465093099344
80,4525223493778336
80,7083038822323224
80,6353538281905816
80,5105797090599544
80,7955086675133812
80,5635060282733864
80,4629415943093416
80,6592406131436888
80,4774890442983172
80,4761635229857340
80,4218286019715904
80,4629692190556068
80,6085759965794692
80,4353752457310648
80,5114479162514252
80,5738161254450272
80,5391672799155476
80,4729749563312828
80,5019040765043264
80,6204066745887256
80,4694230756102376
80,8434085537416792
80,4798839829895304
80,6372434646590484
80,5811686800680072
80,5019051047228544
80,7138043833573656
80,4307717939412432
80,5148340184940804
80,5240537346576632
80,4703221316245052
80,6402359564849304
80,6608046584737744
80,5417116306927148
80,6225726744423260
80,5942717650462972
80,7580772518617960
80,5895709067988848
80,7196579833432084
80,4597499039362708
80,6067371191966932
80,5576756862237500
80,6230252691565700
80,5002883337877344
80,5536336239937356
80,4391615988661904
80,4929634327421472
80,7008125495687432
80,7214579581236892
80,5895944456318092
80,6670873924236308
80,5922465224661692
80,4781873503899716
80,4653692527883464
80,5794136366496632
80,6809053484113068
80,5039825414554884
80,7418358178529412
80,5465846058501120
80,5627354167674844
80,5687213698088932
80,5071921047691712
80,5599217079718464
80,4738571872081992
80,5082036937328204
80,6771948525715392
80,7427747538735812
80,5685888440295296
80,6382909802352404
80,6822974698464268
80,6580900751903800
80,4830900893348780
80,5818832358336712
80,4662637154015632
80,5881935551847020
80,4774777161585484
80,5501125628688484
80,6356695928605924
80,7510068082389532
80,6685911353956868
80,4339910154147724
80,6238494957255992
80,4718791550125756
80,4838610427572868
80,5650819261923488
80,5485018765967280
80,6587526895141608
80,6302554228500212
80,7610290766418344
80,5596485032623480
80,6395821907192008
80,6321078276472236
80,5631176565813544
80,4944880655873316
80,6728686276978284
80,4787610702615700
80,6325540743342592
80,5346706794932500
80,5018127157798324
80,7617032893835736
80,5488997009579432
80,4492884250965272
80,4491222452763104
80,6671867063980344
80,6477270662372628
80,7426808173257364
80,4746041224522612
80,6409426703165268
80,5139114676523344
80,4656948019955944
80,7110107181621056
80,5544282552267104
80,6695386627564476
80,7224902078892824
80,6939940753394496
80,5420879322104660
80,6511462116940072
80,4736636713595300
80,6459713111824040
80,4200792540990068
80,4662316068013020
80,6281153724833016
80,4658888191859812
80,5477894444487924
80,5451296202651284
80,5468517372401888
80,7313468427929300
80,4295400054032732
80,6479144767642632
80,4957866752655792
80,6232593238801272
80,6539234644710680
80,5702135973602500
80,5256585487760468
80,4494398689188288
80,5895937657769580
80,5200579395258984
80,5308512405933256
80,5232812246703124
80,6402561540737936
80,6405409721716616
80,4117192507930256
80,5174161838377796
80,5751282186643072
80,7265671100522624
80,5970628915480568
80,6263506884938584
80,5376705396599828
80,5894695830818932
80,4656174096989356
80,5288202169766392
80,7294198012610700
80,5975337715953240
80,7925047104170924
80,5407143802442332
80,3951229711630924
80,6463254350448536
80,5900455272236384
80,5420478648358344
80,5996186195064432
80,4101677079698036
80,5655289516004768
80,6332317237664520
80,4365661736732076
80,4386295517191040
80,6717274983355972
80,4623798992685508
80,4886027518590176
80,6716081131864796
80,4868591803972604
80,5299477662096632
120,-1859750289436950
140,1047666224462247
140,1087475723916131
140,1094456153695249
140,1033618447792492
140,1082358344844474
140,1289428318980565
170,701854171362020.5
170,812311679840301.5
170,757362904831612.5
170,840050049121683.5
170,815513543337373.5
170,720099552198735.5
170,681104457586672.5
170,740163491144054.5
170,724011207095489.5
170,739589318105875.5
170,696427467406504.5
170,843939000076096.5
170,729757194700729.5
190,585474043786046
190,559494081734266
190,549768571013296
190,614094222996339
190,544362412015077
200,562303019494488
210,424326077607332.5
210,493279953367384.5
210,443356801220491.5
210,459994710479679
210,490058310863121.5
210,413504484200675.5
210,465281996792498
210,474682911795359
210,368801101089222.5
210,473637903777542.5
210,398093596667165.5
210,428885259591886.5
210,493335095584179.5
210,496084648664934.5
210,641119972961768.5
210,435120674096245.5
210,604859126368724.5
210,616535045878244.5
210,533908793243557
210,471820442891262
210,463482234554559
210,428593591820753
210,449645669443352.5
210,500443925197137
210,521809075867657
210,497579503228756.5
210,509664567594802
210,383328382989103
210,533983171765928
210,395684857749263
210,620329835173837.5
210,473214643839639
210,473324228612480.5
210,459434959749583
210,389106484883596
210,441132740194753.5
210,437137955801601
210,511500923988917
210,359854322365035.5
210,456116317161742.5
210,603096133183106.5
210,513643219391688
210,369157522674512
210,403142304329730.5
210,443620237870317.5
210,524048440865219.5
210,401178429378045.5
210,470269100425120
210,504420763090849
210,403299554779544
210,376451715056725
210,372976092486491
210,446140458997538
210,413046747351493.5
210,372822232075367
210,562368788163344.5
210,397030079676609
210,457282894942788
210,501386374829209.5
210,430361620381209.5
210,385005806575516.5
210,536067514919866
210,461157908617471
210,497250294556795
210,392905829275268.5
210,474389051534623.5
210,590319015341842
210,390644397674837.5
210,378743914702258
210,478012284260032.5
210,473982611843897.5
210,402108830113322.5
210,625111740927538
210,465518501085989.5
210,456286427618363.5
210,625872420359204
210,450324180345349
210,456715882697229
210,396915801879144.5
210,489866742931200
210,429098643390214.5
210,387505720341284
210,421717288247414.5
210,557055018005794.5
210,457419555922851.5
210,537965962197215
210,427351878596822.5
210,498503863400979.5
210,477573418450984
210,535970189183801.5
210,368836254540593
210,583474250693480
210,442704982568445.5
210,370479935841912
210,377235402719386.5
210,435815253509246
210,469318260037716
210,384587892967247.5
210,430863140559437
210,416808258543124
210,475624839019702
210,493049141480323
210,503753797430913
210,483609155084967.5
210,433617584104215.5
210,454459484204908.5
210,431983504766467.5
210,376090028957874.5
210,442281229836909.5
210,443007651768173.5
210,427654840341797
210,507981123082262
210,544050700317257
210,376017761885143
210,494681778166570
210,439717396641877
210,415085433325122.5
210,574008019963608.5
210,409140912079805.5
210,423901831722053
210,573425978111125
210,749368331567675
210,462334051150892
210,583565456862964
210,483781928038377
210,391907324142050.5
210,384547859005045.5
210,456855779426810
210,379703046086285
210,423363766218089
210,495727630659739
210,445345024432555
210,407020462875422
210,540900368226890.5
210,637742337104563.5
210,727715544074195
210,509522736682468.5
210,425559362931323.5
210,487509911628421.5
210,360527225480887
210,447286346089274.5
210,417429628271912
210,470550182166743
210,548985254557535.5
210,442244328316503
210,412190349475019.5
210,391315769256116
210,406122205581125.5
210,515600508011367.5
210,570648044022064.5
210,418329044231859
210,421973152676652.5
210,526600812743969.5
210,390720534780138
210,419029904042802.5
210,417766919261243.5
210,378669035303845
210,580696925672851.5
210,487411770570177
210,400180080633116.5
210,469553736252179.5
210,483885379279127.5
210,675740934997943
210,445227327535332
210,411353508442080.5
210,532140572762015
210,441531702353316.5
210,585401917941064
210,438683613341692
210,454898924639418
210,430379329785410.5
210,540370581742005
210,437297004229146.5
210,431153569476483
210,386007590503752.5
210,429891152119092.5
210,480872839168380.5
210,378400132908242
210,461716726414330.5
210,543605657897985.5
210,364431260005285
210,374831681418564.5
210,458108187738848.5
210,462874608891091.5
210,657506723369054.5
210,487816340761252
210,447607592652198.5
210,592102854487227.5
210,530648841580001.5
210,536090951074665.5
210,665218820015894.5
210,502447071610159
210,524395247634479.5
210,432602672741563.5
210,449200139644067.5
210,440157581887934.5
210,480326260644577.5
210,397745282552056
210,449316485393200.5
210,361069973674790
210,417094299594262
210,423573873046528
210,491856883354265.5
210,438201628090745
210,427994601760715.5
210,457140363065286.5
210,545566552296185
210,365876097893736
210,434180940527748
210,365778709962342
210,480660683251383
210,613974615860771
210,470363418043911.5
210,381926578974094.5
210,463506152176193.5
210,491677502273766
210,436791320676129.5
210,442091826020992
210,393270818889073.5
210,400629379059300.5
210,533636659979324.5
210,457737115271647.5
210,528308454706037.5
210,367168593809655
210,645969675142581
210,363886364069991.5
210,437478873147771
210,456280248333742
210,397666735371082.5
210,397275580010712
210,368892375793596.5
210,427025393412070.5
210,363503682732083
210,419368556361727
210,575651806101055
210,443658740452453
210,550154048547427
210,486328771026656.5
210,600593712803722.5
210,487085703552374.5
210,698941128464706.5
210,401799462442058.5
210,394880340902342
210,461728455104874.5
210,499015208460314.5
210,445285976530381
210,618026595446426.5
210,371896829165640.5
210,446431983693900.5
210,408782243090150.5
210,471329559543073
210,514161556677245.5
210,687278725630204
210,498643111925302.5
210,497788880800702.5
210,439021817106418.5
210,453726286894357.5
210,488924324789810
210,373274444499251.5
210,485346393594155.5
210,422683300905386.5
210,529522563807044
210,487575081778583.5
210,484737157193019
210,458943037963263
210,469550948458517
210,455091789404698
210,412220658538289
210,449620552220273.5
210,379884466822823.5
210,534996843414807
210,581621889592131.5
210,390150473323960.5
210,540716495349729
210,365302129450561
210,509517703315627.5
210,417440643239558.5
210,363643884992491.5
210,464161378829259.5
210,359643781526155
210,391067886243333.5
210,527789456507546
210,519338919054935.5
210,607134336434839
210,541806726716724
210,634458330606587
210,510240400258016.5
210,625749151770951.5
210,507745274052242
210,395712695276254
210,362963391644646
210,414277089098840
210,368007543981575.5
210,379898140740913
210,394638277853908.5
210,488255887032061.5
210,470021730575218.5
210,415983102744224
210,582682750862643
210,365972244162530
210,499648033237474.5
210,368884181752469
210,510242718088680
210,483361043427049.5
210,456702707576308.5
210,568685876551950.5
210,401877968182082
210,665670416705472.5
210,450930183794670
210,362917103070320.5
210,645915810470277
210,512912528877661.5
210,366486384102003.5
210,499934434545500
210,392318168792393
210,447646889579953.5
210,411274070630688
210,621356888914107.5
210,523681435913927.5
210,467154296288571
210,471354667754745.5
210,423109488375053
210,631834889723071
210,478709728993588
210,557557380264758
210,607314970442444.5
210,592953444332781.5
210,388307777828777
210,549019291928386.5
210,446324525695565.5
210,574919344730326
210,722296396877736.5
210,485452665402140.5
210,421760934784918
210,447673290250550.5
210,632189999837825.5
210,652487079582575.5
210,589388603780918
210,400267521865476
210,433580780277991.5
210,476883897119535
210,376031501352648
210,361471246797333
210,379372727451801.5
210,411293803153631.5
210,439505917443426.5
210,401840242653515.5
210,518872407244445
210,400787012771958
210,430928358068740.5
210,421161253714859
210,390698614103533.5
210,405415278395902.5
210,390896185379052
210,483151022532307
210,411360966461698.5
210,433061039297068.5
210,385905957326618.5
210,449727547734343
210,541777201470306.5
210,362969051518724
210,386140520447595.5
210,594377743166671.5
210,437610264621151.5
210,444741717150574
210,434161537421835
210,404723828056044
210,442508519637136.5
210,366124477900086.5
210,446294871814908.5
210,403673478597614.5
210,381992767087247
210,523084217489266.5
210,503170244823823
210,517801033432150.5
210,509864922684855.5
210,477062989766309
210,547101597963244
210,389302815024843
210,396243030873420.5
210,428720738939751.5
210,399666370145630
210,394641650432640.5
210,380494201454957.5
210,406921284037400.5
210,418990503858259.5
210,357862841630347.5
210,551235209517955.5
210,450841911116527
210,368646604359389
210,493414190149911
210,393693373678158.5
210,370115976889886.5
210,418965837469341
210,669520901830217
210,376934734438557.5
210,501541500941466
210,603921060375203.5
210,566831328644401
210,442740062266898.5
210,420455106028002.5
210,365768542000621
210,360505135980489.5
210,444916236161055
210,422969134508168.5
210,457146538207129.5
210,392148019496455
210,440359613739027
210,446240499594735
210,442934834390630.5
210,403395618504152
210,461661849570276
210,519630018181795.5
210,423053993620669.5
210,571982079756246.5
210,512312872107778.5
210,532549273529330
210,386984904148077.5
210,365735877360327.5
210,408628690940078
210,361508199677108
210,575629152300523
210,453579469561427
210,564307479712121
210,430253879249681
210,366796204628514
210,513592203311601.5
210,431526654467705.5
210,495719713476502.5
210,557876316309189.5
210,383404100530372
210,542185227637448.5
210,483842171151890.5
210,533727625073191
210,458620384593743
210,447583821473892.5
210,460996583431296
210,455591565172966.5
210,548632235598065.5
210,503483654189655
210,391701530203807
210,584815951248165.5
210,403336167712132
210,425672565471290
210,469137211177207
210,530628048892894.5
210,468505997206998
210,420494080941203.5
210,424280217892367.5
210,478195112946943.5
210,364511487825373.5
210,642220579849364
210,439119336866624
210,688884144686959
210,516193312133535
210,414075955986649
210,438068290153361
210,442561528768658
210,529564661989873
210,532406422553176.5
210,440948930626999.5
210,505351956427298
210,425292399636091.5
210,407133620377878.5
210,376112950419130
210,483530956879387
210,498643859802501
210,443449747600465.5
210,410132222480764.5
210,421801018093023
210,465522692169630
210,381390286562255
210,436520260998770
210,642158574768912.5
210,412918432993087
210,383003906828197
210,414709407471821
210,657899071450276
210,516144258005458.5
210,384724619233912
210,358889196154955
210,497111541552341.5
210,663622759133790
210,412583731160576.5
210,411319946145275.5
210,456562216950699
210,432670675113401
210,460254695555027.5
210,518977949535674.5
210,365651357135976
210,543834156159732.5
210,475820806363349.5
210,472898893432983
210,514989554747273
210,464251053706653.5
210,382552788028207.5
210,566871167976839.5
210,456436972633985
210,419119827615821.5
210,482288857320014
210,385705456905103.5
210,366956856717229.5
210,494340301998739
210,373615956736570.5
210,661268488783260.5
210,399768237138539.5
210,375141264218705
210,399361532976012
210,363986131732532
210,409348004591143
210,528497325220794
210,415098310319083.5
210,674604214347566.5
210,425198301488022
210,466855184853175.5
210,369882276149583
210,588338426423911
210,423484311330081.5
210,409855090508441.5
210,375776735194260.5
210,536496836133010.5
210,480385598569890.5
210,365608400476359
210,540922433826323
210,394662091017058
210,549420661306762
210,375283386229664
210,612894409491025
210,498306300073909.5
210,368299650960568.5
210,647177634803069.5
210,496720266411227.5
210,513613794900042
210,543000732764702
210,467131829885762.5
210,556315148774385.5
210,425833520727372
210,374486082418195.5
210,574559597038448
210,493947195183766
210,477966532258352.5
210,486603445773817
210,423862263777774.5
210,500975081472136
210,424295945639029.5
210,413555400019615.5
210,391242342507767
210,367344933399023
210,361933622862970.5
210,414102501252051
210,443973816835070.5
210,483235000982652
210,448245994031596
210,448995700519086
210,358540931419511
210,358642849945642.5
210,424388067138954
210,407907123251256
210,414480839414396.5
210,516748219994371.5
210,437315393887247
210,493057898259413
210,414508069867118.5
210,592381008330252.5
210,455592740981073.5
210,433458767266298.5
210,469461873417009.5
210,443657532776506.5
210,423165412577439.5
210,491861697785899.5
210,367383441199709
210,416698903563474.5
210,567267793865218.5
210,458618257513074
210,459519922943549.5
210,534341934882794.5
210,456516006154076
210,451798428150222.5
210,398145159445189.5
210,541658329992136.5
210,405126523464469.5
210,391826055350838
210,419047322593269.5
210,521177756129372.5
210,518027209378563.5
210,413320830030101.5
210,426845500292897.5
210,489766371504949
210,435505490360391.5
210,417902117999286
210,562583347284956.5
210,551843550850370.5
210,403983179525873.5
210,376248072453905.5
210,374941621771719
210,452203439091399
210,476463600935329
210,531860849805817
210,422861810979439
210,420750284835001
210,453558549777552
210,359388982347790.5
210,463881330482742
210,512175284691610
210,448912075043136.5
210,389849763423895
210,420719074500467
210,697494138257797.5
210,498934765322349
210,384833698087922.5
210,379385170738820
210,541923953986789.5
210,360221630160424
210,445474331251147.5
210,420680260965391
210,497401681859041.5
210,440195925845595.5
210,387775302043907.5
210,398487783832922.5
210,432732929624487.5
210,363353817693585.5
210,504997217463315.5
210,466185917858949.5
210,420585932400042
210,500060372310783
210,455638121804654.5
210,597429795745536.5
210,388305445266235
210,397552573531126
210,383986174947575.5
210,401508386051465.5
210,465273995146804.5
210,484360436672689.5
210,408233537372901.5
210,404317736990777.5
210,366773274059008
210,441580295039815.5
210,407557012132420.5
210,589195851579381
210,365401825051699.5
210,398236736856063.5
210,422310019862367.5
210,533892656220349.5
210,386194566528689
210,419390230095706
210,411011333236562.5
210,433309683735845
210,384059559562487.5
210,453511718001488.5
210,486285673827804.5
210,418515473973034.5
210,407715316008694.5
210,524104779743908.5
210,377878538296401.5
210,531491018078001.5
210,615867566600323.5
210,374777657139413
210,510113176200152.5
210,373903796764340.5
210,433278300589890.5
210,461842227348117
210,746083436158292
210,528479899726029.5
210,360751146608037
210,438163771258112
210,491312376656456
210,480543690295273
210,381175909668388.5
210,664324998249530.5
210,384021298414745.5
210,470384313664985
210,526954792400936.5
210,532401341409851.5
210,362671762352246
210,488243850375864.5
210,483881103198622
210,419485918349132
210,527767073155885
210,372585284307073
210,531925362427077.5
210,558432439762820.5
210,382057347165884
210,406058120539782.5
210,667365507694081.5
210,490166670020421.5
210,455450569686105.5
210,425981870021046.5
230,-421315942951184.25
230,-408257544887935.5
230,-426820784322402
230,-400165213257023
230,-412079700838936
230,-393505292751379.25
230,-392654822436095.75
230,-398643803017326.25
230,-412055826536158.5
230,-395313627940864.5
230,-415513530784352.75
230,-412567883782577.75
230,-414902237850015
230,-420324544509720.5
230,-403657279857570.5
230,-410207360493440.75
230,-411816929594392
230,-442129031119741.5
230,-428980232951286.25
230,-406768413508322.75
230,-418325956073438.25
230,-416954191183691
230,-496664816708086.5
230,-422269268124342.25
230,-467383943325340.25
230,-533966401518182
230,-424994901677766.5
240,331489031514855.25
240,356987437705029.25
240,319585521767864
240,302990455718977
240,312088911279789.25
240,316541128245211.25
240,318923441806675.25
240,341943454506754.75
240,343137283802852.5
240,341225190423775.75
240,311802665674351.75
240,326583287565006
240,351038517944927
240,313256512375189.25
240,341972198498193.5
240,315880809598469.75
240,376133119948053
240,349713523492673.5
240,318108256712710
240,310632517692997.5
240,306703591807263.75
240,300051804862832.75
240,303641174042581.5
240,341248287848775
240,324846496056112.25
240,338222367072101.75
240,333690856445727
240,369831104896908.25
240,306652515645068.25
240,301599599006555.5
240,312191764419173
240,304861094160632.75
240,356654002840749.25
240,348668273478547.75
240,344611187103515.25
240,331533147874538.75
240,347243087849117.25
240,372802839374929.5
240,340426329820668.25
240,345231353060868.75
240,389786364996198.75
240,362707774991312
240,343086477473238.75
240,335995413564638.75
240,350633675386617
240,354329494524892.25
240,321342627334214.75
240,418877270556566.75
240,329012738964393
240,309535979064787.5
240,304453195764578.5
240,328398836012469.25
240,339975920372697.5
240,332481224328501.5
240,320401476752634.5
240,347575032976654.5
240,356804664459173.25
240,329680715424993.75
240,345592796715302.5
240,335536515193250.75
240,344486075842412.5
240,329878791936837.25
240,402056586168481.75
240,341977911264928.25
240,370326124006309
240,331470885614416.75
240,352221596528598.5
240,321781387142180.5
240,323369894850113
240,336961988114466.25
240,321295065768173.5
240,308249294518229.5
240,355762884469802.75
240,319257691316189.5
240,336130308517662.25
240,306976510456333.75
240,315368352447367.25
240,325258918740302
240,346597134288340.25
240,305002175560001.25
240,301239341337070.5
240,352901633990940
240,385187020656634.75
240,301396412620116
240,341371155388697.25
240,334587354993995.5
240,334891653353772.25
240,366110878660945.25
240,315545644931200.75
240,392071683201228
240,317648622458703.5
240,308540088099579.25
240,363247558674602.75
240,308963367607288.25
240,325341561275672.25
240,312272561006728.75
240,301892104262475.5
240,359817946377405
240,318997764431822.75
240,309643938056083
240,346971496664496.25
250,318619761405210.5
250,268457571840213.5
250,266901443260355
250,344950838315549.75
250,255480796251919.5
250,253125769283841.5
250,269451108306048
250,293493701272960.5
250,283230021533440
250,367690897891397.75
250,269651729087232.5
250,283855405514387.75
250,318932072079896
250,291528829429728.75
250,269343598832443.5
250,329291017376318.5
250,274711337137150.25
250,334231769137946.75
250,304193173125430.75
250,355773420382809.5
250,299183621286131.25
250,307437299255482.75
250,323511928581017.25
250,327126597251261
250,375213469695069.25
250,280906983590283.25
250,350118895491663.75
250,271885285016831.25
250,290116121244681.5
250,302421472095376
250,270118173782702
250,317306496937780.5
250,293238602783284.5
250,279850461702703
250,331839450028687
250,290506767119732.5
250,368670668476290
250,253844336289698
250,308995095873629
250,263556211059880
250,263566723273350
250,368820789211646.25
250,295700896126947.5
250,317743076283790.25
250,274292875741144.5
250,290097980722944
250,271725737038398
250,354490594346624.25
250,279666344207309.5
250,262010561793194.25
250,405204721166283.5
250,257201381554634
250,296726952618039
250,325298769026225.75
250,255355630125066.5
250,287273302890917.5
250,281455560612314
250,264336594750549.75
250,303488816381991
250,269083438627908.5
250,336865153931478.75
250,272194597143048.25
250,393225997166520
250,257507427874392
250,338736589377680.25
250,260328013789576
250,280925670348283
250,342499506916158.5
250,307800089803158.75
250,267584896011794.5
250,321809028594262.5
250,400308794621313.25
250,365625994293659.75
250,288556860863377.5
250,390390625566688.75
250,262333262420913
250,258383374263463.25
250,292058345141980
250,299498173107993.5
250,339251610925491.25
250,311854751937436.5
250,286035670461268
250,391571917901282.25
250,416187629136786
250,258072293530577
250,271491758920670.5
250,340395004823393.75
250,252490764518323.25
250,316343669370448
250,313226434720007.25
250,266248484340486.5
250,253869034992422.5
250,261921716879106.75
250,288217271368588.75
250,299591974818595.75
250,271762167590588.5
250,272853575743106.25
250,413664458052861
250,336157385784317
250,261418269403576
250,465339726601039
250,321485589487151.75
250,373880782343040
250,257749442696630.75
250,270135665602839.75
250,309055572343398
250,254804551772031
250,313812445551587.5
250,289887927435962.25
250,386853291350563.25
250,318158419343949.25
250,305613979924931.5
250,265128011521647.25
250,399645832391998.75
250,333532385414438.25
250,350102368337404
250,313029536003741
250,361010322242035.5
250,320936368976353.75
250,275772852420440
250,254788284781385.5
250,307334249305321.25
250,271621142508391.5
250,282293505049478.5
250,269196172073912.75
250,421790209638927.25
250,283629308540000.5
250,278458211533232.75
250,281959059603611.25
250,326704943311280.25
250,259292816266200.5
250,261435487930499.25
250,259488235228075
250,349463274171385.25
250,268178601267890.5
250,261548130883943.25
250,258799585142257.75
250,267859784422749.5
250,270708337170136.75
250,270136234331200.25
250,307811130256895
250,343275944858919
250,291776183018986.5
250,257669221658492.5
250,294099965068141.5
250,269636337504820
250,292774532845113.75
250,252502569203311.5
250,300529057478283.5
250,252733435146820.5
250,265781322416756
250,257927151513770.75
250,261091579379713.75
250,266585315234700.75
250,257481831229697.5
250,278386660017990.5
250,270839563633548.75
250,253860433330401
250,271424775717151
250,373332470787738.75
250,310131511756439.5
250,271106674583158.5
250,342303671568047.75
250,261792077886884
250,411059740308965.75
250,258745414867092
250,276427709063937
250,333335356239757.5
250,259227715900916.25
250,351366038386642
250,335240132395401.25
250,284654940935829.25
250,292478103978513.25
250,272900100982943.25
250,272461047724385.25
250,304187762240938.75
250,263365995084685
250,280518014257876.75
250,350252566120919
250,298587508059219
250,264043213999941.25
250,285295403020321.5
250,303523023378482.75
250,276966050357794.75
250,256329711896904
250,274365201904228
250,281190031069803.75
250,308902917597475.75
250,262587239582453.5
250,257898548847141
250,324604932628316.5
250,309195145593386.75
250,306843283547494
250,354426217834485.75
250,314175945122476.25
250,254706809795994.5
250,258810074077745.5
250,325093991156435.75
250,335419302887975.25
250,312629141806860.5
250,346990106308593.75
250,263396967690965.5
250,287791510998369.75
250,254230076230024.25
250,274237529848016.75
250,299776953218640.5
250,267718809359387
250,255349567739674.5
250,306845842221620
250,258404330951033.75
250,302696442892115.75
250,374621951265384
250,259100263500418.25
250,319436138796802.5
250,390665827852224
250,268939960966815
250,342612855218957.5
250,286215158391236.75
250,268672339034011
250,343958648226951
250,308312887853135.5
250,256936457003204.75
250,407931743673496
250,323907795349865
250,303975456639340.5
250,340107648984684.75
250,279864938610197.5
250,289350908091977.25
250,313427360812425
250,281731417935965.5
250,260744828728475
250,264153448950847
250,308741703630325.5
250,311629726319677.75
250,318013711867958.75
250,387570260766836.75
250,393726838072959.5
250,296160608761057.75
250,299670331279748
250,308040609234717.75
250,267594051266507
250,261163587686854.25
250,327602993864947.25
250,272385289265692
250,316595035648637.25
250,338725714297166.5
250,322179218207244.75
250,273347240026620.75
250,281218339532931.5
250,301842128800086.75
250,304462985924818.75
250,330549533544615.25
250,375478701107486.75
250,269363986599139.25
250,257444728507023.5
250,368447116661472.5
250,296286720860949.25
250,287183430409038
250,295300320247215.5
250,325369895517114.5
250,264182082583176.75
250,278750855847925.5
260,255357528534203.5
260,287229228760895.75
260,273629915854897.25
260,290088052600572.75
260,276835321235627.25
260,290522713519214.5
260,270717492535067.75
260,372161970689605.75
260,253951167202290.5
260,302895052323375.5
260,374218546841508.5
260,263240002649067
260,316336583354532.75
260,266794142638584.25
260,345352167091619
260,294073816898845.25
260,282154299835881.75
260,271655695188585
260,262688629783197.75
260,256485929059600.5
260,263162314420994
260,271818650352749.25
260,283506534648620.5
260,355928701577720.25
260,255594717222463.75
260,268584435872433.75
260,343577146376883.5
260,298777670421421.25
260,266652225929930.25
260,254223037467531.25
260,271209667741243
260,259887318090801
260,274096178449970.75
260,277214838773323.75
260,289312419827809
260,288654540785089.75
260,259898980058304.75
260,282384535290800.75
260,255650070974845
260,493397384104586.5
260,298190114856816.25
260,312500812453594.75
260,256367226405301
260,257011093937404
260,284405999816436.5
260,266601684744330
260,277131162750646.25
260,255061740706371.5
260,275507114880845
260,330913234602782.25
260,261472436768980.25
260,284213443334625
260,263266145399890.75
260,288281069702921.75
260,266668582458785
260,294792176805271
260,291973193389044.5
260,435720314613215.75
260,279436705358180.5
260,293372625274316.5
260,328916301207051.5
260,253610894207509.75
260,258103777781650
260,263988886283378.25
260,282479880794529.5
280,-254350575502898.25
280,-241567279876895.5
280,-242652947048084.25
280,-261221579114207.75
280,-258292521621360
280,-237435535295574.25
280,-241733998923621.75
280,-242745035496142
280,-235243632737600.25
280,-264267667749852.25
290,-279487544538051
290,-352321922760784.25
290,-311034188921833.5
290,-334506140336839.5
290,-319420244444430
290,-268917630668991.75
290,-255277108283162.25
290,-262289244026321.75
290,-294003406770958.75
290,-289246835732479.25
290,-273354871042014
290,-378677893591753
290,-277413493790796.75
290,-277589969780446.25
290,-268410581490824.5
290,-285967012911576.75
290,-271944217123559.5
290,-295980807587531
290,-294328196942279.5
290,-283317340274711
290,-355512563125219
290,-351663275169198.25
290,-285748795245647.25
290,-265063119511490.25
290,-293576911917583.25
290,-315360134816005.25
290,-272761635431042.5
290,-297614168748529.25
290,-275563531565789
290,-320658451321792
290,-350628005346227.75
290,-292939541998134
290,-279027524215017.5
290,-287760896555655
290,-290607857735805.25
290,-282823771145874.25
290,-325388729066885.25
290,-332937115618310.75
290,-260817607317829.25
290,-266165504291103.75
290,-274454331187373
290,-377211640730721.25
290,-313366464576796.5
290,-304763577426025
290,-334549190987998.25
290,-317011085127323.5
290,-255542500992303
290,-294777486955906.25
290,-349991765704743.75
290,-289605387080938.5
290,-277191794116700.75
290,-316287203954754.75
290,-314019413282387.75
290,-299151755881888
290,-278046329944938.25
290,-282038687202501.75
290,-342198763064666.5
290,-328706682372789.5
290,-282984130865752
290,-377804073640987
290,-264127649872856.5
290,-258327734404064.25
290,-391461181910650.75
290,-302312139975726.25
290,-268955332967266.5
290,-358171249300858.5
290,-289140871375996.25
290,-316920122272178
290,-259124954708891.75
290,-320843675292575.75
290,-308247692194159.25
290,-312532650683129
290,-329924009452115.75
290,-365754588868121.5
290,-281893209861396
290,-274915794704864
290,-309496427941645.5
290,-303700777620871.75
290,-268178810057549.25
290,-275513389498798.25
290,-313892024011860.25
290,-301958315647099.75
290,-281909799274382.75
290,-258603974998141.25
290,-290250706371565.25
290,-295787442207672.75
290,-285524632416985.5
290,-332911604461988.5
290,-355021899806920
290,-297939544228695
290,-291028911720932
290,-312815288546863
290,-364755802950813.25
290,-305683320020045
290,-381944211688907.75
290,-314256376132350.25
290,-259131706390096.5
290,-309281808250164
290,-389615322566088.5
290,-314782524471590.5
290,-274758528846696.25
290,-299812507478463.25
290,-347907208814528.5
290,-348402176802160.5
290,-349902221943164
290,-302784489634168.75
290,-291272846519159.75
290,-315578078709156
290,-339995264565109.5
290,-317561430819431.75
290,-334246866760776.25
290,-279375262247964.25
290,-310746322044801
290,-282873228220285.25
290,-255086572688523
290,-253689813734829.75
290,-257984040371579
290,-269626090625724.25
290,-342761157358870.5
290,-361988590412739.5
290,-323871192175881.5
290,-253934143681712.75
290,-272959210014565.75
290,-322070443781324.5
290,-354936792888884.5
290,-333836854480308
290,-328771095097310.5
290,-267445610175618.5
290,-306368833301804.5
290,-279959293453824.75
290,-341874391128047.75
290,-323544557230728.75
290,-282224288386523.25
290,-310325060284347.5
290,-335389326406082
290,-300974393282863
290,-336207807346392
290,-324541066469435.5
290,-260139938279411.25
290,-382007409792987.25
290,-328680499830089.25
290,-286521627182134.25
290,-297000494952067
290,-318031970097974.5
290,-262650796984007.75
290,-267751773666247
290,-340348299891826.75
290,-270843486889766.25
290,-353827227083336.5
290,-300933911526002.5
290,-256237108768397
290,-300895775534448.25
290,-308357366142178.75
290,-283070311895014.5
290,-285402064813876.5
290,-262895855790175.5
290,-342700722793085
290,-344084850229955.75
290,-270047379840482
290,-324792331631982.25
290,-290249160967650.75
290,-310857121841138.5
290,-326702629822101.5
290,-349823623520991.5
290,-400916853570734.25
290,-305520006642407.75
290,-307284923230594.5
290,-273740694740575.25
290,-402336440329194.25
290,-257949302003897
290,-283234457917348
290,-284898260775322.5
290,-352009812186705.75
290,-362816815828872
290,-378237130120656.25
290,-342086949857211.75
290,-304776119121695.5
290,-278994100146439.75
290,-288149658870823
290,-312441169718978.75
290,-308881712213794
290,-255717830210562
290,-258266332737592.25
290,-269113995848882
290,-359653598445401.75
290,-322344314262121.75
290,-284225836050830.75
290,-286893029927612.25
290,-259673477726737.75
290,-316719899915082.25
290,-335832737692362.5
290,-318052234777327
290,-289220574287169
290,-346782641050067
290,-269498788756701.25
290,-397662787536004.75
290,-324621135234099.75
290,-298823622320063
290,-316805677399357.5
290,-293800705254786.75
290,-328486807188506.25
290,-272145696732562
290,-319478792272174
290,-258210282705090.25
290,-340778879727877.25
290,-276989062775488
290,-292892495305208.5
290,-260324578154882.75
290,-255946176525836.5
290,-319097306923846
290,-265378291774732.25
290,-273864147759528.25
290,-343566605094508.5
290,-253343203285656.25
290,-291111589295521.25
290,-365346426038228
290,-296314508802202
290,-399869680796045.25
290,-260663893518415
290,-341040167159444.5
290,-264141726401388.5
290,-261022799868638.75
290,-301346765349283
290,-381510219518840.75
290,-304302978041700.5
290,-276570037265738
290,-267825226035337.75
290,-276497872668584.5
290,-334416012515970.5
290,-277905457093647.25
290,-314889558619723
290,-334405151822871.75
290,-254406397227728
290,-276006751570852
290,-300420177374268
290,-341783533257265
290,-337060018817604.75
290,-381613761755846.75
290,-366937849110877.25
290,-305583512320983
290,-270974529922375
290,-258866999853426.25
290,-302927599008026.75
290,-317360381476044.25
290,-342683110000240.5
290,-310853108193373.5
290,-345944323236486.75
290,-289069021863545.25
290,-284508532365579.25
290,-255004507587866.5
290,-262821309017865.25
290,-385422048360269.5
290,-286752745357433.25
290,-358223760401994.25
290,-283079984243703.75
290,-274890762652426
290,-298772577418873.25
290,-297437272940857
290,-347177811861474.25
290,-309675926105593.5
290,-297446206314668
290,-258402542538048.75
290,-287365432596831.75
290,-254245488791329
290,-290641331567830.25
290,-291261185461086.25
290,-296082581656298.5
290,-361267670295209.5
290,-351625497310070
290,-308653833261799.25
290,-313540671677850.5
290,-331328827390196.75
290,-345251966263043.75
290,-324244151580906
290,-344850728320122
290,-307193901925268
290,-281979923305865.75
290,-334737047119658
290,-258572077898784
290,-260353946761934.5
290,-276535610449819.25
290,-300166851273114
290,-277616345619774.25
290,-292426432615896
290,-387124107368656.5
290,-334849533218583.75
290,-305495360755798
290,-297777032879693
290,-337445242968376
290,-314150829660117
290,-329838241302562
290,-302283506008689.75
290,-317593690012112
290,-319345591051074.75
290,-283390290480201.75
290,-256447288139679.5
290,-264144018845071
290,-379528129005616.25
290,-311599965392484
290,-255726735856163.75
290,-312059484970307.5
290,-292640105088219
290,-302102481615044
290,-356095975042585.25
290,-356440428127124.25
290,-278557308259684.5
290,-340394376806634.25
290,-338540658953464
290,-407616971511775.25
290,-298694242034407.75
290,-377446339565632
290,-322798146159791
290,-257222887589181.5
290,-350110537236449.5
290,-302251497409196.5
290,-282555286578727.75
290,-277495884420262.75
290,-338767494168440.5
290,-319838955837115.75
290,-280373185595600.75
290,-318529036924485
290,-280712959798432.25
290,-327774393746753.25
290,-265628996039154
290,-271227770250214.75
290,-314346380841932
290,-362252341839964
290,-330944971983384.75
290,-284108673892212.75
290,-305784323859425.25
290,-275143099763532.5
290,-258967825532321
290,-318888731917930.25
290,-324687120216180.75
290,-277580571874425.75
290,-268077068012849
290,-292902154618285.5
290,-304099782169541
290,-254650307609177.75
290,-307861975010615.5
290,-318175863924507.25
290,-304407677087476.5
290,-305104816309535.25
290,-253758349562718.5
290,-274270645621968.5
290,-384899452697605.5
290,-397436721594356
290,-258760090915783.75
290,-310497564223677
290,-350976942562512.5
290,-296441704426195
290,-283983353752129
290,-325736585666838.75
290,-299265254384220.75
290,-269967050031620.25
290,-299674055156989.75
290,-300705186556699.5
290,-332281423849736
290,-280968524714869.5
290,-260861759006183.75
290,-257776923111344.75
290,-265088714320418
290,-265716749140241.25
290,-347490589036289.25
290,-379042195866719.5
290,-301597522825236.25
290,-292375937422175
290,-330803953456353
290,-272658113146196.5
290,-285392138015005.75
290,-302253074735685.5
290,-252938282980876.75
290,-346312834842897.75
290,-296318953656849.75
290,-257369560006388.75
290,-321613854445150.5
290,-327237450350690
290,-310291930364935
290,-349913277567213
290,-292905588888950.25
290,-289283884329642.75
290,-285901792409606.75
290,-324548341977234.75
290,-304175291379529.5
290,-273699619009214.5
290,-312320595925246
290,-284976194482056.5
290,-357178903698932
290,-293925031948279.75
290,-337983085800071.25
290,-261098320330364.25
290,-261526365191458.25
290,-302322685706374.75
290,-356963395437867.75
290,-264981963727856.25
290,-328573245141639.5
290,-265580081318835.5
290,-369835815133843
290,-292542409338687.25
290,-266957941908814.75
290,-269816460330267.75
290,-310276817518470.5
290,-294430038615804.5
290,-297176267908602.25
290,-291878555130377.5
290,-356758028140423
290,-325338739246098.75
290,-329011664211051
290,-322650296570567
290,-293683373730600
290,-310410133124738.5
290,-291005827380991
290,-268381340213436.25
290,-267691646779197.25
290,-270602568161173.5
290,-315936941837878
290,-262544376204789.25
290,-321326027660662.75
290,-292594047227848.75
290,-380764432182556.25
290,-332027715629134.25
290,-332225387986471.75
290,-291055608814697.75
290,-272298083464765.25
290,-266614588109028.75
290,-340381413513867.25
290,-257672973778219.5
290,-278698799015109.5
290,-286814587437258
290,-349055687866426
290,-371837836182529.5
290,-300548047410221
290,-346740025347190.75
290,-320513944591714
290,-287498620819850
290,-312198745029557.75
290,-321390943425325.75
290,-255565142264153.5
290,-255117946012961.25
290,-257351476513408.25
290,-337966206304653
290,-287220489070472.5
290,-327412595303608
290,-262642132978358.5
290,-279887431233012
290,-301482076905065.5
290,-352188044511774
290,-274853091871493.25
290,-405228887685242.5
290,-287394502230664.25
290,-282627394191613.25
290,-351393626071864.5
290,-282021354801652.5
290,-258615487737549.75
290,-292899133141399.25
290,-340265534676700.25
290,-295013641667190.75
290,-288006578896280.25
290,-261078314713452.25
290,-386277649292063.75
290,-325758623485656.25
290,-285423553822826.5
290,-334920849657285.5
290,-262784173096423.5
290,-303202147499693.25
290,-326420210018646.25
290,-274314874900812.5
290,-390200866760544.5
290,-263374947769514
290,-269206864427130.25
290,-316455666447093
290,-326280093625033.5
290,-300411664158831.25
290,-272499251324839.25
290,-253472000346759.75
290,-283250429070040.25
290,-335747195077676.5
290,-306028874527865
290,-326890397268072.75
290,-330305919582993.5
290,-300251459095166
290,-352426342728754.5
290,-320270596675631.5
290,-255630093472942.25
290,-289237768514021
290,-295227560384558.25
290,-353353967543244.75
290,-259402607228282.25
290,-342911007519065.5
290,-282420782506903.5
290,-329473698370278.75
290,-308685977711919.5
290,-278848467214016.25
290,-373892305159741.5
290,-315642019554022.25
290,-261561779343349
290,-287384751822774.75
290,-306614313222539.75
290,-303584877965076
290,-263860414265135
290,-303079870248854.25
290,-294691969222754.75
290,-324132516885261.5
290,-262786017930160.5
290,-286461627080639
290,-257332544484607.5
290,-262213060342081
290,-257390390028135
290,-329261745270328
290,-356425326729545.75
290,-285140391103720.75
290,-305032977139865.5
290,-279465328440036.5
290,-327061376778046
290,-320735071952050.25
290,-264025492403308
290,-282755537382481.25
290,-351594924517383
290,-272076422706389.5
290,-307572195980977.75
290,-338513790935403.75
290,-279453202863194.5
290,-330172632595451
290,-300249220463728.5
290,-261579495627846.25
290,-273948146827172.75
290,-261580005025176.5
290,-297782658263374.5
290,-369359303594107.75
290,-266510400827588.25
290,-306122679303645.25
290,-329360854787751.25
290,-258839932542168
290,-344495359525200.5
290,-350183925470769.75
290,-330528684430087
290,-272387008867751.75
290,-332245051415522.75
290,-327809006266972.75
290,-304629728954731.5
290,-281753796573038.5
290,-311427655988044
290,-329967296670677.75
290,-358053683026053.25
290,-267233004137024.75
290,-269350751420596.5
290,-303831553921380.25
290,-267905047780558.25
290,-289757031692400.25
290,-355399095799269
290,-272772889793581
290,-315503221078873.75
290,-293908603728316.5
290,-259425490170805
290,-318003000821153.5
290,-355616705530968
290,-305282489394695
290,-295210443920273.5
290,-266815436432040.75
290,-311074572378667
290,-264609457020392
290,-346926650264830.75
290,-320269099867025.5
290,-324219454484032.5
290,-284808706840741.5
290,-310696255422834.25
290,-291466196469300.75
290,-300921832349444.5
290,-276831504682454.5
290,-316690103535457.25
290,-373636492817662.25
290,-261585958010039
290,-293105984982175.75
290,-261593406480519
290,-276939333644979.25
290,-339224729623447.75
290,-297647279639147.75
290,-347976393210221
290,-335857379760544.25
290,-261986585964660.75
290,-285242438692783.75
290,-365105117667039.75
290,-303318917066043.25
290,-253780033120725.75
290,-276945456144980.5
290,-356274062014857.25
290,-297739663158432.5
290,-295460619912785.25
290,-269539483837289.75
290,-280418935131009.75
290,-257825814025087
290,-299006404544847.75
290,-361311089593334.25
290,-275419223069310.25
290,-328558059848488
290,-336893886101814.25
290,-317541060875822.5
290,-253161832951514
290,-348411632892160
290,-281547715482148
290,-286299824619990.75
290,-281436707273422.25
290,-326616803102235.5
290,-290908324386245.25
290,-277310076105341.5
290,-335635559611534.5
290,-304004965718239.75
290,-308157869755877.25
290,-281298406191332
290,-342573581337400
290,-288817900817559.75
290,-297872610523092.25
290,-416221112203326.75
290,-268912193280535.75
290,-263037688802721
290,-255698017373571.75
290,-366315129825948
290,-259078141682470.25
290,-256635550815958
290,-275786619740671.75
290,-280847245097401.5
290,-279739391231470.25
290,-373303148475330.25
290,-315034670570303
290,-269718761194160
290,-341380558567985.25
290,-275498315058575.25
290,-328357940994905.25
290,-274632581298058.5
290,-320027534092471.75
290,-344170992073083.25
290,-324612201079267.25
290,-277717812379893
290,-346589117398620.25
290,-272813275117611
290,-303101102746462
290,-255885007667380.5
290,-293566145628361.5
290,-292894346283989.5
290,-300426677437511
290,-293318650260468.75
290,-325117724067211.5
290,-271573134601847.25
290,-275459621987325.5
290,-273912701961975.75
290,-415584498776542.5
290,-348987132588158.5
290,-337526915449750.25
290,-308473820640455
290,-290905692972889.75
290,-257264502133822
290,-329893177076758.5
290,-291401963401816.25
290,-296957419981211.5
290,-292888521418609.5
290,-318381329841791.75
290,-285039579871225.25
290,-411671447657712
290,-308945568357936.25
290,-301353913233760
290,-282128819559984.5
290,-319406570036266
290,-299163502009616
290,-307467494028420.5
290,-304950270979457.25
290,-252863674825604.75
290,-351687598777307.25
290,-318765607419425.25
290,-372869944812893
290,-349433295869402.25
290,-344589004651927.5
290,-327336426352677.25
290,-306577866604534.75
290,-267940372447690.5
290,-303254111244404.5
290,-303629858916964
290,-285108071151009.5
290,-334450053315184.25
290,-283241212670326.25
290,-301014600640545
290,-269821649732693
290,-270943505293753.75
290,-296800422761354.25
290,-318584337988428.5
290,-277748966038451.75
290,-301487311813058.25
290,-268712408472675.75
290,-285914320632742.75
290,-283843508877907.75
290,-259589687179502
300,198043348892211
300,205361727815328.5
310,168287021023746.62
310,183347282341856.62
310,178483451261038.62
310,177711892829414.88
310,169154433563920.88
310,191886353195801.62
310,174021668456854.38
310,215480764033129.62
310,176303823281135.62
310,212494015532517.62
310,201275586173075.62
310,177564947278725.38
310,177984254127977.12
320,189097608827110.38
320,169102647645681.12
320,188130835497896.88
320,173268946799536.12
320,188439872403582.12
320,168878281287789.12
320,164113282241675.88
320,175505436682056.12
320,190088911214542.38
320,182905469966500.62
320,170238108091900.88
320,202958443138411.12
320,163483137457174.62
320,172828674537969.38
320,194276714742621.88
320,201405722354627.12
320,188292631781007.62
320,171208931924383.38
320,167262948483278.88
320,206708106009518.38
320,178721687746195.88
320,200899939836300.62
320,173427796902649.88
320,165111649555309.12
320,191890837784940.88
320,183715107637864.12
320,197872469366922.38
320,167802399680467.88
320,169142198188377.88
320,195707414209291.38
320,182146945806261.88
320,161431239615023.88
320,161555833798027.62
320,169513463516109.88
320,179528343951911.38
320,190938855337548.12
320,165219524290376.62
320,171501451256614.88
320,171627385592260.12
320,171523882398118.12
320,185315031532633.12
330,143338125540103.88
330,162309971878397.88
330,155595161368673.5
330,208604063688845.38
330,209375937227167.38
330,166631527868979.88
330,156040446757126.5
330,158396318241812.12
330,156955510340194.62
330,190095114594666.38
330,182739930527113.75
330,192709002536073.5
330,170799572069601.25
330,197103914535440.62
330,152716586362100.38
330,161994160679950.62
330,147664921338728.12
330,203265456261612.38
330,143247723081067.88
330,153031973859780
330,143584936206314.25
330,176824779274699
330,161480794296846
330,143712409492574.88
330,159889992371511.62
330,148410151529378.62
330,176609860399301.38
330,173142130528281.25
330,165438346733075.88
330,158714798575575.12
330,158624066114456
330,148125059212472.88
330,167474714634972.88
330,142830591518615
330,142669498608007.75
330,148568894995505.88
330,160717454243103.12
330,189439463737521.75
330,148623610352526
330,151861361850156.5
330,191995324209623
330,147357218780573.62
330,163196269654685.62
330,166402093894995.12
330,190869448799728.75
330,170147383227414.75
330,154355500195774.5
330,185315981828792.88
340,153085683447697.25
350,158206383241669.75
350,165793684411860
350,141553492909881.12
350,151055611432678.5
350,151038658219018.75
350,158954475755046.12
350,140071059893098.88
350,152656567712222.88
350,141711921938053.88
350,135181073951484.25
350,148308406093422.38
350,151603818122817.25
350,148656150883464.25
350,134906684468001.25
350,143759108723028.25
350,135856304239568.62
350,133174717164264.75
350,148163342244339.62
350,143228705291951.38
350,143433362389948.88
350,130438525693128.12
350,145738847974701.88
350,146660085380826
350,157183708677743.5
350,142795695623813.88
350,148984084384451.88
350,131256910535541.38
350,131767050712194.12
350,146806844987254.12
350,151216837595787.75
350,160249013737762.62
350,172182896578478
350,146321981443533.12
350,140611831785064.75
360,124904543590126.62
360,127858081359126
360,129898664202199.12
360,127239972339817.5
360,164531743769984.62
360,170181531155779.25
360,176267505440836.88
360,130282688808020.38
360,130830033996547.25
360,133886433975168.75
360,125126543070389.75
360,131974295204889
360,141560337568891.75
360,142595240258288.25
360,155422976418193.12
360,150596999650631.62
360,132870625126697.62
360,128860095496604.12
360,145881330253455.25
360,153980486904272.88
360,143675416498117.12
360,156704036869501
360,147096027265215
360,204091847161167.62
360,125029989583211
360,138446123884776.75
360,124357833084516.88
360,124140199411376.12
360,138318862010766.38
360,127171903512010.25
360,127282064542184.38
360,134453795052331.75
360,123879900162755.25
360,131507722035836
360,123414673283563.88
360,129400089977156.62
360,162218041715663.5
360,153299376019379.38
360,124108016541153.38
360,130751451947446.75
360,135996705058821.38
360,139334182144627.12
360,133483183884899.5
360,126050026562055.25
360,127091687231946.12
360,131164908352798.38
360,166627819031451.5
360,134862977099388.88
360,140303808862596.5
370,-139490994880301.62
370,-150646187339009.38
370,-142240823307483.75
370,-142436584742100.62
370,-158834387239706.62
370,-137430865964823.62
370,-134750343991546.25
390,-119247916489650.38
400,-122275120804046.12
400,-122977546982301.62
400,-117455762796913.75
400,-131598420931122
400,-120675798303247.5
400,-121629595807450
400,-149251052536857.25
400,-119589584099023.25
400,-121659784282308.62
400,-117739090514626
400,-121947398122019.88
400,-138966898444992.75
400,-120437570624327.38
400,-126557418263987.38
400,-124531925701441
400,-122590879145683.25
400,-120796741323630.5
400,-122621087077359.12
400,-122101491576880.5
400,-125766281967522.75
400,-124813486219471.25
400,-134603474626661
400,-122723243995075.12
400,-121649749007469.5
400,-135138879139408.75
400,-125586761634522
400,-121037259961947.5
400,-120875824783883
400,-130257104851889.62
400,-126186999438609.75
400,-120692777193245.5
400,-127792493147182
400,-122119975929021
400,-127632503907407.62
410,-164041538679695.12
410,-140338914756004.25
410,-156245480134236.5
410,-121891663185761.5
410,-134617007903927.38
410,-142237983090189.75
410,-137204013948065
410,-174694100803547.75
410,-158188295464353.38
410,-135777471683495.12
410,-127894889417582.38
410,-116477786977809.12
410,-150741950545629.38
410,-130207675575401.38
410,-148871881995973
410,-171103065139617.38
410,-154367843588156.5
410,-118467669335730.25
410,-141569122990320.12
410,-140944492038552.38
410,-123127959883277.38
410,-174500350284881.38
410,-162767348535961.62
410,-138466790987697.38
410,-154423394159196.5
410,-149382934194235.12
410,-133754389232177.25
410,-141418202590157.25
410,-176181010332152
410,-138918947271095.12
410,-144312210547606.88
410,-133367803550603.38
410,-169964126906084.62
410,-133155390710826.75
410,-145888478691264.88
410,-129403491973124.75
410,-137742741242570.25
410,-145641607927504.25
410,-149784424797291.62
410,-137267824482293.25
410,-157362809024692.25
410,-174255810745126
410,-126698728984937.12
410,-140163014639478
410,-138077025443541.88
410,-132838895682255
410,-146622548536208.75
410,-146801788467376.38
410,-143077798695082.25
410,-143899523372784.5
410,-192133207432442.88
410,-119065920843394.25
410,-158337134490520.62
410,-146919725865697.5
410,-164460621324685.75
410,-134450778159517.75
410,-134339083843167.88
410,-168143693991892
410,-150845685891786.88
410,-127686945931443
410,-145520924391976.12
410,-145890472120159.12
410,-128853762138981.62
410,-126971045356065.38
410,-161708562623476.38
410,-143027917583604
410,-120040887769582.75
410,-152387473153699.38
410,-156081404292354.88
410,-175048240368495.62
410,-145200477990033.12
410,-126659167108239.38
410,-131065685171872.75
410,-149826729808012.62
410,-150339738738554
410,-153917666138220.5
410,-150128106455223.75
410,-136737402494916.62
410,-119485881618912.62
410,-132656494819187
410,-153722758888073.75
410,-117586402106468.5
410,-125566709055578.75
410,-117511037482123.62
410,-139920479854154.75
410,-130996788228224.5
410,-164571011072850.62
410,-120321728032717
410,-162182366159358.62
410,-140835297845500.12
410,-128035799701958.62
410,-134288613087384.75
410,-160123523673076.12
410,-140908625992797.5
410,-144499223132121
410,-133643578286470.75
410,-131778992795852
410,-137323552093478.12
410,-156411079569412.88
410,-150233074631239.38
410,-172825603680668.88
410,-133930886848684.12
410,-150362684014292.38
410,-117026680364245.62
410,-127448180958236.62
410,-158987138450112.62
410,-128719653823333.88
410,-128219344296773.62
410,-122140554856781.75
410,-160179101363150.12
410,-145645600158448.62
410,-118147463902985.75
410,-141177559626186.5
410,-126944993117527.75
410,-128255783711188.25
410,-158980631716334.5
410,-155367159017324.75
410,-164354591580640.75
410,-134557492934398.25
410,-151387781016352.5
410,-126933024490273.38
410,-143939955951176.38
410,-158798134084603.88
410,-136307717869318.38
410,-115383680768617.38
410,-132576492842576.12
410,-148095297386986.12
410,-148966681550875.75
410,-133335326051800.75
410,-136657476461377.38
410,-138684769251094.25
410,-129832023274129.25
410,-154057839155849.5
410,-167398780970280.25
410,-117250936761057.25
410,-149091231617625.38
410,-140952558801275.38
410,-126604717108115.12
410,-156722658373266.38
410,-155141321041786.12
410,-115697723143715.38
410,-159484169943990.5
410,-178650977421783.12
410,-118838845156991.75
410,-138300006676904.25
410,-146402741200331.12
410,-128116838646795.12
410,-150225735646412.5
410,-180067234869365.25
410,-149915690111122.88
410,-136455021963627.75
410,-138533373068817.62
410,-115481682710269
410,-211454347113060.25
410,-168257051412300.12
410,-148812169563137.12
410,-173696712047646.12
410,-147056414213535.5
410,-130340804500829.5
410,-174785658300738
410,-150175495154358.75
410,-159376423443372
410,-164590707713493.38
410,-121257480316801.88
410,-129594933190491.12
410,-149943291643486.25
410,-172710924188621.75
410,-142341544170975.62
410,-149380672971498.62
410,-128066529757881.62
410,-135295116918869
410,-163367242203574.12
410,-121624159445840.88
410,-125611399630056.12
410,-169468938363931.88
410,-122822617437846.62
410,-118229920319632
410,-152358234167652.88
410,-183552264149913.38
410,-117838890853521.88
410,-141394143171662
410,-137442023403389.12
410,-153553453885586.12
410,-148968962717970.75
410,-134453651013640.12
410,-133267283407007
410,-162745088362681.62
410,-169011405486907
410,-162539119503892.88
410,-147408159526152.88
410,-153479720215999.5
410,-148781809865661.25
410,-172580920941642.75
410,-140825980895068.12
410,-183307055679523.5
410,-178971892895794.5
410,-144904605553410.25
410,-183907662727395.38
410,-142303301657488.75
410,-119857144610650.88
410,-143200744398647.38
410,-140927402425603.38
410,-127701749927332.12
410,-148773025807848.62
410,-146728520414957.25
410,-160393481882950.5
410,-129360180403552.5
410,-141553093802994.38
410,-125106141470106.25
410,-189051379880942.25
410,-117321649383005
410,-122869865191070.38
410,-139430418138473.25
410,-124926992099231.88
410,-151030368485744.12
410,-151508309984867.88
410,-124214050416094.38
410,-168525892327117.5
410,-141337413020575.62
410,-167168327093245.75
410,-157655343969937.25
410,-127468204939640.88
410,-118714900085578.38
410,-135467882793689.62
410,-154988023985301.62
410,-116938659854347.12
410,-152314698393309.5
410,-145495074357354
410,-158705637485661.62
410,-133743557527472.62
410,-132094145571216
410,-172263771321574.5
410,-135733923610915.38
410,-162900392115548.75
410,-173261462680592.62
410,-142127458635213.88
410,-162472784872079.62
410,-127486374822468.25
410,-146922697209918.5
410,-168993708288376.25
410,-118349367968027
410,-130849915068107.62
410,-122352861640496.38
410,-128553770125002.5
410,-163896624914899.25
410,-121636567899233.12
410,-122020949307716.5
410,-132858991546343.75
410,-144530551647656.12
410,-141619977427690.5
410,-164053845795657.38
410,-153796588992635.12
410,-134310025583547.62
410,-158093288082788
410,-122321259472596.12
410,-137521607818926.75
410,-124648839538706.5
410,-133502588158888.75
410,-133839181101857.62
410,-177743759111665.75
410,-134435018404889.25
410,-188496456444335.75
410,-150386308916570.12
410,-125225470710928.38
410,-138743424180174.12
410,-143760162381668.5
410,-175294748436998.75
410,-129922512713104.5
410,-126488371830785.25
410,-121490312957704.62
410,-122027087554641.75
410,-158587178700583.25
410,-154993038158891.38
410,-135226141140776
410,-132529328477785.75
410,-147045662421565.38
410,-161792406483487.88
410,-119224001771714.75
410,-169992766792462.62
410,-157893654221070.62
410,-124296586348305
410,-124335880457552.38
410,-118371747077084.88
410,-137680071700586.12
410,-176977196618293.12
410,-165789039526906.25
410,-152400854111827.62
410,-137033910745396
410,-152185910047089
410,-124412483498446
410,-120016530460422.12
410,-161943536801543.25
410,-159854958225600.12
410,-129149784033639
410,-126083086918094.12
410,-121713780782616.75
410,-118111202932886
410,-138137245646715.5
410,-158034285135947.5
410,-116921862304686.5
410,-116195687310416.88
410,-160876854983940.75
410,-120104621683330.12
410,-148046166839878.38
410,-124581456822721.62
410,-150536318237421.62
410,-177340402459763.25
410,-135567433307121.75
410,-116051697471769.12
410,-156328736374844.88
410,-145343131466611.25
410,-183571797194316.88
410,-158799573805314.25
410,-125178542111056.88
410,-178279690840496.62
410,-139707814039546.88
410,-149503261550759.5
410,-146682717427770
410,-151346307142497.62
410,-124604266210081.75
410,-154249879217019.75
410,-155916586489102.12
410,-127212854095774.62
410,-141068505463254.12
410,-139565897528343.12
410,-167235502616852.88
410,-131959147324115.25
410,-143812821273143.75
410,-146646234731656.5
410,-135847047528545.75
410,-130100563196769.12
410,-148453617064818
410,-145018403928676.5
410,-143932929286178
410,-139448942219429.38
410,-129847384175733.88
410,-135894688812010.38
410,-146261192262896.75
410,-160843873901240.38
410,-116767816575082.88
410,-124883644256340.75
410,-171213448978003.88
410,-127582579427021.38
410,-121336568862249.25
410,-127953147736862.88
410,-136797968204518.62
410,-120373201643862.62
410,-154327859851720.5
410,-162219006096960.62
410,-138805457469886.88
410,-130250834978280.75
410,-151725682207758.38
410,-123277691242739.12
410,-130754797675004
410,-157113704351958.88
410,-123636426047825
410,-140008621370500.25
410,-140088166784102.62
410,-180779115401323.25
410,-137683234248465.12
410,-152260440272710.62
410,-126372325320759
410,-156045128494995.62
410,-124474012679197.25
410,-128289741545254
410,-182553559598652.88
410,-145110508960495.62
410,-172034306271640.38
410,-116580489204622.5
410,-153967324711123.25
410,-123969078852153.12
410,-168263912340470
410,-146135088608714.38
410,-155912475306388.12
410,-161634843741220.75
410,-129484259453507.38
410,-156603722241036.88
410,-143737252524470
410,-135609866157252.38
410,-117877461183782.75
410,-126167927349542.75
410,-159624407022923.12
410,-134134308854276.38
410,-141472959873616.62
410,-171018685221676
410,-126250380012697.88
410,-118519973843793.12
410,-159599136830154.62
410,-123527849287493.12
410,-125131104956213
410,-134882716829953.5
410,-157942523942874.38
410,-134204192561604.25
410,-160983168231321.12
410,-121190230840180.38
410,-121251630768286.25
410,-171096381347875.88
410,-160983713394855.38
410,-132923431213698.5
410,-167341584722673.25
410,-124994359109945.38
410,-127445369687182.25
410,-134792889797892.25
410,-137776598971184
410,-153940043380876.88
410,-148019634708577.25
410,-151018810290381.12
410,-161263448309436.38
410,-138213777872670.88
410,-174228705886320.25
410,-135736570742665.12
410,-122842300523181.75
410,-127418388501951
410,-140958900268933.75
410,-157496339778883.38
410,-158120523634888.5
410,-159229088291784
410,-120877835020005.75
410,-121233686725049
410,-162206722009034.75
410,-151987460607584
410,-164348966030130.88
410,-126166125774038.25
410,-121677543527516.5
410,-116559352805174.75
410,-132048485634356
410,-166337010034129
410,-157564495464573.62
410,-125508169772935.75
410,-170940852725363.5
410,-119254269084198.38
410,-139633975818850
410,-126248145336592.75
410,-116496183186785.25
410,-185184216663292.62
410,-140528268606638
410,-132074948975513
410,-162905682032297.12
410,-117874738043630.88
410,-168265246687938.88
410,-154514302288790.25
410,-126897197501856.25
410,-146550683187345.62
410,-146898160043052.75
410,-143006783322078.12
410,-133260235300857.5
410,-148890224683601.75
410,-128703624791870
410,-121076412971807
410,-152069244967471.25
410,-158247146632809.62
410,-126635392467614.88
410,-156197827112030.25
410,-142023030269576.38
410,-151810348820210.62
410,-177166894084554
410,-141083947142611.12
410,-135701738156206.38
410,-123959226524897.75
410,-144677977707794.5
410,-156991444579078.62
410,-143313149825966.88
410,-138763602714920.5
410,-154242570149353.88
410,-119330637309102.38
410,-177482216696850.5
410,-159745057835872.25
410,-116819021200682.25
410,-134835405507193.62
410,-167601855449652.25
410,-132706994551277.88
410,-151385888310129.12
410,-157491986557211.62
410,-134355315144052
410,-144073109971462.25
410,-140972934905818
410,-122063030884709.38
410,-172781761765549.5
410,-143190264811621.25
410,-165993959664886.12
410,-176018092097281.25
410,-143849142050461.25
410,-168472847495655.38
410,-116288651327343.12
410,-149398797196342.5
410,-126345896716942.75
410,-159028532509583
410,-139078117946177.12
410,-125535912807193.38
410,-116030260130127.25
410,-171032217021335.62
410,-154596560247951.5
410,-123148383171311
410,-117818546465006.38
410,-138815845410046.25
410,-131203680811197.62
410,-141090992241739
410,-118352757252180.75
410,-152767599850351.88
410,-127789080307128.12
410,-164017099944738.25
410,-167261181907105.88
410,-158626131537147.62
410,-163989075825543.75
410,-137699521090628.5
410,-134338162295554.5
410,-144831781990467.25
410,-121264870703093.25
410,-186691091778317.88
410,-186498372698252.62
410,-129325260880577.38
410,-172403438774348.25
410,-127074765846423
410,-135974217994437.88
410,-123413842705425.5
410,-123200069575261
410,-127207273909979.62
410,-121877500843967.5
410,-144210930918030.5
410,-154167439031331.38
410,-141047227667041
410,-144475214525038.25
410,-142688381007428.5
410,-138844928603809
410,-122477825153145.75
410,-148286896999479.38
410,-138688797122634.62
410,-138774278403119.88
410,-143760259865772.5
410,-124365463823332.75
410,-165406737202862.38
410,-129467283768403.75
410,-154194608833934
410,-176217174665874.38
410,-139212470707786
410,-170029013784126.5
410,-145799192724512.88
410,-134472127545772.38
410,-148676548288138.88
410,-136202607241843.88
410,-121505761023124.38
410,-128357153243002.25
410,-120148848564846.75
410,-157603387723832.88
410,-116696740361677.75
410,-153475243672822.12
410,-135755981300108.12
410,-144622102198292.62
410,-140682955229633.12
410,-115277672490125.12
410,-130886269876103.5
410,-188446712072462.12
410,-116219577525054
410,-176464422076908.62
410,-116352829864273.88
410,-147584617704886.88
410,-152538612581774.75
410,-132678805238767.25
410,-137193993023188.75
410,-146627389755380
410,-152107282055174
410,-170774258666927.75
410,-140111906180858.75
410,-151987046681624
410,-152664950726337.75
410,-140713511435152.12
410,-142914932617504.62
410,-130199860383537
410,-133809908750671.5
410,-138400175459730.88
410,-152061321438473.88
410,-190764841586409.25
410,-156199774302773.88
410,-154572530077028.25
410,-149895807103911.75
410,-158356202993551.62
410,-155789713594784.62
410,-155464181942708.75
410,-127029829625458.5
410,-122328626674954.25
410,-122585057877362.25
410,-151107600647858.12
410,-121553290656859.38
410,-134628827319218.38
410,-191579729377995.12
410,-146183866395365.12
410,-164227625718734.25
410,-136745113292834.62
410,-159253758605743.25
410,-169708983560910.88
410,-134321857064679.75
410,-144171131063660.12
410,-177936390569678.12
410,-149938932986943.25
410,-129673677311628.5
410,-136088937746761.62
410,-144535611940516.25
410,-151954483775786.75
410,-118542331353560.5
410,-116491917908373
410,-123426430211965.25
410,-151384539595977.5
410,-134447846221827.38
410,-163066069126677.88
410,-174840576922911.75
410,-162087059739936.25
410,-125272192397230.62
410,-142504506589834.12
410,-121833717753725.62
410,-125907569385231.75
410,-152655110174397.5
410,-144520688466755
410,-171140578941446.38
410,-115375410529972.25
410,-163953904357056.38
410,-153636846357025.25
410,-135805310515176.5
410,-123248830814309.25
410,-156389056734014.25
410,-131672975214130.12
410,-140311484187029.75
410,-174279641039112.88
410,-120320554011939.5
410,-146341793650850.25
410,-130891853112441.12
410,-144183618686144.75
410,-130282537224778.25
410,-118169791829436
410,-116404037408472.62
410,-174594826759525.25
410,-145892484893271.38
410,-158855649587035.38
410,-126480621326102.62
410,-128273533027193.5
410,-132496150423755.88
410,-166993509384139
410,-125519438752118.12
410,-138903767359317.75
410,-130234569022922
410,-182736322022914.88
410,-141165519829562.12
410,-176312753560376
410,-160519188563218.88
410,-127989652436952.75
410,-150499600486067.88
410,-125111620931614.62
410,-127099066612859.75
410,-156931362408753.75
410,-131913046168482.88
410,-140480273201978.75
410,-136027851138226.88
410,-195784204894191.38
410,-169652226857948
410,-160317219120817.38
410,-136982988556680.75
410,-148963683913999
410,-154937132109995
410,-144614601226519.5
410,-156022684939102.38
410,-145894043567424.62
410,-155738487130743.75
410,-137589744054541.62
410,-122773080615552.5
410,-118512657737162.75
410,-132285335891267
410,-163155080609593.75
410,-140638078886709
410,-169693648801952.88
410,-119917828562725.5
410,-181959686996110.88
410,-119418601255592.75
410,-126444779351219.88
410,-129568418679594.12
410,-120326017053996.38
410,-154108097487560.88
410,-169645406172805
410,-120508870137706
410,-136285029306037.25
410,-135483593310365.5
410,-139551079210763.88
410,-138061273598025.5
410,-148583234181693.38
410,-135148992802166.75
410,-155452323063409.38
410,-127854331868014.25
410,-143053803338207.38
410,-148533524917945.38
410,-128496931366668
410,-118915560156732.88
410,-138168356397964.62
410,-138266361961804.5
410,-131271737785579
410,-128932135639005.5
410,-153078447628905.88
410,-139188140928798
410,-155316913995172.38
410,-156244228841082.12
410,-168017267163623.88
410,-124845208766869
410,-130117405067180.5
410,-134543652910552.62
410,-116496426519831
410,-139295522735330.5
410,-176338268007822.88
410,-145536753384830
410,-128633144104198.5
410,-134815343261942.75
410,-163360564723285.25
410,-158462179315993.88
410,-159819362896700.25
410,-170409091800232.5
410,-153673457298482.75
410,-134624127149839
410,-160955923893058.5
410,-151288744602279.75
410,-135374502563763.25
410,-116837635771930.5
410,-120235573530005.25
410,-161015253668814.38
410,-179920166024093.25
410,-153390872583928.12
410,-157585117467145.62
410,-121328003754711.12
410,-116435029802970.5
410,-167827341149187.62
410,-145604419150549.62
410,-116740438757001.75
410,-170605520277442.5
410,-140348116190199.88
410,-146730056835255.5
410,-129892839939988.5
410,-137024100908776
410,-149598277454612.12
410,-121861907417417.5
410,-169523335963751
410,-141308353045705.75
410,-124780724445338.25
410,-156631816034791.62
410,-121927518557591.5
410,-154556637806507.62
410,-143129559290004.5
410,-120331718141941
410,-132779438815394.75
410,-125365504983729.62
410,-123151060433929.75
410,-154250919071606.62
410,-135630732405437
410,-125509797344340.5
410,-137420532034975.5
410,-135311630583288.25
410,-119992140231454
410,-131143908985716.12
410,-143430942909719
410,-156477406928897.25
410,-147843722266237.88
410,-141159508723647.75
410,-178250808536602
410,-178821356407790.75
410,-156051736247698.62
410,-162357203498802.12
410,-181025336021703
410,-121544870376084.62
410,-146109661600495.88
410,-151587902344990.88
410,-179290441096012.25
410,-117263948977045.75
410,-119011087159767.62
410,-143355709827523.38
410,-118511717838176.62
410,-166682164015488.25
410,-163119524571680.38
410,-121261629072890.5
410,-140024077266767.88
410,-138343343865397.62
410,-162973733208495.12
410,-116568978929744.88
410,-148675909131901.5
410,-182740289923629.38
410,-138493191970027.38
410,-157721156451415.62
410,-131294325226577.62
410,-132370611872431.75
410,-170301707480342.5
410,-145034463063824.75
410,-164692570592074
410,-127685013071252.12
410,-159131700286957
410,-145522641731371.25
410,-158277610191408.75
420,-107673765695314.56
420,-103122513151069.06
420,-109968830732193.75
420,-113671652015811.5
420,-108634134684247.81
420,-109433107616226.31
420,-103965669591681.88
420,-104046554171769.62
420,-124219755974608.25
430,-107265300484127.25
430,-101760234785378.88
430,-108209316385022.19
430,-113632684486602.56
430,-111015537940388.12
430,-131409494804795.12
430,-111280816319008.06
430,-100518872210337.12
430,-99972835009188.19
430,-103542102956359.88
430,-103394350069077.5
430,-100771666211571.19
430,-109003219711486.94
430,-103857192624669.81
430,-107192171249564.56
430,-120240494757826
430,-102513440341392.06
430,-103264892549763.69
430,-104882832035606.56
430,-109585468244332.25
430,-107350091756904.94
430,-109816135903942
430,-105805529455004.06
430,-114796026736793.75
430,-103864149560987.25
430,-103041135309996.19
430,-116337312276108.06
430,-109004939825982.25
430,-118585145114254.75
430,-103179764702151.69
430,-107401627244055.25
430,-107382048675590.62
430,-105199383393366.19
430,-100383581626200.75
430,-123517027187881.81
430,-115995776325252.5
430,-100605165084762.81
430,-101993992323560.62
430,-104292725802477.62
430,-102130216410459.94
430,-102943311752567.88
430,-119164319652099.12
430,-111387537761369.44
430,-108556622936553.12
430,-99202719952882.125
430,-135396447187190.94
430,-130934369912924.62
430,-117336443269270.69
430,-99811489569034.375
430,-109715670155275.75
430,-106741325720266.44
430,-106388744991305.81
430,-108403012248004.75
430,-100298621701071.94
430,-110049040677808
430,-107375248780412.81
430,-100363995942822.62
430,-115401172561547.12
430,-117468188681304.69
430,-105908075090368.38
430,-108342781766960.69
430,-109519282737467.44
430,-110137352372981.31
430,-124676378307274.62
430,-105913566078365.81
430,-110876289242514.25
430,-100954194028968.25
430,-110611404691334.69
430,-107251682010202.56
430,-123427508908044.12
430,-99126682512334.125
430,-114083208075568.94
430,-102205018432116.19
430,-117772289929373.44
430,-101703356373030.5
430,-100989785146255.69
430,-99789616658789.375
430,-111039581562894
430,-99465163799887.44
430,-112421395688746.44
430,-116250124475751.38
430,-117755030879566.62
430,-105927594678726.69
430,-106462191840307.44
430,-118680796233402.25
430,-116150958607865.62
430,-103013324333095.88
430,-106628619498876.88
430,-104026963282125.12
430,-100368745037357.31
430,-126289205284403.69
430,-108120456159588.38
430,-114625696638523.62
430,-102416885933840.69
430,-102140205322121.88
430,-106317304185609.81
430,-100792220491560.94
430,-102019816655919.81
430,-104288455888278.88
430,-100091498565128.31
430,-111618232541906.88
430,-138340351659721.5
430,-101336372683923.62
430,-99591222834627.5
430,-110769315729407.81
430,-99816411359958.625
430,-111913456001351.88
430,-103667580429773.31
430,-102673711102230.06
430,-102014238249057.06
430,-112586520166799
430,-103124161674246.44
430,-108058153651843.56
430,-109594891680817.38
430,-121071124810467.38
430,-105830604470348.06
430,-117247240284786.56
430,-102214606934978.5
430,-111826468733187.44
440,-108115832336473
440,-95360040590276.44
440,-94383429689512.31
450,82234899608832.75
460,73180616519859.375
460,78216310511917.625
460,92572579694853.625
460,69021552510478.5
460,82266604841052.875
460,86734652853853.625
460,78509653774934.81
460,76404217650092.19
460,76742119148271.94
460,87441731274026.375
460,72405553396653.44
460,69746770807403.69
460,72121103602569
460,73040401128089.125
460,69247893489598.19
460,69885833422956.56
460,71035331534140.5
460,75545303908571.25
460,79467040381100.94
460,82813070166017.06
460,72942651650543.25
460,99717230634276
460,71405496744118.5
460,78600663010442.625
460,82613810416209.94
470,81204648818475.69
470,78951850401008
470,66282972831289.81
470,69378820010401.875
470,82837259330897.375
470,84403878730307.875
470,67997010386332.375
470,74188881256381.19
470,73254149843123.06
470,73450896248865.06
470,94744459321077.56
470,69129472974800.125
470,80438039778928.31
470,72777049350501.94
470,70129689910874.75
470,67313492976788.25
470,86070243883370.125
470,67660022693413.69
490,-68860531103995.56
490,-69115972006281
490,-69607873848829
490,-72409108671465
490,-70549870930419
500,-66174028860369.44
500,-67567904610015
500,-67220989253250.625


==> csvs/iotarho.csv <==
Iteration,rho,iota
1,9063780.316450626,3051038669313184
20,8636411.764717788,1003179313320362
40,4268374.046977684,336775292138898
60,3282370.5053621083,215701363090068
80,2404931.447992392,157963020000843
100,1916625.2389971465,124902872973710
120,261307.30967334285,58619307868211.125
140,194535.22849781066,6043314336998.5
160,85928.7315847762,3176112561634.422
180,53292.74005257455,1278508210730.245
200,54778.03669565171,472135124339.29785
220,7895.538886933413,20293147082.208588
240,7746.247595732129,1394665561.0682678
260,6550.201478428629,2014206477.792059
280,1825.220969115886,44095723.79109669
300,916.8823231973074,11203855.254329324
320,658.6087773440104,16140525.493946701
340,150.0719019748458,173941.89114400744
360,15.15898184138382,723382.7485258328
380,33.920309111722986,28229.423248512438
400,18.799773453497323,79917.86762214004
420,2.6989057260396976,9070.14309687048
440,0.7857448694327758,1457.6656950388842
460,1.4437027011313788,128.22305725612932
480,0.036396395443063057,52.48394836347825
500,0.15783052190115132,6.170251496828328
520,0.05253090910381575,0.47391907509735987
540,0.03133632150987453,0.08899000861385886
560,0.037272291453458894,0.12774440452646807
580,0.03871867090126463,0.07370190387692635
600,0.009437125686219058,0.010282946739397884
620,1.029904101209414e-4,1.1619391792666144e-4
640,0.002895931623639266,5.484011972530383e-4
660,1.0555472287942895e-4,1.8878825297739116e-5
680,1.9124441717875175e-4,6.514612989494253e-7
700,6.043920706591348e-5,1.5468533494225124e-7
720,1.704850272635835e-5,3.297067214789435e-8
740,1.6928143648375514e-5,5.9371891890764794e-8
760,4.287857285674424e-6,2.2584768991526503e-9
780,3.078842232924977e-6,3.381829498887211e-9
800,4.172971180064808e-7,3.751672274073843e-11
820,5.052476299155314e-7,8.404504201432408e-11
840,7.954640829208876e-8,8.314434195467453e-12
860,2.1886653303641752e-7,7.45157851921941e-12
880,5.771340828207492e-8,1.1186463706136573e-12
900,1.8545383241506985e-9,4.554142427343325e-14
920,8.879401110852745e-9,1.746970606939496e-14
940,1.0962450333093596e-9,2.2578284988129514e-15
960,1.1438977456216667e-9,5.623653459591702e-16
980,1.8528024058883414e-10,3.699575109812612e-17
1000,7.202717550768679e-10,4.8018952911524877e-17
1020,8.414124624502567e-11,3.1207230106024957e-18
1040,6.503448238468791e-11,1.6062555526130687e-18
1060,1.518636001226393e-11,1.1795153190788273e-20
1080,4.570031684389169e-12,1.832129223703811e-20
1100,4.402805954018461e-13,2.61128756961684e-21
1120,1.7579613478208992e-12,2.265043909348317e-21
1140,7.260690117429042e-13,2.159908047122596e-22
1160,5.477062348611728e-13,6.964794403470384e-23
1180,2.3226443710375484e-13,8.001506258020462e-24
1200,7.556679067294731e-14,1.8218045955413043e-24
1220,4.957794666839953e-14,4.233977509489501e-25
1240,2.9815275253465267e-15,2.810262421828898e-27


==> csvs/noconvergediota.csv <==
Iteration,Conv,95th,5th,50th
20,Failed to Converge,0.8944869402313391,0.042370576693179104,0.3736484755598143
40,Failed to Converge,0.8569607505013206,0.06026996003542533,0.32167164821010047
60,Failed to Converge,0.8602623926355086,0.0610977797240356,0.24451894373099903
80,Failed to Converge,0.8592850756493868,0.059017619183168904,0.23805736206485043
100,Failed to Converge,0.8584791672589995,0.05776351590412089,0.22866008090906265
120,Failed to Converge,0.4057785211094428,0.012203111656650566,0.09039830656359386
140,Failed to Converge,0.3920968065533713,0.013971166231970911,0.08027251760474748
160,Failed to Converge,0.31836298990121753,0.011284492127045832,0.11679102664121702
180,Failed to Converge,0.31765353664805285,0.018140830047895615,0.10492913319481517
200,Failed to Converge,0.3184396545001946,0.010992510747954086,0.09753045543344123
220,Failed to Converge,0.29028057686559217,0.014618142315163594,0.10402269253893273
240,Failed to Converge,0.2911416910521699,0.026664637966886902,0.11647966655275596
260,Failed to Converge,0.3104866686955859,0.028997958847762323,0.12121091345435833
280,Failed to Converge,0.26907784320577566,0.02104337927752202,0.09961162271213518
300,Failed to Converge,0.29226893769661433,0.012942763671522061,0.1189521043588523
320,Failed to Converge,0.2744385631443723,0.01332578762690563,0.08010839328517792
340,Failed to Converge,0.38350682387677604,0.00981025118869079,0.08999606410763092
360,Failed to Converge,0.2414077603487303,0.013830099775990205,0.08422306633732693
380,Failed to Converge,0.4128313178382674,0.007991200803091729,0.08756168359172042
400,Failed to Converge,0.3044584313838365,0.005071989698081616,0.09707792264982298
420,Failed to Converge,0.30592141186333216,0.020070509283168638,0.10717588017447663
440,Failed to Converge,0.2719339747151799,0.014439486830191205,0.12363088070458919
460,Failed to Converge,0.35762299947474774,0.011275292377829836,0.13597784998548418
480,Failed to Converge,0.2917932022077644,0.01010494726832812,0.13404908635047333
500,Failed to Converge,0.31092454612466236,0.00814249212183396,0.12065408442032523
520,Failed to Converge,0.31334950397744404,0.01696477932416472,0.09879777061030084
540,Failed to Converge,0.37213900035913205,0.0152794675335318,0.11261481103975943
560,Failed to Converge,0.34070929409577666,0.013417666542438231,0.11073450397571512
580,Failed to Converge,0.3911784664385624,0.010540624968543551,0.12247872893962589
600,Failed to Converge,0.4165349760335544,0.031298135412143976,0.11367657180454221
620,Failed to Converge,0.35276715223901783,0.020346673587596138,0.09629749821278026
640,Failed to Converge,0.2525066628007716,0.005704389126294621,0.09690031437815758
660,Failed to Converge,0.20600233899117795,0.012757243278156057,0.07978407796223058
680,Failed to Converge,0.3217987155503056,0.027184435182672405,0.11214208234100198
700,Failed to Converge,0.3074618333479275,0.009602765032445637,0.11036401083311836
720,Failed to Converge,0.38686860089484,0.02515517696007328,0.10724436630201367
740,Failed to Converge,0.3690529261051666,0.018846047823817245,0.07927499254928859
760,Failed to Converge,0.3713170071922226,0.02460984049662303,0.12223105532642307
780,Failed to Converge,0.44057048925164155,0.01671665709877014,0.11463435564234045
800,Failed to Converge,0.24574190522709874,0.022301379709663515,0.07833577135178411
820,Failed to Converge,0.23188578960653275,0.009449227469347253,0.07788097328053051
840,Failed to Converge,0.22500112865257438,0.006886878399696589,0.0895407302421532
860,Failed to Converge,0.24935953301445488,0.005632340397103171,0.08885895424763243
880,Failed to Converge,0.24654681517528027,0.007533482125076291,0.07432284563067412
900,Failed to Converge,0.2621301386544476,0.01557728338734652,0.0817755760695846
920,Failed to Converge,0.25073851340581005,0.012464658475105837,0.09117550905270062
940,Failed to Converge,0.24852646682881574,0.022505845417703438,0.0962510321281504
960,Failed to Converge,0.23552579042975713,0.006452806829091054,0.11008206539162005
980,Failed to Converge,0.32242444946983395,0.012745054526022983,0.08272031911725508
1000,Failed to Converge,0.3564023046546711,0.00989312059016286,0.11546782716760531
1020,Failed to Converge,0.2722007510914518,0.02547014156839822,0.12255562225112389
1040,Failed to Converge,0.3651011009851615,0.011217140754775206,0.10155401499161792
1060,Failed to Converge,0.5448857830946618,0.019784279110802053,0.10508682205276818
1080,Failed to Converge,0.5296018758980268,0.007706289385965168,0.0868030404929761
1100,Failed to Converge,0.48635751545774564,0.0014900447469608229,0.0732018297870059
1120,Failed to Converge,0.4444999580461232,0.009527936041470224,0.08581904741876026
1140,Failed to Converge,0.29889515818438445,0.008344414957762877,0.0888845975933015
1160,Failed to Converge,0.286462955857293,0.008071658230485142,0.10946596211554602
1180,Failed to Converge,0.29771838508859794,0.0028449404578180606,0.10094171612517025
1200,Failed to Converge,0.3034987162742135,0.007680827389389086,0.11061420155877091
1220,Failed to Converge,0.2626773853193912,0.025074531784235184,0.1087647255483298
1240,Failed to Converge,0.2924507667266107,0.005651879419775489,0.1102840985014506
1260,Failed to Converge,0.2876538858514383,0.012795596663971974,0.10622425935749014
1280,Failed to Converge,0.3270070339761799,0.02458924089238143,0.10792695713964125
1300,Failed to Converge,0.3520679032237312,0.023940197038493483,0.10863792890798929
1320,Failed to Converge,0.28054671860715313,0.011846515935719271,0.09443620762975327
1340,Failed to Converge,0.3165787319626548,0.002597131540425647,0.08547711487737461
1360,Failed to Converge,0.32111379315110444,0.007741825947742318,0.09654740950078829
1380,Failed to Converge,0.24558781782501132,0.0073612498304367795,0.07594022739612613
1400,Failed to Converge,0.3972390502333778,0.012838035879189526,0.10049338438608765
1420,Failed to Converge,0.38664614714735734,0.003977025077092202,0.07672108884780592
1440,Failed to Converge,0.3285760286736233,0.01771146312596148,0.11240441498779526
1460,Failed to Converge,0.3328558025923056,0.02508957598990689,0.11499416862932463
1480,Failed to Converge,0.28611621312465985,0.03712130101724142,0.15860237990277964
1500,Failed to Converge,0.2539011106130762,0.029359714471499047,0.12030297012988446
1520,Failed to Converge,0.2576915166011911,0.03366219951005958,0.12259328791962795
1540,Failed to Converge,0.2534374746963558,0.015838697346178113,0.11408606995027558
1560,Failed to Converge,0.26557809884838124,0.015741777278858095,0.10905456359423635
1580,Failed to Converge,0.21801137096526857,0.01052251189027481,0.11123719077974673
1600,Failed to Converge,0.2585224137561805,0.010445976710478078,0.06492980409749893
1620,Failed to Converge,0.2199708831267474,0.006857852401536618,0.06825102675858723
1640,Failed to Converge,0.2479530046508508,0.01322863150589865,0.076937342033528755
1660,Failed to Converge,0.30037082869448273,0.00854787844325718,0.08660769146498667
1680,Failed to Converge,0.30532627396902995,0.016764270473168766,0.08596132789612161
1700,Failed to Converge,0.33118768710261387,0.012496142814587585,0.09046683198209962
1720,Failed to Converge,0.31415891675514485,0.0066352887924969375,0.08787334509949415
1740,Failed to Converge,0.2840171002819697,0.013365789917684622,0.10606098651547505
1760,Failed to Converge,0.29943619316613784,0.005436940322939325,0.09985990061539103
1780,Failed to Converge,0.26895345088556705,0.006173293431250549,0.10795530612301103
1800,Failed to Converge,0.3006643192019129,0.013664290209546556,0.12086810057047413
1820,Failed to Converge,0.305041759554156,0.014125041033518446,0.11870510468586112
1840,Failed to Converge,0.3196736057581549,0.00828905182688152,0.1288277098840443
1860,Failed to Converge,0.28082772779384,0.014917708901152692,0.10792252739148628
1880,Failed to Converge,0.30466531090777293,0.011449369485953887,0.0963952921581644
1900,Failed to Converge,0.34125538431308083,0.007757983784647666,0.09363321126489893
1920,Failed to Converge,0.353193096179381,0.020344100848058863,0.12708064685427395
1940,Failed to Converge,0.35515419358291,0.017373802594967933,0.12041016896715118
1960,Failed to Converge,0.33317978881654686,0.012740572171260098,0.10418283880428125
1980,Failed to Converge,0.25599445061656834,0.0037205037635973433,0.10921603893788939
2000,Failed to Converge,0.26617954214439976,0.012496920920024806,0.09788500980840037
2020,Failed to Converge,0.2645057160864548,0.0014191599120750593,0.0823939745444778
2040,Failed to Converge,0.3667657099118495,0.017475577030941145,0.09632110796939813
2060,Failed to Converge,0.28732397215555616,0.006088925125823634,0.09285502832176945
2080,Failed to Converge,0.3883229754075204,0.0025342430781085694,0.11007997406783643
2100,Failed to Converge,0.28962116699559415,0.011179224726725749,0.09197934005405785
2120,Failed to Converge,0.30002560916317045,0.008691187873078345,0.09114848118172937
2140,Failed to Converge,0.30266307889391425,0.00827168968355394,0.0919482954256436
2160,Failed to Converge,0.33115681059576607,0.011204366608706771,0.07763787419647601
2180,Failed to Converge,0.2707269715652031,0.009553625693987128,0.09609727912289712
2200,Failed to Converge,0.28867887754367194,0.026809941096349717,0.09681549667783912
2220,Failed to Converge,0.28419936869294316,0.009627519125303647,0.10363561350479483
2240,Failed to Converge,0.30641287049903176,0.022248470435851063,0.10235106590338858
2260,Failed to Converge,0.3118836724711848,0.023086092282935525,0.13359122235879595
2280,Failed to Converge,0.37105841521060506,0.010454175874832355,0.10209171594415092
2300,Failed to Converge,0.3782062071624608,0.02620906534586482,0.09483244173660857
2320,Failed to Converge,0.3118611114931942,0.01366813694045274,0.11088031416042249
2340,Failed to Converge,0.3188587902864929,0.016063620461636806,0.11510690081781014
2360,Failed to Converge,0.29936902122894093,0.009464123289077565,0.09860559711221462
2380,Failed to Converge,0.38011435889154976,0.014358497410930551,0.09868779567072063
2400,Failed to Converge,0.20581916177944176,0.00916227878501168,0.08303139368219303
2420,Failed to Converge,0.3147543598838373,0.0018033761783011392,0.09964374466443146
2440,Failed to Converge,0.3067391454507963,0.003984124539958615,0.07517511823797687
2460,Failed to Converge,0.2663997580939147,0.007566679849250656,0.09034152968139489
2480,Failed to Converge,0.2795329660261813,0.02209188719779477,0.11546327013530984
2500,Failed to Converge,0.33529037047875754,0.023459762286294976,0.12631633145316862
2520,Failed to Converge,0.4930714912827351,0.010084103400172684,0.11492483365337829
2540,Failed to Converge,0.5519111583058267,0.009958054096649998,0.11698997101610836
2560,Failed to Converge,0.5574818510043021,0.015564091950578268,0.10861960340535129
2580,Failed to Converge,0.5420164581579547,0.012919226621120623,0.08949263568700211
2600,Failed to Converge,0.5550429158035164,0.038364935984200085,0.09135864946216612
2620,Failed to Converge,0.33654086648287457,0.008532683236612609,0.09912242899302408
2640,Failed to Converge,0.2806376031476068,0.021620365588033055,0.09496508564925485
2660,Failed to Converge,0.2650164033139888,0.00518668406236273,0.09705298833664046
2680,Failed to Converge,0.21130134415284374,0.01655961317992757,0.09603920097347524
2700,Failed to Converge,0.3004655725838401,0.010701812451924612,0.09880364604033004
2720,Failed to Converge,0.27261669047635284,0.0061803156260511185,0.08665790499421189
2740,Failed to Converge,0.23886615794872323,0.011268878163044064,0.0798813613241911
2760,Failed to Converge,0.2906401968200248,0.013839460837144012,0.08065187108166146
2780,Failed to Converge,0.2557668416138855,0.014129257009330442,0.08632794597796509
2800,Failed to Converge,0.27789031645101897,0.011103228675605818,0.10814639323488044
2820,Failed to Converge,0.32808637056991796,0.016556681900377894,0.09992178711524553
2840,Failed to Converge,0.2953890153851636,0.023631525154689137,0.10868553702048511
2860,Failed to Converge,0.2677091609497748,0.013714192577330794,0.10543069143952855
2880,Failed to Converge,0.3104151980470389,0.010542874172902925,0.09795808697107271
2900,Failed to Converge,0.24284930179899714,0.006982217171711226,0.08862481521587454
2920,Failed to Converge,0.21498827525920478,0.012887474637031819,0.07324083438024932
2940,Failed to Converge,0.23473873604125428,0.0028478212914394823,0.06928299977041572
2960,Failed to Converge,0.2530187745020115,0.004528451801775819,0.08873742793594792
2980,Failed to Converge,0.2526548853138918,0.009792087307562028,0.08934071681414626
3000,Failed to Converge,0.2297299211807841,0.010015948131886467,0.09715005267863656
3020,Failed to Converge,0.20775393176444595,0.007116998165723684,0.08799134704759876
3040,Failed to Converge,0.3059316288556873,0.007270921479165077,0.0867187157191599
3060,Failed to Converge,0.261160548880951,0.003722738181558814,0.0845306509706688
3080,Failed to Converge,0.20498919128143825,0.029064028598949496,0.10033300154378624
3100,Failed to Converge,0.21333219007607418,0.013472278526853381,0.09514628824325583
3120,Failed to Converge,0.18958447475135431,0.016850751835125174,0.10468816657234022
3140,Failed to Converge,0.21206966018391626,0.0064689125527074235,0.07954292525894302
3160,Failed to Converge,0.30205324203148953,0.016906674242371668,0.11347633454121361
3180,Failed to Converge,0.31180870307804764,0.018086808080333062,0.11027828361239164
3200,Failed to Converge,0.2916479807999711,0.019383565990947118,0.10241351825233047
3220,Failed to Converge,0.2824558629773374,0.015711103697787245,0.12663788496821105
3240,Failed to Converge,0.3656700596283905,0.02514443879397847,0.13477756761978543
3260,Failed to Converge,0.3080028819510366,0.013861257455054253,0.09500148382615056
3280,Failed to Converge,0.3161645471042727,0.007104874022704699,0.08197376243339698
3300,Failed to Converge,0.40593106705302867,0.01260097600057996,0.09608872947794336
3320,Failed to Converge,0.2916878399186371,0.026868538624641586,0.13148235496516616
3340,Failed to Converge,0.37729472458057,0.018345831887672786,0.12873435958145094
3360,Failed to Converge,0.3408804379108635,0.02507744423649859,0.13693403354500577
3380,Failed to Converge,0.34852248107757233,0.03287770241872044,0.12804371284760677
3400,Failed to Converge,0.31528092082338627,0.027926987356240628,0.14887621853000474
3420,Failed to Converge,0.3505664837311959,0.008313110453858207,0.11871029469606176
3440,Failed to Converge,0.29202212702178376,0.0076771249759981204,0.08292775894365781
3460,Failed to Converge,0.27838825028396563,0.010077825222818144,0.08146769509806534
3480,Failed to Converge,0.2705534922896111,0.014558105246791474,0.08948466064504423
3500,Failed to Converge,0.2760878885251796,0.007373099399602188,0.10123206557031206
3520,Failed to Converge,0.21533587294558276,0.006241257244058438,0.08850500144776699
3540,Failed to Converge,0.20619584140703892,0.01774493256495732,0.07771990721207632
3560,Failed to Converge,0.21174916917215453,0.0069707534256409475,0.06811915426152601
3580,Failed to Converge,0.2053482136577014,0.00284928966188695,0.08204201281927884
3600,Failed to Converge,0.2500702554446106,0.011606209588114723,0.08853242363278453
3620,Failed to Converge,0.24420182732812334,0.01231166216977534,0.09978496925597011
3640,Failed to Converge,0.2559790454133759,0.014760680988359542,0.0897358565350142
3660,Failed to Converge,0.2591171441999587,0.03055824898604431,0.10786504406281966
3680,Failed to Converge,0.31718334658791164,0.014701310634972452,0.10977095693861365
3700,Failed to Converge,0.29618312649187295,0.01783404224350852,0.08575145298847181
3720,Failed to Converge,0.2649500487868071,0.006721188554740253,0.12059576893410755
3740,Failed to Converge,0.2591202505948981,0.023704947252962363,0.12252985363106042
3760,Failed to Converge,0.25683502557617677,0.013232066745423803,0.10488611287651389
3780,Failed to Converge,0.33351747209857696,0.01689515150843034,0.10003816903135598
3800,Failed to Converge,0.3545618499605114,0.03093215511377478,0.09320219965687575
3820,Failed to Converge,0.3605837822403941,0.01171743445198759,0.08156380524996887
3840,Failed to Converge,0.44537835569752093,0.010354301712556593,0.08751635639324354
3860,Failed to Converge,0.3145513866408134,0.012980890981754919,0.07104094318343983
3880,Failed to Converge,0.3008430559388945,0.008062113374876386,0.08197560803843212
3900,Failed to Converge,0.32262291669456344,0.007657848352913789,0.07947116294078084
3920,Failed to Converge,0.34142547177210963,0.012010978327350957,0.07800197000665068
3940,Failed to Converge,0.18859094174102317,0.013088516628408896,0.08406213724120395
3960,Failed to Converge,0.23317571028527573,0.02080300614079903,0.10035991299487608
3980,Failed to Converge,0.25094961571705304,0.023502361951797956,0.12873866433799724
4000,Failed to Converge,0.33617136319587154,0.018903703613097456,0.12393362057545626
4020,Failed to Converge,0.30609111487829743,0.004025430062131633,0.11153191927372996
4040,Failed to Converge,0.49002627823231665,0.019316744090390085,0.11431418340163957
4060,Failed to Converge,0.34031780274615947,0.009874350074001429,0.12507284005245065
4080,Failed to Converge,0.4721208367882953,0.002890887468756222,0.12087988755544976
4100,Failed to Converge,0.3536024324527429,0.02076534231363262,0.08823259238533629
4120,Failed to Converge,0.2958133751616094,0.01955199790899679,0.11082119414105382
4140,Failed to Converge,0.2865672800847463,0.032493270195691266,0.12594878505345714
4160,Failed to Converge,0.2573309684649121,0.008107251342110815,0.09888074354525372
4180,Failed to Converge,0.211747931842507,0.01811340132118395,0.10023709602674688
4200,Failed to Converge,0.31486934716813886,0.014094841454563996,0.10677029237971258
4220,Failed to Converge,0.3067313712180619,0.002938734131069357,0.09797494208400065
4240,Failed to Converge,0.32876667527324366,0.018867320346528084,0.09135814041171289
4260,Failed to Converge,0.3381280511302225,0.01046480662713911,0.08295165629701949
4280,Failed to Converge,0.35979090534930064,0.018208353967643583,0.11241657925434081
4300,Failed to Converge,0.2857893549200593,0.018400423039694188,0.10507771440549149
4320,Failed to Converge,0.23333056521858808,0.039091561190827094,0.11330037328739641
4340,Failed to Converge,0.2740798457646725,0.018507612197561855,0.12026135029257731
4360,Failed to Converge,0.27339995434363956,0.015862796337013863,0.1116434776133899
4380,Failed to Converge,0.2882970555327879,0.014894845171301251,0.12563470517185427
4400,Failed to Converge,0.26319550390229723,0.009140219153629019,0.12510121940446417
4420,Failed to Converge,0.2892498666508145,0.02009876613859689,0.13001262278647457
4440,Failed to Converge,0.31520773337129226,0.018586568367696413,0.11358703565634265
4460,Failed to Converge,0.3098254370780943,0.013218168652587271,0.11038506054959535
4480,Failed to Converge,0.23380409693395765,0.014409331598672366,0.11255472539134545
4500,Failed to Converge,0.2840478070053189,0.008143237659141713,0.09364509580225219
4520,Failed to Converge,0.249374112481267,0.016673983784011994,0.08349181846598555
4540,Failed to Converge,0.222937299715653,0.007594069975362085,0.07850232404082727
4560,Failed to Converge,0.24506744992513085,0.004457933722357935,0.06550706265867381
4580,Failed to Converge,0.2337637113531118,0.022355062552139024,0.0821515673609412
4600,Failed to Converge,0.20439965025752793,0.012123143419321924,0.10834160565092768
4620,Failed to Converge,0.2196432641950043,0.014036575614795821,0.09636053557980019
4640,Failed to Converge,0.2208659215747569,0.015388530276932714,0.11321811576789684
4660,Failed to Converge,0.2573913029528678,0.01506800520937046,0.12569318836065616
4680,Failed to Converge,0.2909793898064792,0.022475188104787033,0.10759875657882129
4700,Failed to Converge,0.26199292231423615,0.010946748558082638,0.1250246542877454
4720,Failed to Converge,0.23395789647784995,0.011301763305528355,0.10870441926932398
4740,Failed to Converge,0.24285907892747263,0.025669350195384213,0.09447055260204412
4760,Failed to Converge,0.1929991768659255,0.03525214874907559,0.08146616514057745
4780,Failed to Converge,0.23385805319048125,0.027744992414635093,0.10888838141010321
4800,Failed to Converge,0.1987281438080401,0.01448116644983486,0.10538725395303354
4820,Failed to Converge,0.2701616036321145,0.022448775803450685,0.09973338987539562
4840,Failed to Converge,0.2955448466150735,0.012316996973175055,0.1209203584196547
4860,Failed to Converge,0.3048838458590535,0.008668035461438253,0.12827583355044148
4880,Failed to Converge,0.3630481040024555,0.016119557122685074,0.12014763986404503
4900,Failed to Converge,0.22803349940619871,0.006392832483330217,0.11243090158689747
4920,Failed to Converge,0.2727141867480326,0.025165521531333584,0.09282665732899624
4940,Failed to Converge,0.3435179180023434,0.02028924608696416,0.0913092069200984
4960,Failed to Converge,0.23399960028948788,0.005302361261160869,0.09324070491925801
4980,Failed to Converge,0.20874697213890733,0.007732052978070659,0.09126658687811637
5000,Failed to Converge,0.2247121963553289,0.013971983084862995,0.12116882069531762
5020,Failed to Converge,0.22604813345608055,0.006918574883437676,0.09688772761970868
5040,Failed to Converge,0.19698814478495924,0.012713368967965748,0.07007146754049454
5060,Failed to Converge,0.20756618561060172,0.01365332518423443,0.07439535368408878
5080,Failed to Converge,0.20249985148578575,0.005899500035510423,0.08423772253361132
5100,Failed to Converge,0.21626057305861196,0.0077140479346874125,0.08733803949044419
5120,Failed to Converge,0.24377236886596063,0.008396020961394312,0.08749024607242573
5140,Failed to Converge,0.2226143360958658,0.01481925387502351,0.100031565131679
5160,Failed to Converge,0.2476952160458687,0.008830701613150204,0.06815863445458512
5180,Failed to Converge,0.27006356311885427,0.004591656596224457,0.08327095700426534
5200,Failed to Converge,0.20412766464120227,0.007867144916344377,0.07655623772914252
5220,Failed to Converge,0.19150888938477567,0.025125834203641666,0.08520613395774337
5240,Failed to Converge,0.2300118134893463,0.01091766672276652,0.09109235010979891
5260,Failed to Converge,0.22162672557811708,0.019230050860290986,0.10879178508525254
5280,Failed to Converge,0.2642843582932888,0.016186235224918098,0.11118518604030292
5300,Failed to Converge,0.2762925006467877,0.01003058177536829,0.11522709733668594
5320,Failed to Converge,0.35631449431860046,0.008547828322953987,0.16211607477217085
5340,Failed to Converge,0.2793967005250097,0.04219300368219133,0.12628908531194014
5360,Failed to Converge,0.2610324197739602,0.01890997216508343,0.13095126015355624
5380,Failed to Converge,0.2763531791870297,0.03791745900837063,0.1311126346814822
5400,Failed to Converge,0.23851454790265153,0.027812969426147513,0.13363044222450102
5420,Failed to Converge,0.2550832494714409,0.01616662271925827,0.0989656337535901
5440,Failed to Converge,0.30394424880164117,0.01707751272760796,0.11003397994035033
5460,Failed to Converge,0.2576232568262949,0.012487516085651892,0.11073255803381563
5480,Failed to Converge,0.2702426792102791,0.01010870859624035,0.10756254263641837
5500,Failed to Converge,0.31289232947945733,0.011728439071452922,0.11087349195233742
5520,Failed to Converge,0.27194343804524135,0.008951230755829103,0.10244460227963925
5540,Failed to Converge,0.2749925209134161,0.018076956186726865,0.0811218641024288
5560,Failed to Converge,0.28144745089372825,0.0042584143643615464,0.10835214746070154
5580,Failed to Converge,0.2621109035279092,0.019945935867612972,0.12039329157121219
5600,Failed to Converge,0.364868926264435,0.011610184201312912,0.1360298272773678
5620,Failed to Converge,0.3629944519158971,0.02306301779172717,0.11913639611836938
5640,Failed to Converge,0.24954262879759043,0.015117630490603499,0.12209999258051227
5660,Failed to Converge,0.2612440998917656,0.03165124081121824,0.13209143235547188
5680,Failed to Converge,0.29779757167071186,0.02027713813065255,0.1199919692611704
5700,Failed to Converge,0.2712112751890833,0.021182837426269568,0.11438766681288529
5720,Failed to Converge,0.3181517882761198,0.02418699777528448,0.12023736670953011
5740,Failed to Converge,0.2960830541720535,0.025357005155283125,0.10356592504374487
5760,Failed to Converge,0.26967308972585424,0.0069852802362634905,0.10353177932573224
5780,Failed to Converge,0.26330993992607754,0.0060600251441410916,0.0873179388632902
5800,Failed to Converge,0.24740273757252368,0.00935482886063501,0.06487668350427639
5820,Failed to Converge,0.24493801235060225,0.010055561903640523,0.08578258429026878
5840,Failed to Converge,0.23576949773767736,0.014143115204502092,0.07749502574701754
5860,Failed to Converge,0.22447004319069985,0.014181981202505762,0.08213046464193959
5880,Failed to Converge,0.233052077557313,0.01586601660690885,0.0839252181042791
5900,Failed to Converge,0.26696048226535635,0.018222501277597548,0.10503133034093026
5920,Failed to Converge,0.2924503637882035,0.005069988195561321,0.11864380009870615
5940,Failed to Converge,0.34115622069385154,0.014127255616417434,0.13638295615940682
5960,Failed to Converge,0.34136241792839195,0.009117374546031447,0.11729209568025956
5980,Failed to Converge,0.26541516909591056,0.010164316501043434,0.1110045155480205
6000,Failed to Converge,0.28617016849863736,0.02039142158739709,0.09607140383439611
6020,Failed to Converge,0.25399484478810835,0.016023758724996853,0.113917048553067
6040,Failed to Converge,0.26821223797594135,0.013556956095688754,0.11932411496669645
6060,Failed to Converge,0.2777877575183373,0.028099655498738954,0.12642138677367026
6080,Failed to Converge,0.291504766925749,0.032976340202331395,0.1316459074488524
6100,Failed to Converge,0.3042807922941449,0.018267505469523954,0.12566925035427934
6120,Failed to Converge,0.3100769293779102,0.02304955661167014,0.13138045784487778
6140,Failed to Converge,0.33180858095974525,0.0079918112424262,0.12025337531505338
6160,Failed to Converge,0.40063063528553866,0.006686848907817434,0.08515146311149457
6180,Failed to Converge,0.4128083246703927,0.009898273410504801,0.08999179102673581
6200,Failed to Converge,0.3838368179231072,0.005414037085802289,0.0928695317535353
6220,Failed to Converge,0.3395697971454883,0.005698159008594481,0.08278118680246474
6240,Failed to Converge,0.3480889898661607,0.0222233751530666,0.06223281286818754
6260,Failed to Converge,0.34710036225721297,0.005163587794164074,0.08544410394915905
6280,Failed to Converge,0.27874279543830094,0.010333424584622122,0.0772641988516029
6300,Failed to Converge,0.3139538165102155,0.018544810962674175,0.08925858483336574
6320,Failed to Converge,0.3160033877580918,0.017596915738015938,0.10187518178895799
6340,Failed to Converge,0.278448594257081,0.012873133532445912,0.10818440217285152
6360,Failed to Converge,0.33911149292813914,0.009893993775094093,0.13645615279622264
6380,Failed to Converge,0.34245048197083416,0.020926225426375993,0.1370677306967204
6400,Failed to Converge,0.2699263872112603,0.012252132951405393,0.10948564880741435
6420,Failed to Converge,0.2437395494139425,0.007417177062151949,0.09836828035282762
6440,Failed to Converge,0.29973536275192075,0.012588568954133803,0.10274119520549621
6460,Failed to Converge,0.3002015816647201,0.018012902634935463,0.11472325246770597
6480,Failed to Converge,0.4424867436421466,0.015334076310807798,0.13887039919841748
6500,Failed to Converge,0.48494118168632505,0.012270290289509461,0.12169141457276658
6520,Failed to Converge,0.48804881059461536,0.010500943249997664,0.11520123555414803
6540,Failed to Converge,0.4496460339840167,0.012044384570673417,0.1081709506186867
6560,Failed to Converge,0.43486914072552807,0.017786323149021593,0.11994199139037176
6580,Failed to Converge,0.4108252281255158,0.04888635674986303,0.10376823157423867
6600,Failed to Converge,0.48653985832926105,0.02030050129532595,0.10597106336228418
6620,Failed to Converge,0.40922094881857113,0.01659379616877276,0.1246460691957354
6640,Failed to Converge,0.4554460046770102,0.02299223796177922,0.13259280791671624
6660,Failed to Converge,0.389707790554834,0.0036255125557475947,0.12325117444827242
6680,Failed to Converge,0.4137776920421117,0.019151658594644135,0.11700792176765006
6700,Failed to Converge,0.22193136783537323,0.022249649906775915,0.10531620381927306
6720,Failed to Converge,0.21421289771034333,0.01863792142402105,0.10793524033755686
6740,Failed to Converge,0.2604046895503038,0.025285766171050536,0.08261984951194501
6760,Failed to Converge,0.21024228959415409,0.020241858050700445,0.0865716007822681
6780,Failed to Converge,0.23822681945907004,0.030430670400789138,0.08502709695578833
6800,Failed to Converge,0.3821868805978501,0.03036887504005402,0.11840983846312088
6820,Failed to Converge,0.2767939999250999,0.016151469365188173,0.0963767374920047
6840,Failed to Converge,0.2552413657517988,0.024541259777272645,0.12765552265458552
6860,Failed to Converge,0.26027300077471344,0.024576422045816455,0.12545428694620225
6880,Failed to Converge,0.27814434946311833,0.011733677428838607,0.11821494736893778
6900,Failed to Converge,0.24358601425948637,0.02683932769884354,0.11861276735990914
6920,Failed to Converge,0.2300804313447854,0.02000758832720563,0.09641125007249213
6940,Failed to Converge,0.2771086684458123,0.0052137210870589,0.08841475146799582
6960,Failed to Converge,0.2624987479075941,0.010906707900007752,0.07451420625144338
6980,Failed to Converge,0.2835890764868,0.004856191856530091,0.09611706336547832
7000,Failed to Converge,0.2421485476999784,0.01732408022654982,0.10204776524044257
7020,Failed to Converge,0.22336472054240536,0.008470887203689815,0.09156576899227992
7040,Failed to Converge,0.23416573803941543,0.00972614941077473,0.10412355280523793
7060,Failed to Converge,0.28378290326599587,0.008198473219576844,0.10351566633515673
7080,Failed to Converge,0.34723993383007845,0.023547687595097237,0.11379612420007032
7100,Failed to Converge,0.40419871205310787,0.010052142954332221,0.1217249102863699
7120,Failed to Converge,0.37445528617424717,0.022382065248476208,0.1421429291548427
7140,Failed to Converge,0.33466312940001636,0.017180008905666202,0.14614646272304538
7160,Failed to Converge,0.2922645972964373,0.011128307148195456,0.11005347648374095
7180,Failed to Converge,0.23977316997796905,0.013188464526721523,0.10112418114289151
7200,Failed to Converge,0.2177569872063817,0.00899688552664149,0.0973828138270571
7220,Failed to Converge,0.2527912713117372,0.019450134780982647,0.08007564556016575
7240,Failed to Converge,0.1994006246580622,0.00919252031006355,0.07884182046160787
7260,Failed to Converge,0.21522426021942676,0.0041245558020035844,0.08153734893450978
7280,Failed to Converge,0.2253675955742559,0.008213651146109786,0.07728896269895637
7300,Failed to Converge,0.3024187001637212,0.0027149410607043654,0.06940751283062861
7320,Failed to Converge,0.25102296553655157,0.00519213232396476,0.11727347617805402
7340,Failed to Converge,0.29210122343068023,0.024539832214799287,0.10796876304850894
7360,Failed to Converge,0.41177004549171775,0.005233100734339911,0.09501582150764895
7380,Failed to Converge,0.3323679917176364,0.005213936441986128,0.10432233097938115
7400,Failed to Converge,0.36170356393752934,0.004421392591223238,0.08935827893678189
7420,Failed to Converge,0.360980424803088,0.001927302530468941,0.06522707980603468
7440,Failed to Converge,0.32386634518901736,0.014128897947569346,0.09335243913879762
7460,Failed to Converge,0.2655005978627204,0.014089900076136896,0.09188259419759212
7480,Failed to Converge,0.23133768067036442,0.02053038412987774,0.10501792882184227
7500,Failed to Converge,0.26162122520975073,0.025085598540628307,0.11089596867232338
7520,Failed to Converge,0.28849233933966145,0.02010473461606302,0.1090885164364555
7540,Failed to Converge,0.2700643348846919,0.012345823177739967,0.10259801530670878
7560,Failed to Converge,0.2303827795299077,0.005004345967075754,0.11685783367583766
7580,Failed to Converge,0.31445481861226743,0.01466682965902568,0.09910672953858149
7600,Failed to Converge,0.38882497021914153,0.009553285315098952,0.07211902669161512
7620,Failed to Converge,0.3573788323431153,0.006392636498739238,0.08117878722711036
7640,Failed to Converge,0.3833616476717059,0.012594605014324007,0.09284962299001111
7660,Failed to Converge,0.40360237190458403,0.004435043025486236,0.0907146506687732
7680,Failed to Converge,0.29037485979912037,0.011906711571168245,0.11578918444303071
7700,Failed to Converge,0.3150656360877384,7.248562521406452e-4,0.09224316162780191
7720,Failed to Converge,0.32534956590631936,0.005549053281896933,0.1112891394744994
7740,Failed to Converge,0.31319631178965396,0.0126588292100502,0.10811925512623521
7760,Failed to Converge,0.2630464995458861,0.01078460333757128,0.10752333323727245
7780,Failed to Converge,0.24563386207739785,0.012562408407374567,0.09254364257086278
7800,Failed to Converge,0.2758661796678198,0.016397709460512017,0.10031942709883679
7820,Failed to Converge,0.2620262001103819,0.016502847771763883,0.09872300798336561
7840,Failed to Converge,0.37988079971358263,0.017179799094201864,0.08297562356664526
7860,Failed to Converge,0.35633402473314274,0.017117853261267923,0.08921590454368378
7880,Failed to Converge,0.318966987394179,0.01152886722607006,0.09613981779828012
7900,Failed to Converge,0.24742575313478832,0.014111165252520068,0.08768836993797047
7920,Failed to Converge,0.22235092133928644,0.008975814116412207,0.09276124691769211
7940,Failed to Converge,0.3307506232520938,0.01505775811751213,0.10348798297914799
7960,Failed to Converge,0.32565825801824044,0.02437464067190323,0.10696762558760084
7980,Failed to Converge,0.30272050676195605,0.025527481452830524,0.12430391432987413
8000,Failed to Converge,0.26236058659324574,0.023750674849780204,0.13564209927993964
8020,Failed to Converge,0.26217337165596843,0.02130102753194437,0.14121481090066218
8040,Failed to Converge,0.2637964396424931,0.027846265944067312,0.12555931991075298
8060,Failed to Converge,0.2926266611206919,0.0370792374466534,0.11564992756517697
8080,Failed to Converge,0.268162335115597,0.02296600922067738,0.09688009748072667
8100,Failed to Converge,0.275346022402393,0.023299567211837895,0.0931270775919328
8120,Failed to Converge,0.32752903374190123,0.007802277382170141,0.0771185586893991
8140,Failed to Converge,0.2991886158835125,0.007429850094778153,0.08924186987923191
8160,Failed to Converge,0.266770123327871,0.010809864616751525,0.07288598202063033
8180,Failed to Converge,0.33758341673566256,0.00742373954490113,0.08616332357815501
8200,Failed to Converge,0.2978252581944616,0.0029119267105934977,0.09195446039212513
8220,Failed to Converge,0.21570611039835477,0.017177789554634976,0.06978108674770445
8240,Failed to Converge,0.27182379761687686,0.022969483923062688,0.10142124118294389
8260,Failed to Converge,0.30329998245522083,0.014570343381577044,0.11541163576883179
8280,Failed to Converge,0.28741451348344016,0.013709911386431389,0.10965310855913521
8300,Failed to Converge,0.28112283993658504,0.014962222790918177,0.1164444573604812
8320,Failed to Converge,0.2522722245780382,0.010639846025683911,0.09687790086628564
8340,Failed to Converge,0.2571852571101507,0.016232933847110265,0.10743329056982476
8360,Failed to Converge,0.26839759855008244,0.00644415165047354,0.11634068653296353
8380,Failed to Converge,0.2952571168368605,0.01126729905924863,0.12323786200038803
8400,Failed to Converge,0.2971388185596094,0.003520954591986183,0.10438716873928888
8420,Failed to Converge,0.24645855812554127,0.014276919950246693,0.08178229281297661
8440,Failed to Converge,0.22783238250929422,0.010272766549205505,0.058721284225985174
8460,Failed to Converge,0.23598164150936485,0.010000674535051298,0.07068034420198632
8480,Failed to Converge,0.2408602908836165,0.0036231942082424933,0.08606256188641265
8500,Failed to Converge,0.19307803850945393,0.013065767211628995,0.10160810511076238
8520,Failed to Converge,0.1992903067309613,0.018088656989142866,0.08581850986696074
8540,Failed to Converge,0.2424211139927041,0.013858809640716384,0.10074175104967195
8560,Failed to Converge,0.2328023332512404,0.012001682335633071,0.09122293105934469
8580,Failed to Converge,0.3570996758204621,0.009250261780222226,0.12396382638982148
8600,Failed to Converge,0.34324540384556296,0.0018269656453329909,0.11521399506662003
8620,Failed to Converge,0.3333335723695857,0.021545227001777186,0.10245737918267217
8640,Failed to Converge,0.32624834240694356,0.014075285101101898,0.09955459043459766
8660,Failed to Converge,0.29260974799531875,0.010230968076919656,0.08760520159652334
8680,Failed to Converge,0.2904826132336361,0.019273279976337106,0.0930026962465281
8700,Failed to Converge,0.29990749687008494,0.007932052922771922,0.09133793906830631
8720,Failed to Converge,0.27601159283719523,0.01664065683545205,0.08515233633373251
8740,Failed to Converge,0.3376325617853481,0.014313543939265708,0.09778913661475436
8760,Failed to Converge,0.4129990749592382,0.017138448833578256,0.09535577110783283
8780,Failed to Converge,0.3683035834963417,0.005047835046225823,0.08335019938877619
8800,Failed to Converge,0.3356679919947462,0.003022425776852214,0.08339809766448697
8820,Failed to Converge,0.2828600065320279,0.011959655630411552,0.08133337108261215
8840,Failed to Converge,0.29069634430028723,0.018666011261227,0.09215519707519249
8860,Failed to Converge,0.31480553796648714,0.009756488141514058,0.10072816379335559
8880,Failed to Converge,0.2595574540995743,0.015727042510331524,0.10274811540808149
8900,Failed to Converge,0.31254875515267644,0.015957035747601364,0.0999151652524812
8920,Failed to Converge,0.28051271954663576,0.016410524401082392,0.09393821164191765
8940,Failed to Converge,0.2935630623928264,0.020436270266608256,0.13375055771719113
8960,Failed to Converge,0.2449919770421667,0.021361914326066364,0.12848671692114566
8980,Failed to Converge,0.3022408638088854,0.012742878106659302,0.11961737113835855
9000,Failed to Converge,0.2967801441287961,0.019426523344414078,0.1368277826280202
9020,Failed to Converge,0.2865033744959994,0.007637485414543684,0.1260857112703271
9040,Failed to Converge,0.2534981326823421,0.008595065837598646,0.07470672328973299
9060,Failed to Converge,0.33222554380293634,0.0021801446976979413,0.08936238731992775
9080,Failed to Converge,0.36726138765547933,0.012689343670229027,0.11543604115853603
9100,Failed to Converge,0.3160714900663337,0.023077297602071396,0.10033502138502454
9120,Failed to Converge,0.27303706955860363,0.012914652573046711,0.09645834534124587
9140,Failed to Converge,0.2753758157810277,0.02218338674803029,0.11029821241534707
9160,Failed to Converge,0.36080652901522986,0.016054690182559752,0.10326915519101887
9180,Failed to Converge,0.27833329788543715,0.016849361833890006,0.10195990972840949
9200,Failed to Converge,0.31431731795774354,0.007908245873188849,0.09500127310373443
9220,Failed to Converge,0.3306855338004011,0.009325014871807376,0.11409832998931559
9240,Failed to Converge,0.281790385507682,0.015248202502357758,0.1146419186618238
9260,Failed to Converge,0.24671714547337875,0.011318056018912438,0.09824355753069364
9280,Failed to Converge,0.25813120733406225,0.00917684290357209,0.10847814105151025
9300,Failed to Converge,0.24771000013920963,0.01834198329391157,0.08569549877557192
9320,Failed to Converge,0.25354685979034186,0.011244726768203156,0.08668427179929172
9340,Failed to Converge,0.23156144518253965,0.0028820117522541625,0.08466059628416414
9360,Failed to Converge,0.252559360098186,0.012977261752033403,0.09933901455250393
9380,Failed to Converge,0.2151872783113401,0.012971954547417262,0.08990314464830523
9400,Failed to Converge,0.3205247740624815,0.02596889214411038,0.11254606913489473
9420,Failed to Converge,0.4600147030296548,0.044954978233444576,0.13819188706548616
9440,Failed to Converge,0.4270385269709924,0.02261259295803041,0.11999812902677169
9460,Failed to Converge,0.45694630078589404,0.013780028907660538,0.09125704401178736
9480,Failed to Converge,0.48076477373938065,0.0071345453834853086,0.099305602106607
9500,Failed to Converge,0.3150019004579335,0.033594642364268526,0.12899522479339168
9520,Failed to Converge,0.36602539022369035,0.011696825445579487,0.13425632895780146
9540,Failed to Converge,0.3274734872989944,0.019527680176886674,0.12904134787392246
9560,Failed to Converge,0.33984942648265265,0.014715476459876364,0.12337014832510049
9580,Failed to Converge,0.395137764339769,0.01122344848262689,0.12190753270142221
9600,Failed to Converge,0.3183194310464776,0.013275604251201244,0.11599681610631574
9620,Failed to Converge,0.37414237539365675,0.021387267224544287,0.09653136664359935
9640,Failed to Converge,0.28586969972743403,0.002279162812344171,0.09838626471994988
9660,Failed to Converge,0.2935965487523752,0.012359059858909983,0.10237431927007465
9680,Failed to Converge,0.3553162293945119,0.013209506925850118,0.10650151113632757
9700,Failed to Converge,0.28379046298736255,0.010590079473089053,0.11254814023577388
9720,Failed to Converge,0.27979193859578344,0.027813291092735996,0.084645062462957
9740,Failed to Converge,0.29042528910064985,0.004787110005719558,0.11308929117309197
9760,Failed to Converge,0.30264748636288213,0.008877650516135475,0.12413801777785538
9780,Failed to Converge,0.31038150311448653,0.01035481042690144,0.1042654959824459
9800,Failed to Converge,0.3016185821459614,0.015592419000858414,0.12375249541017275
9820,Failed to Converge,0.33878460928643905,0.00521848699249103,0.11782663616403166
9840,Failed to Converge,0.30274882155182825,0.01356636438179146,0.11478475116165955
9860,Failed to Converge,0.3049473476071807,0.006005092097255308,0.09137353286548029
9880,Failed to Converge,0.2201133616533765,0.006350758911717584,0.10085354869872479
9900,Failed to Converge,0.22474881126480123,0.00880296135622972,0.10078237937513676
9920,Failed to Converge,0.2249884067264647,0.005929734302127095,0.08958237627808352
9940,Failed to Converge,0.28626522931528775,0.006613647055380806,0.0916447777920262
9960,Failed to Converge,0.2780853913424095,0.00564770020422369,0.09398794062830856
9980,Failed to Converge,0.3192236710580477,0.016588591392842914,0.08847430196498318
10000,Failed to Converge,0.30266191058736136,0.012271329059511709,0.07948748847830328


==> csvs/noconvergedrho.csv <==
Iteration,Conv,95th,5th,50th
20,Failed to Converge,0.20313167358961082,0.016346794727775105,0.09267661492601506
40,Failed to Converge,0.1477952129078002,0.010682084517654827,0.06682900069588203
60,Failed to Converge,0.1594050549336193,0.008869388236111362,0.06140249197760225
80,Failed to Converge,0.152737229676757,0.009669518685033433,0.05210275969509621
100,Failed to Converge,0.14946934356639777,0.006386378161171775,0.05075226538405146
120,Failed to Converge,0.10583062934372511,0.0038732129399893754,0.023852300315258507
140,Failed to Converge,0.11163927830160728,0.004279566448734099,0.024388504510285333
160,Failed to Converge,0.09023329666822966,0.003423469292843432,0.028417621527727338
180,Failed to Converge,0.08286537836511834,0.0035309800445665496,0.027687417894050957
200,Failed to Converge,0.07773614711748904,7.794200498223694e-4,0.023411757382303267
220,Failed to Converge,0.0720468727375349,0.0045007859079189035,0.01919405737574629
240,Failed to Converge,0.07392712220392542,0.0012018288729155999,0.026322851585806648
260,Failed to Converge,0.07582635988965111,0.003526029700547757,0.029769768760495918
280,Failed to Converge,0.07144568270665477,0.007513690695318173,0.028864939168271334
300,Failed to Converge,0.0701373291130891,0.001556685088970657,0.023406278315781095
320,Failed to Converge,0.06392079104278556,0.0019663320952394464,0.025833522987238844
340,Failed to Converge,0.07375756974171814,0.006231918266877875,0.03216218209215859
360,Failed to Converge,0.06418257410995437,0.004927434259719698,0.03224019002607022
380,Failed to Converge,0.08414021523057125,0.003976034126375675,0.027171893803519545
400,Failed to Converge,0.0896374675791747,0.004756343701607745,0.023046474238950246
420,Failed to Converge,0.0768855255679336,0.0010980539158517036,0.029557030157509705
440,Failed to Converge,0.08176592638499011,0.003975555192542718,0.030454384924162296
460,Failed to Converge,0.09733676386085391,0.002346190618315734,0.02194333759696194
480,Failed to Converge,0.07421726481658582,0.002123832104249423,0.022280024688416396
500,Failed to Converge,0.08926567708633827,0.0012178611206644582,0.025402479010789743
520,Failed to Converge,0.07078281373357655,0.005339124808130924,0.03067099358281576
540,Failed to Converge,0.08124262251656802,0.0039456144339563605,0.032762582584046115
560,Failed to Converge,0.06956642585662454,0.002197735755593926,0.026951564790939596
580,Failed to Converge,0.08046173571169454,0.004145296138784737,0.029974405221216423
600,Failed to Converge,0.09083611590385052,3.734090526683701e-4,0.018004323325861347
620,Failed to Converge,0.06632413888642576,0.0028308720379562387,0.027667194015898525
640,Failed to Converge,0.054869205590749044,0.0015544353636638194,0.026503265655096343
660,Failed to Converge,0.04772085861412915,0.00212945664734193,0.02151478129592822
680,Failed to Converge,0.0795201225308905,9.43814738695196e-4,0.025677612286777743
700,Failed to Converge,0.0891322063478628,0.005393296285117424,0.025984774919784345
720,Failed to Converge,0.09070910124692935,0.0040746514994381665,0.0172896809098277
740,Failed to Converge,0.0859877959800608,0.002978412618036599,0.022215319136609395
760,Failed to Converge,0.0881197862193458,0.0046966978028487065,0.024531659460983454
780,Failed to Converge,0.08542748155756731,0.006118510959742158,0.02948583681515075
800,Failed to Converge,0.07025689790626238,0.0020608607551088187,0.02070481589003452
820,Failed to Converge,0.05904402918183395,0.0030422729263823796,0.0226451021818121
840,Failed to Converge,0.07704251519638725,0.0017481789373146304,0.017846099541795696
860,Failed to Converge,0.058400207740150395,0.002487306601185533,0.022290213906523748
880,Failed to Converge,0.06960121785215537,0.003674527433638556,0.024867244640432155
900,Failed to Converge,0.06220690281892652,0.0022561457985751008,0.020304915584409756
920,Failed to Converge,0.07602434557594975,0.0021640408956883905,0.023912550176188804
940,Failed to Converge,0.08073673341059426,0.004758801701924654,0.02046560649660592
960,Failed to Converge,0.0791609831006474,0.006867104703800359,0.027811868355737134
980,Failed to Converge,0.0663055606149387,0.002798340741511818,0.031464640117438145
1000,Failed to Converge,0.08218333413672221,0.0011824635452524362,0.034688825130110165
1020,Failed to Converge,0.09787689065447694,0.0029782222203082066,0.02653566278588141
1040,Failed to Converge,0.11484769478783347,0.007516000925454803,0.029113801666508288
1060,Failed to Converge,0.09601357550364692,0.001351238351337756,0.033537939028136246
1080,Failed to Converge,0.08456757271604379,0.006652726010701725,0.031301201693631306
1100,Failed to Converge,0.10709183430600329,0.001837091857790998,0.022115928215981587
1120,Failed to Converge,0.09896129698185037,0.0027586882984577494,0.024001298826193337
1140,Failed to Converge,0.07350347174357628,0.002371921276942945,0.03160735414240752
1160,Failed to Converge,0.06934669350109735,0.003129341765833832,0.02547790650528669
1180,Failed to Converge,0.05478554862526654,6.770251025833302e-4,0.02255804346834266
1200,Failed to Converge,0.060538107434490146,0.003537281946518381,0.022114812061153358
1220,Failed to Converge,0.06404872320740185,0.004054016926145418,0.02312870315147103
1240,Failed to Converge,0.07696104344132429,7.816800723354736e-4,0.03032757385620973
1260,Failed to Converge,0.07009089785832853,0.0032641231352825363,0.025455390615232963
1280,Failed to Converge,0.062408901649302115,0.0012654590091338638,0.02558390280193676
1300,Failed to Converge,0.06373826864661379,0.007103177271521839,0.027041217456069834
1320,Failed to Converge,0.055228172246535895,0.0019297830427688002,0.025465900578195574
1340,Failed to Converge,0.06687565003863757,0.0053559859506138036,0.029580419182943372
1360,Failed to Converge,0.07837008004833149,0.006883768460452749,0.027920120599045428
1380,Failed to Converge,0.07902408528052639,0.0021807840840581483,0.023763482863515765
1400,Failed to Converge,0.10783812922617894,0.005221930830314997,0.026011567411954845
1420,Failed to Converge,0.1043344466743642,0.0025123527893820188,0.025976891566832777
1440,Failed to Converge,0.0862440472923897,0.004525284773584908,0.026472694940880906
1460,Failed to Converge,0.08371633684867626,0.005166239101210576,0.024952117216148935
1480,Failed to Converge,0.08685493982133209,0.004423425981652869,0.03205006615610354
1500,Failed to Converge,0.06227517242406298,0.010126849655757976,0.026886387383594286
1520,Failed to Converge,0.10457979450031823,0.006089637882976671,0.028220020397790115
1540,Failed to Converge,0.06334885935463908,0.001151530410008621,0.023542675258723937
1560,Failed to Converge,0.06536265606107824,0.0018550634596842931,0.027292174902833102
1580,Failed to Converge,0.08538807510722711,0.0056803688327250424,0.023319631786501795
1600,Failed to Converge,0.07729659351969166,0.001009034829743062,0.02305205102444871
1620,Failed to Converge,0.08560120649746059,0.001178085721797542,0.020650739973355127
1640,Failed to Converge,0.08030568652016984,0.004348161455733076,0.01715867966352229
1660,Failed to Converge,0.06521853648675409,0.0026862592132985965,0.026423148611993685
1680,Failed to Converge,0.056454210842822525,0.0021794768359348934,0.020302372902410416
1700,Failed to Converge,0.0658841145819692,0.0032237522450582023,0.023606135414455637
1720,Failed to Converge,0.05562880309362798,0.0029345310839713843,0.0178680502519329
1740,Failed to Converge,0.059072247803585165,0.003694193217513914,0.024605048348081276
1760,Failed to Converge,0.06565849186063127,0.001126324592684486,0.028720516815378166
1780,Failed to Converge,0.06347160348316078,0.002067080838574083,0.026535687065411886
1800,Failed to Converge,0.08581868617094163,0.001862785987921464,0.018721678652950526
1820,Failed to Converge,0.08204879904412583,0.004743580252169598,0.021680361274342818
1840,Failed to Converge,0.08975898233733848,0.0021258815616847573,0.025734175527041932
1860,Failed to Converge,0.07344698641482869,0.0016846121670129337,0.0181208310148008
1880,Failed to Converge,0.07347574467659795,0.002426092315562836,0.024755163745934304
1900,Failed to Converge,0.07491722389529243,0.0017268627224163295,0.026800630938254272
1920,Failed to Converge,0.06259133902459389,0.0020422215795693095,0.024727285136187528
1940,Failed to Converge,0.07384975274508643,0.0034507525370019356,0.02742288146958003
1960,Failed to Converge,0.07137860209250108,0.0013871341578353175,0.019909108826126835
1980,Failed to Converge,0.0559021183764471,6.225945191589858e-4,0.021969907421708602
2000,Failed to Converge,0.07032520068391424,0.0034030991723770316,0.02463279820624313
2020,Failed to Converge,0.05815853520599046,0.0032970285668329153,0.022359673858508428
2040,Failed to Converge,0.0870716371458454,0.0017089540577989257,0.014693130569296737
2060,Failed to Converge,0.06903752620340955,0.0012336413960149554,0.019974356572847816
2080,Failed to Converge,0.08344430039830318,0.0026318360085397547,0.019434172509259565
2100,Failed to Converge,0.08014382242489283,0.001637173434485716,0.019520688723275604
2120,Failed to Converge,0.08282167750615792,0.0010239920061903933,0.017440951336359447
2140,Failed to Converge,0.06384529045620808,0.00963103234352161,0.02407249227781483
2160,Failed to Converge,0.08022997333549053,0.0034058949282183984,0.0265016433665814
2180,Failed to Converge,0.08056359277326733,0.0024682504541580904,0.020947272252520556
2200,Failed to Converge,0.07227091713208685,0.00477656636436991,0.024428418868605514
2220,Failed to Converge,0.0797977669408817,0.00590434492342768,0.03236909738552061
2240,Failed to Converge,0.10465248055689931,0.002492715960359076,0.023743617314247203
2260,Failed to Converge,0.07632368661464621,0.0032665125588217893,0.032091873645076235
2280,Failed to Converge,0.07780274625059336,0.003055226971724551,0.027529825543668604
2300,Failed to Converge,0.07783938603854564,0.0013269132916301487,0.028763073391546663
2320,Failed to Converge,0.0872838864235124,0.0020648375502232584,0.031717012189668964
2340,Failed to Converge,0.0725549011443974,0.0041646142284278535,0.03922919799947134
2360,Failed to Converge,0.06752332010107473,0.0011037365107270107,0.02703457051726878
2380,Failed to Converge,0.07753555658394534,0.002394254835819922,0.016200781572898587
2400,Failed to Converge,0.07171481771864198,0.0019319455726627684,0.020489929841167195
2420,Failed to Converge,0.06351982439448853,0.002493229104925605,0.029028957865174062
2440,Failed to Converge,0.0748930392599487,0.0026067612254673583,0.02172406242714949
2460,Failed to Converge,0.06653362332400727,0.002807442801848154,0.020956726853777044
2480,Failed to Converge,0.07042486175680872,0.004149265175088185,0.019371354371880534
2500,Failed to Converge,0.0717060726369938,0.0014941270478663255,0.029451864665346366
2520,Failed to Converge,0.07305114918257083,0.004414539731816406,0.025065318455624444
2540,Failed to Converge,0.08662003186618235,0.0021135393436358687,0.027786763240924155
2560,Failed to Converge,0.07324443504482608,0.003068111654777341,0.03570336965836265
2580,Failed to Converge,0.07546479723278053,0.0016609659470870931,0.017381544296189384
2600,Failed to Converge,0.08493135520747505,0.006501007852823105,0.019788862101070233
2620,Failed to Converge,0.09169360867710062,0.00297591486665332,0.02426382057173742
2640,Failed to Converge,0.07419358775067403,0.002535883090650587,0.02111362691095106
2660,Failed to Converge,0.06656244638071147,0.0013233213789870663,0.023766613454936015
2680,Failed to Converge,0.0492339044313106,3.294786238892708e-4,0.02330902420661034
2700,Failed to Converge,0.05332294625633552,0.003218775869631255,0.02098471958452547
2720,Failed to Converge,0.06580723427693247,0.001556948231961711,0.024060357021870857
2740,Failed to Converge,0.062009979182807776,0.0019133687591840773,0.02224688437814233
2760,Failed to Converge,0.05683060994687284,0.0022740457972970415,0.020896192090152144
2780,Failed to Converge,0.055842475287768326,0.002166523810739175,0.020422412331842547
2800,Failed to Converge,0.07755076640547082,0.0019544214425437265,0.018670051093093158
2820,Failed to Converge,0.07516124822477034,0.0029322908329679582,0.021448707666218376
2840,Failed to Converge,0.08404609470300765,0.004756911167251658,0.023443340617278347
2860,Failed to Converge,0.08990631257098483,0.004344364965009353,0.023495944847866553
2880,Failed to Converge,0.0751141465638943,0.002905379408002207,0.025448692029871753
2900,Failed to Converge,0.08045689318267882,0.00420897455449287,0.025126916588930157
2920,Failed to Converge,0.08452628122782736,0.0027123305451277517,0.03391656180664816
2940,Failed to Converge,0.07987148646571801,0.004985782133359966,0.03369899892193998
2960,Failed to Converge,0.11617327170743744,0.002813074363718294,0.031197287477421686
2980,Failed to Converge,0.10756699025727676,0.0036080855831008016,0.027875558250391425
3000,Failed to Converge,0.07937931705202554,0.003528746663563817,0.02812697614197185
3020,Failed to Converge,0.08132180022981345,0.0022921485505220263,0.022889094918313306
3040,Failed to Converge,0.06854865645942226,0.0022148980571987252,0.019970091791896512
3060,Failed to Converge,0.07108713572107758,0.003005314504160349,0.021481170022283867
3080,Failed to Converge,0.08738602746672976,0.0028769278189798415,0.020465557185216858
3100,Failed to Converge,0.07896585210500436,0.0014885683468912358,0.020290524988203783
3120,Failed to Converge,0.06403990726068438,0.002461963403074266,0.01731237029275668
3140,Failed to Converge,0.07611749612274142,0.003334392224729257,0.020471771079895444
3160,Failed to Converge,0.06461988925098813,0.004883388858951277,0.02550418166815868
3180,Failed to Converge,0.07144094259225364,0.0021372496820546818,0.01826641034304617
3200,Failed to Converge,0.06272262878870846,0.0017668128429878254,0.020685807321795972
3220,Failed to Converge,0.06215772200190167,0.0011120955567368097,0.022506952033602187
3240,Failed to Converge,0.06418542871463113,0.0027852091351445877,0.023829646703407373
3260,Failed to Converge,0.0666111620403392,0.0034750992601710394,0.01964058100751788
3280,Failed to Converge,0.06255819896502365,0.0017638984246847763,0.031667698994231865
3300,Failed to Converge,0.09214366852473473,0.0036134229433465014,0.03111536182360436
3320,Failed to Converge,0.09059643010462595,0.0021958357076916507,0.03167948981096236
3340,Failed to Converge,0.0715787782205241,0.0037875799240812648,0.030251222258333398
3360,Failed to Converge,0.07259084479672871,0.0030104742048993804,0.03024271591203772
3380,Failed to Converge,0.06840679160568403,0.0015700848441876393,0.022939609634980963
3400,Failed to Converge,0.07910269594565476,0.00514972834831133,0.026078839738915442
3420,Failed to Converge,0.07201718037900451,0.0025578107802149428,0.03060158049865644
3440,Failed to Converge,0.06316177896944625,0.0018157152127229593,0.021915374191056
3460,Failed to Converge,0.05593978503613209,5.669899904630321e-4,0.02409457753928071
3480,Failed to Converge,0.057493495956988355,0.006016631724663676,0.020131654952673494
3500,Failed to Converge,0.06083469036762119,0.0011456262448404973,0.019195442351495385
3520,Failed to Converge,0.054807562232675015,0.003741599996919394,0.025420093447123027
3540,Failed to Converge,0.06945778100378323,0.003084941071875717,0.022947728796006997
3560,Failed to Converge,0.06942074159856251,0.007536942629084466,0.03018302164843982
3580,Failed to Converge,0.06281435389841877,0.002491769893154759,0.03513242932186942
3600,Failed to Converge,0.0858369024557871,0.0028752610129305746,0.035915838634931044
3620,Failed to Converge,0.07641664504019065,0.0043588950882836,0.035425755936252135
3640,Failed to Converge,0.07592264751242737,0.0052669925395809145,0.027342359885201277
3660,Failed to Converge,0.08209584993571617,0.00175036962784891,0.0248883431085182
3680,Failed to Converge,0.09224897158601038,0.0029433879959968007,0.027780154779968806
3700,Failed to Converge,0.08587104085025296,0.00798443342326879,0.027995394471797157
3720,Failed to Converge,0.06763524090824234,0.0013945294928819007,0.027073648993851583
3740,Failed to Converge,0.07562249195624474,0.004714885904508978,0.025071359150557165
3760,Failed to Converge,0.07265315980324843,0.0025636252707057308,0.021510229132720705
3780,Failed to Converge,0.08362999428666054,0.002901299117604021,0.024819317471053585
3800,Failed to Converge,0.07599855830402218,0.0012476680048271118,0.015487237812563698
3820,Failed to Converge,0.07254187989834997,0.004002158265292308,0.0212780201097325
3840,Failed to Converge,0.07749000143669466,0.001987397092868457,0.02441277005828127
3860,Failed to Converge,0.0508441415361891,0.005478405892462252,0.023434980709385593
3880,Failed to Converge,0.06402632519954332,0.0027560506225502938,0.024068583763745557
3900,Failed to Converge,0.06209376717949948,0.00561294620789062,0.02338187980016458
3920,Failed to Converge,0.05580438790446461,0.001644448347525732,0.02457362413242221
3940,Failed to Converge,0.04726412900367988,0.0015274063871812613,0.015851662926570965
3960,Failed to Converge,0.05047113685893968,0.0015856353094787384,0.019739261890192813
3980,Failed to Converge,0.07131103414953663,0.005682072215495504,0.02265036076824807
4000,Failed to Converge,0.08227063727846536,0.003362015636954062,0.024296764085489336
4020,Failed to Converge,0.0731720095162326,0.007774460729179238,0.02426241686061093
4040,Failed to Converge,0.07673168172853559,0.006161879069850582,0.028864850057988577
4060,Failed to Converge,0.09260458096383628,0.0017726291819003383,0.0208584174239483
4080,Failed to Converge,0.0935153646610145,0.002993194209112115,0.018824922506999853
4100,Failed to Converge,0.06288154915441871,0.00111653151269636,0.01680163214929712
4120,Failed to Converge,0.07035960718500864,0.0029668799332047704,0.015610409087224778
4140,Failed to Converge,0.08277595352525638,0.0025771429955212884,0.0243955042554295
4160,Failed to Converge,0.07583289687313237,0.0026287395621414048,0.02219850422895358
4180,Failed to Converge,0.06907529042965041,0.004225770835346006,0.028866610651380645
4200,Failed to Converge,0.0756876090834034,0.004144570380948776,0.026927305546134102
4220,Failed to Converge,0.06064248569696408,0.004688632005363959,0.022248641929904417
4240,Failed to Converge,0.0811414107966105,0.0014798497456334565,0.03227996823164132
4260,Failed to Converge,0.06007575284806972,0.0014606091777185108,0.024192664263432247
4280,Failed to Converge,0.06832775940218136,0.0012842974890897062,0.016443754311825702
4300,Failed to Converge,0.059240330820605674,0.0038004557245503007,0.01993888101060864
4320,Failed to Converge,0.06496119554762318,0.0015842843761396633,0.02327458169427009
4340,Failed to Converge,0.06835269710335243,0.0012457660127809978,0.022518431167036498
4360,Failed to Converge,0.06802893775965409,0.002003674707032359,0.026349768076640724
4380,Failed to Converge,0.08127181234803373,0.0028051190001056985,0.02461546479855726
4400,Failed to Converge,0.06907433730306106,0.0017327422232497206,0.026073800983345698
4420,Failed to Converge,0.10611159492747312,0.005404498826657642,0.026619654483614016
4440,Failed to Converge,0.10955149404825715,0.002919495487080215,0.022052008615704104
4460,Failed to Converge,0.0827660107373358,0.002904782069261027,0.03598170106647196
4480,Failed to Converge,0.06903957286700306,0.0016407168601164299,0.02962871298736376
4500,Failed to Converge,0.0716411186012038,0.0028415275467104147,0.03021499931632223
4520,Failed to Converge,0.06086564639138163,0.0027853410770140754,0.023742986628698455
4540,Failed to Converge,0.05450761515754407,0.002458161143900869,0.02577971273573145
4560,Failed to Converge,0.06341799137452374,0.007537718614957448,0.027609623352177023
4580,Failed to Converge,0.06543326290300948,7.310167021261917e-4,0.022454280889169405
4600,Failed to Converge,0.059994006877956384,0.001585354607561872,0.018284354990065053
4620,Failed to Converge,0.05067375043400277,0.0032255759372013734,0.02004832454317399
4640,Failed to Converge,0.04896619429010586,7.1602543744588e-4,0.021692725045707073
4660,Failed to Converge,0.054962948229061004,0.002782508048406337,0.01796330098859826
4680,Failed to Converge,0.07638701277140325,0.002907199355919602,0.016505038097500237
4700,Failed to Converge,0.06439518398676923,0.0033099521151997028,0.02161367587290603
4720,Failed to Converge,0.06941267356592976,0.00514971614803389,0.019340610438334353
4740,Failed to Converge,0.060783535277560065,0.005278331041306006,0.016806259690694204
4760,Failed to Converge,0.05050219486714903,1.9200750640086992e-4,0.01767653695353432
4780,Failed to Converge,0.06962041782550922,0.0034731109008089346,0.020542703744395728
4800,Failed to Converge,0.06340935031581837,0.0036591225962195354,0.02245587481217894
4820,Failed to Converge,0.059421333640926374,0.002318808607813713,0.02324456662747143
4840,Failed to Converge,0.06739458712872175,0.0030309828219155354,0.028249537257438992
4860,Failed to Converge,0.06043199349757873,0.003161343860414745,0.029148569169865926
4880,Failed to Converge,0.0689725322831441,0.004590726332290388,0.02493462094109355
4900,Failed to Converge,0.061891713042551366,0.0029025650941050824,0.021689810701415225
4920,Failed to Converge,0.05999550797100557,6.265774695183289e-4,0.01715363277686047
4940,Failed to Converge,0.062193008663342854,0.0038282781014847183,0.026851768229160897
4960,Failed to Converge,0.06285414413559524,0.005320166143961419,0.022967923485466335
4980,Failed to Converge,0.0821617198968769,0.0015608077385446282,0.01977325461431131
5000,Failed to Converge,0.07389239807780688,0.0015575328062948954,0.019763491871668495
5020,Failed to Converge,0.07815369294714071,0.003768574495355741,0.021170754623719704
5040,Failed to Converge,0.07929199631212094,0.0028715361047528093,0.017566807660202945
5060,Failed to Converge,0.05031608007934069,0.002573528272104813,0.02165450087215865
5080,Failed to Converge,0.053349562145437415,0.00181013219904376,0.021568188845846804
5100,Failed to Converge,0.05822797732670594,0.0010979557718838817,0.02252975405566404
5120,Failed to Converge,0.06800245829296399,0.001599443820009223,0.021827450485166412
5140,Failed to Converge,0.07555945555936197,0.003608628696775821,0.019380332363055933
5160,Failed to Converge,0.06797401602607045,0.0012078070986259151,0.025104514349193537
5180,Failed to Converge,0.05570176895691983,0.010019202387904672,0.022746749136738492
5200,Failed to Converge,0.05017434656510744,0.004015070916780942,0.026181368012249677
5220,Failed to Converge,0.06320599469835342,0.0015504776197990374,0.01896348605772897
5240,Failed to Converge,0.056790299502309856,0.0019709500833954992,0.017895911681525455
5260,Failed to Converge,0.050379000249353885,0.00375947038416829,0.027834228693928112
5280,Failed to Converge,0.0646831686516456,0.0025260522094592633,0.023377218112298512
5300,Failed to Converge,0.06465467933528968,0.004294292983311842,0.025258468648035087
5320,Failed to Converge,0.10379083487808737,0.0022304919771599595,0.034397114825238696
5340,Failed to Converge,0.07567275458979586,0.002635359497545192,0.025439985327290575
5360,Failed to Converge,0.06185206479242156,0.005526773401304623,0.02431291782621191
5380,Failed to Converge,0.06874431800679007,0.004202909376167515,0.021160507316044484
5400,Failed to Converge,0.0654310029123748,0.0023190218050934993,0.020937103797350327
5420,Failed to Converge,0.07071026723682351,0.002084204089828994,0.024406248129558283
5440,Failed to Converge,0.07342012732939737,0.002165839713096934,0.01725259194967539
5460,Failed to Converge,0.05704171986390944,0.003613518190253895,0.022163446324865624
5480,Failed to Converge,0.08014018307015565,0.0011739762760722182,0.02340891091040267
5500,Failed to Converge,0.10700066950602902,0.003674775587824803,0.023247606224599114
5520,Failed to Converge,0.07469459969371284,0.005959026195937569,0.022264474609303433
5540,Failed to Converge,0.07719238606411327,0.0035544820820565953,0.018261055592117655
5560,Failed to Converge,0.06482632330220497,8.622150492464628e-4,0.021953714572223414
5580,Failed to Converge,0.05516975005629724,3.198444948070401e-4,0.019653186816052798
5600,Failed to Converge,0.06107256090849636,0.0013867730792931666,0.024186327559355906
5620,Failed to Converge,0.07370795546733215,0.0013550153546924917,0.022488155176562306
5640,Failed to Converge,0.0686111268637663,8.142875359086945e-4,0.02151379726500599
5660,Failed to Converge,0.05861195074413211,0.001431243722897554,0.019502057126898974
5680,Failed to Converge,0.061781228035581406,0.003162436812518317,0.027034073901872055
5700,Failed to Converge,0.06863603073136088,0.0012877487848006561,0.0281968760296636
5720,Failed to Converge,0.06818780367619036,0.0030690577310676,0.02051212717213642
5740,Failed to Converge,0.06700755553706066,0.001599893752703497,0.0253286436500116
5760,Failed to Converge,0.07329717459646035,6.599495017153751e-4,0.02696177614618749
5780,Failed to Converge,0.06293752210927094,0.002175003932453497,0.028123848630692894
5800,Failed to Converge,0.058436022554214345,0.002453595797536045,0.021021856122737458
5820,Failed to Converge,0.08538428215784984,0.002778663010051053,0.024722746528975263
5840,Failed to Converge,0.07878356843605602,0.002107177458785408,0.026294985036316318
5860,Failed to Converge,0.07130372457831141,0.0013611703101613828,0.019277535042099097
5880,Failed to Converge,0.06865334821324878,0.004214868067231495,0.027404879462920553
5900,Failed to Converge,0.06922739126318339,0.0030535938793630796,0.02209458641600827
5920,Failed to Converge,0.07100403832516657,0.0013585486336889882,0.027461661048171337
5940,Failed to Converge,0.06761922746375136,0.00488162028955735,0.021595568504221358
5960,Failed to Converge,0.06553441316082233,0.0052047119883938415,0.0234504938548807
5980,Failed to Converge,0.07247904295728942,0.0077571104173077415,0.022317012884453334
6000,Failed to Converge,0.06236373041221484,0.004940096576982205,0.019311730774080778
6020,Failed to Converge,0.07597405783389151,0.001734974884904994,0.023979578297639047
6040,Failed to Converge,0.054790702585672764,0.0023824715276471848,0.01986210818820576
6060,Failed to Converge,0.05771236630562737,0.0055078481149869974,0.02194706371580621
6080,Failed to Converge,0.06961055910408256,0.0032255395831712746,0.017704423030843
6100,Failed to Converge,0.06930774821626046,0.001696502231447146,0.019297243946925176
6120,Failed to Converge,0.07247797388192685,0.004900219970591958,0.021603559265937104
6140,Failed to Converge,0.05992374414762394,6.944843439334084e-4,0.020929466500247774
6160,Failed to Converge,0.07358875738920483,8.8330215656146e-4,0.02622398525519075
6180,Failed to Converge,0.0811025383534624,0.0016201037309269352,0.023421689627868128
6200,Failed to Converge,0.07430484645246398,0.0044640535854098724,0.019601314089523224
6220,Failed to Converge,0.05933597454396162,4.961981107423247e-4,0.027228099331423755
6240,Failed to Converge,0.0714102420201694,0.005895411947263783,0.024700265974166805
6260,Failed to Converge,0.08250031231466318,0.003989848390121281,0.027664537598440616
6280,Failed to Converge,0.0616396135433407,8.956792112216405e-4,0.03008338870728393
6300,Failed to Converge,0.07539159928628414,0.003429918800852131,0.029460593764824076
6320,Failed to Converge,0.07217585067740429,0.005303597335403484,0.03269705674282603
6340,Failed to Converge,0.06329288107480073,0.001620289787575199,0.025074864562193915
6360,Failed to Converge,0.08381322899558871,0.004163894243829066,0.025533314689936276
6380,Failed to Converge,0.07738449030230722,0.004765732569831685,0.02991337924170622
6400,Failed to Converge,0.06556109293775908,6.544965500878087e-4,0.021428579548291946
6420,Failed to Converge,0.06077495718466448,0.001441900376751799,0.021032680708237283
6440,Failed to Converge,0.07916979867173975,0.0036299869098573305,0.02223256826943222
6460,Failed to Converge,0.07264179803108381,0.0017854053331779164,0.022883501999427434
6480,Failed to Converge,0.07715726134408936,0.0024367935418099533,0.02546761264856056
6500,Failed to Converge,0.09249641476623305,0.004403185421504213,0.029595685098245353
6520,Failed to Converge,0.08587525052547897,0.002215435158608169,0.03636590962662241
6540,Failed to Converge,0.08900833471432547,0.00466339927833943,0.03466817284788634
6560,Failed to Converge,0.06561017135598572,0.003388584816047374,0.02796964473771468
6580,Failed to Converge,0.06655575539900763,0.003547533316946953,0.027306212491212595
6600,Failed to Converge,0.0742415599464561,0.0022282778388151136,0.021173161402170286
6620,Failed to Converge,0.06328633420421356,0.0059369662020734406,0.02422742819763389
6640,Failed to Converge,0.0770476807277411,0.003045540241324076,0.026369060881931534
6660,Failed to Converge,0.07760814871598769,0.0013813400794961315,0.026500137227715666
6680,Failed to Converge,0.07607956005378771,0.005501522072108678,0.024654685743515918
6700,Failed to Converge,0.059140796487056904,0.0068739218261345495,0.019462452429300066
6720,Failed to Converge,0.05413911936755454,0.002485701354149482,0.020681692963929584
6740,Failed to Converge,0.046911960092609485,9.682735265135765e-4,0.01814846856277973
6760,Failed to Converge,0.0467657398960755,0.0023180876777267193,0.023126642156250245
6780,Failed to Converge,0.06869284401006893,0.0033347356792160793,0.02097848455027559
6800,Failed to Converge,0.07832048121211015,0.003349968710265343,0.022630924903185128
6820,Failed to Converge,0.0678101233902808,5.28855181534115e-4,0.025632074560486405
6840,Failed to Converge,0.08673370972320185,0.002853026657093895,0.019528929979576677
6860,Failed to Converge,0.06152868701709621,0.002385101877650229,0.019663399276926515
6880,Failed to Converge,0.07153929867551274,0.0019197484104793278,0.01990599961909017
6900,Failed to Converge,0.06970110846543803,0.0017746252211349126,0.02218094520380141
6920,Failed to Converge,0.07217223774182015,0.003456632772269615,0.022745605105833448
6940,Failed to Converge,0.06438605712357184,0.0010424390806798645,0.016969154907132876
6960,Failed to Converge,0.07686594206488241,4.5316360648802877e-4,0.019234551149974025
6980,Failed to Converge,0.07860255839107927,6.282336521538851e-4,0.02482474051035051
7000,Failed to Converge,0.06697442146379709,0.0035726133819321626,0.02605909769466872
7020,Failed to Converge,0.06820016656820681,0.005090137060747298,0.028225553017490225
7040,Failed to Converge,0.07470127873584324,0.005461987433439892,0.029190746872605856
7060,Failed to Converge,0.06839708605145664,0.001819692271484849,0.01900942231849765
7080,Failed to Converge,0.07047755977373193,0.005923883654116903,0.02159187689949684
7100,Failed to Converge,0.07009634867290924,0.0037333279523494084,0.025148880868868767
7120,Failed to Converge,0.06407900469225289,0.0017966685883459583,0.028244814505815893
7140,Failed to Converge,0.06810670132205461,0.004206785243385504,0.024459152228583955
7160,Failed to Converge,0.06676173523624657,0.004293375356140687,0.029168032898809128
7180,Failed to Converge,0.0664241635617122,0.0034010196743932374,0.02969687048502395
7200,Failed to Converge,0.06746453017040197,0.005449210970272564,0.020976958390701086
7220,Failed to Converge,0.060303924332894915,0.002804895762800355,0.027497177883950223
7240,Failed to Converge,0.06531320035011197,0.0011970620508686201,0.019498505352891465
7260,Failed to Converge,0.06774668749831644,0.0015309907448312642,0.020161352727673432
7280,Failed to Converge,0.06497332971503914,0.0047286078503221765,0.024844567029562212
7300,Failed to Converge,0.08024969174106283,0.004677134619049894,0.021492677601412824
7320,Failed to Converge,0.07026487645783197,0.002617837762763752,0.026708300273457088
7340,Failed to Converge,0.07368906079335309,0.004089318956393981,0.023098524116739842
7360,Failed to Converge,0.07274648983072342,0.001237983565248838,0.02961981136516033
7380,Failed to Converge,0.08431766513246167,0.003754231504433058,0.03490637288939604
7400,Failed to Converge,0.07010373686053176,0.004784426151893879,0.035891713399370445
7420,Failed to Converge,0.08579958618106312,0.005180486199939157,0.04417588046491519
7440,Failed to Converge,0.08257001161836758,0.006937351051069823,0.032746158923402005
7460,Failed to Converge,0.0751961287845846,0.0020317101567682476,0.025900314544561653
7480,Failed to Converge,0.06322816077204987,0.003580557718123661,0.01746222152337972
7500,Failed to Converge,0.06779035720003557,0.0022084533369695226,0.01803502089453926
7520,Failed to Converge,0.07271516206420316,0.004008932168672558,0.023497080656602626
7540,Failed to Converge,0.07039505297498244,0.0019096634189377764,0.026115259083887024
7560,Failed to Converge,0.05555745057475641,0.006632263876633885,0.027222817766725263
7580,Failed to Converge,0.05122425398358506,0.004544494526385398,0.022948919367159513
7600,Failed to Converge,0.06502160075764009,0.003390863112312936,0.02780697269085127
7620,Failed to Converge,0.060675994904061586,0.003002704392184177,0.021933763370404962
7640,Failed to Converge,0.07869621950126124,0.002018747720079641,0.024946561034691714
7660,Failed to Converge,0.0763799233373247,0.006288061109679801,0.029373231674538244
7680,Failed to Converge,0.0631914384596114,0.006199283426047806,0.025640190192083488
7700,Failed to Converge,0.08236212247918895,0.0011788372372766647,0.027029293036426497
7720,Failed to Converge,0.08063943767871767,0.005448598977396038,0.026248052297383216
7740,Failed to Converge,0.07141048014340828,0.0018434069958371338,0.01891917689796682
7760,Failed to Converge,0.06033099905965386,0.001610997513546048,0.02794010685009495
7780,Failed to Converge,0.058553941743801866,0.002716043282616561,0.01934993803344818
7800,Failed to Converge,0.061856502706858024,0.003054583119284189,0.019636130773825717
7820,Failed to Converge,0.07833435932629496,0.0010946418390348593,0.01956929697117254
7840,Failed to Converge,0.08474404650951059,0.0029193169843173936,0.02052715372820764
7860,Failed to Converge,0.07827889502895978,9.948091988244798e-4,0.020484836728935224
7880,Failed to Converge,0.05881110947814638,0.0031552905861636444,0.01887106239444307
7900,Failed to Converge,0.0606418627921943,0.0012655808077225044,0.023066952556784096
7920,Failed to Converge,0.05758023761482114,0.003890232323691801,0.027553167090060143
7940,Failed to Converge,0.07579292621716298,0.005669555871575483,0.02286922075623507
7960,Failed to Converge,0.08783149383417847,0.003848704813556077,0.021992339014947404
7980,Failed to Converge,0.07054611737476668,0.0021895514364385716,0.023656252313686697
8000,Failed to Converge,0.07238910152737568,0.002183447731727956,0.03194896636252045
8020,Failed to Converge,0.07155192942446388,0.009966224615263159,0.02579705509837749
8040,Failed to Converge,0.06110494288365633,0.001627884188823322,0.019936972923283454
8060,Failed to Converge,0.06502405494370728,0.0015476292535855857,0.01750030516024781
8080,Failed to Converge,0.05378492713752864,0.0024534657496176533,0.020170688587000943
8100,Failed to Converge,0.06637148588237812,0.00437461958353411,0.020716842705570927
8120,Failed to Converge,0.06296597867537185,0.0049290427216230875,0.0285842846274836
8140,Failed to Converge,0.07019594679974321,0.002420965873552408,0.027440009082007645
8160,Failed to Converge,0.06420532144970405,0.004117844253066968,0.02507385322841313
8180,Failed to Converge,0.0643283384635793,0.007303924264211331,0.029111949434641696
8200,Failed to Converge,0.07724112970491946,0.001645066283600588,0.028867088246767404
8220,Failed to Converge,0.06032457609706158,0.004058991616594324,0.032109896157572926
8240,Failed to Converge,0.06466653833287427,0.0037299232457000857,0.02955438977085987
8260,Failed to Converge,0.07180484877836363,0.003570308320244996,0.02866206281899044
8280,Failed to Converge,0.06192051884274832,0.0019436550747180936,0.03103989877067158
8300,Failed to Converge,0.07091580989805699,0.003867076583494581,0.028032719977010435
8320,Failed to Converge,0.05361693476807432,0.002338995642974043,0.016804819527903143
8340,Failed to Converge,0.06527361897353925,8.879827369717342e-4,0.026500028288756278
8360,Failed to Converge,0.057997185892851896,0.002577343447457682,0.028296848436664974
8380,Failed to Converge,0.06846121095881125,0.0042972999771487405,0.019117316777918572
8400,Failed to Converge,0.07488513295077583,9.510693470767967e-4,0.02539442085626518
8420,Failed to Converge,0.060247990213114846,0.0024833032502430243,0.020808144799158823
8440,Failed to Converge,0.0688688646691669,0.003705166904090915,0.02304430290336387
8460,Failed to Converge,0.06747701529592527,0.0013268693295185555,0.03008593855275489
8480,Failed to Converge,0.06569596514025638,0.0020497762640730617,0.026344174552697056
8500,Failed to Converge,0.062042671444000136,0.0020409026227719775,0.02200858078991641
8520,Failed to Converge,0.056915371988699656,0.005470271398157712,0.02560470847123361
8540,Failed to Converge,0.05425417845325404,0.0014509439461946945,0.018501528189780195
8560,Failed to Converge,0.05116621363881147,0.006275321487742492,0.02307459890882252
8580,Failed to Converge,0.06823345862838859,0.0028027567363734826,0.027282958665895377
8600,Failed to Converge,0.0744061070457561,0.004772730963358429,0.028709040708594515
8620,Failed to Converge,0.07436395276768076,0.004299924777071628,0.02414070587443251
8640,Failed to Converge,0.08268386598210163,5.662459758572749e-4,0.02463156489314996
8660,Failed to Converge,0.07456597075268687,0.0020341050022388727,0.020168851238478717
8680,Failed to Converge,0.07014358622955615,6.262297758845499e-4,0.021377885252943606
8700,Failed to Converge,0.06609754094197226,0.0022520667883817935,0.018113897594116798
8720,Failed to Converge,0.04764728350446702,0.0018398761512445432,0.019389074627069285
8740,Failed to Converge,0.05666569857977867,0.0025417758138483694,0.025553069311586796
8760,Failed to Converge,0.05494616559623959,0.003262759696961555,0.02047189594617748
8780,Failed to Converge,0.060810588804902616,0.006802749786287654,0.022868764698146374
8800,Failed to Converge,0.0614381057089695,0.0028039364982044165,0.020657094249084205
8820,Failed to Converge,0.05969114297876693,0.001233191156851247,0.02117089259247896
8840,Failed to Converge,0.07766795556732677,0.0019427113600480992,0.023242514186864873
8860,Failed to Converge,0.07644150812375655,0.0020238484263228078,0.02385834774190343
8880,Failed to Converge,0.06893701636328256,0.0035796061547438305,0.019829862861355702
8900,Failed to Converge,0.06553495435279719,0.002180504732663082,0.028200724719365917
8920,Failed to Converge,0.0681441235588868,0.003524472677081251,0.024879036947675445
8940,Failed to Converge,0.06423134808431966,0.003399757039305648,0.030983676534772804
8960,Failed to Converge,0.07541358623546907,0.004276835058288481,0.02289602837053077
8980,Failed to Converge,0.07838372277175296,0.0010930352982362512,0.02025434395959285
9000,Failed to Converge,0.06686805302523505,0.0036040319758768903,0.023825545145994706
9020,Failed to Converge,0.08448205955322095,0.004349404136990573,0.023030537151080055
9040,Failed to Converge,0.07010924204155133,0.0031449900170856825,0.023809966415695535
9060,Failed to Converge,0.07921898236977809,0.0036291835386126226,0.027472421502872275
9080,Failed to Converge,0.07633368629216192,0.0046042593485713604,0.03233197623174297
9100,Failed to Converge,0.08335065327429429,0.005440358230154019,0.02763892447255267
9120,Failed to Converge,0.06814315182212671,0.003391437315578273,0.025134032232881468
9140,Failed to Converge,0.0794806692453347,0.003032380771583602,0.022019199665507028
9160,Failed to Converge,0.07261693461991048,0.0013479142802643477,0.02394218285426527
9180,Failed to Converge,0.07287803334101536,0.001930240866040433,0.021431635697635638
9200,Failed to Converge,0.07474642184895397,0.0034664567466557716,0.014221778792392987
9220,Failed to Converge,0.09175608730543426,0.004625090365269483,0.020420739983025616
9240,Failed to Converge,0.07339841623017937,0.0031757044033287616,0.021888628580694562
9260,Failed to Converge,0.08645671909885846,0.003393156530217415,0.020768485335713897
9280,Failed to Converge,0.0682510988408585,0.0030216150046632976,0.020355823877785843
9300,Failed to Converge,0.06700992657097257,0.0010391859634354993,0.026704250037888278
9320,Failed to Converge,0.06937851118171195,0.002855018015342496,0.024881044179738222
9340,Failed to Converge,0.07259608948279925,0.0017283320547259368,0.0233051630467779
9360,Failed to Converge,0.06089835386214948,0.0012661101595614495,0.02278621964455186
9380,Failed to Converge,0.05969104920929652,0.0063334382241561574,0.02308294442768754
9400,Failed to Converge,0.0676648662610213,0.004337757672414545,0.024650268304859897
9420,Failed to Converge,0.08248394830449736,0.003000687537402655,0.024094315617117647
9440,Failed to Converge,0.07663720376708819,0.0034409328404660594,0.022030923004155822
9460,Failed to Converge,0.0673840421387405,0.002841640771155023,0.016875894586842112
9480,Failed to Converge,0.04553902471221029,8.682545286953526e-4,0.013357695321367285
9500,Failed to Converge,0.053656332805339144,9.35773330481439e-4,0.017675797621700625
9520,Failed to Converge,0.09467690926963125,0.0032161282216017794,0.020443513686791974
9540,Failed to Converge,0.0757854399752928,0.00460107991213596,0.022863758690961113
9560,Failed to Converge,0.0787125988388431,0.00442726730121667,0.029742881208506763
9580,Failed to Converge,0.08694636816378398,0.001598020657376343,0.018911119304291325
9600,Failed to Converge,0.08044538430014474,0.0014468368469227346,0.024766821775450927
9620,Failed to Converge,0.08405163200291506,6.790027785171576e-4,0.024206523987484307
9640,Failed to Converge,0.06881100159516892,0.0035236492355634023,0.026754418366068407
9660,Failed to Converge,0.06260862498316992,0.005013535248748306,0.021772580093822144
9680,Failed to Converge,0.07422609404276798,0.0026521637163100242,0.023452899526734704
9700,Failed to Converge,0.061741075065505246,0.004739428614507558,0.02081512513872593
9720,Failed to Converge,0.07182329813232186,0.0014388779288005526,0.0183190911940862
9740,Failed to Converge,0.08170139498491298,0.008017839062297244,0.024657812062538732
9760,Failed to Converge,0.07342140726642421,0.009567903101082097,0.0322036496372074
9780,Failed to Converge,0.07552040601879276,0.008944166377647392,0.032814863761504665
9800,Failed to Converge,0.0784750950524174,0.004854021995115258,0.03092406764862804
9820,Failed to Converge,0.08615653468628398,0.001596562275838786,0.017211525298027927
9840,Failed to Converge,0.0732851378449401,0.001197353873694065,0.026856656338129115
9860,Failed to Converge,0.06029728503742289,0.0025503727152626464,0.018741051328263578
9880,Failed to Converge,0.06009255354020256,0.0023350894047987998,0.01679834514156915
9900,Failed to Converge,0.06119958386142696,0.0018022225547965236,0.02683205091854418
9920,Failed to Converge,0.06033893943261388,6.190471152894743e-4,0.01809441138194618
9940,Failed to Converge,0.062320892286657756,0.0017310408956821024,0.02114370518817202
9960,Failed to Converge,0.058945676689954,0.0023470727617098284,0.025256030860329924
9980,Failed to Converge,0.07021695844585214,0.0031903537149723053,0.026896945894767325
10000,Failed to Converge,0.06619307768046387,0.005608776368735772,0.027503962437406004


==> csvs/ntime_scale640.csv <==
ntimes,ncords,gent_tot,kry_tot,res_gent,res_kry,size_gent,size_kry,nobs,ntimes_gent,ntimes_kry,memtimes_kry,memtimes_gent
640,20,0.800677,0.011562,11415.560853706253,11415.560853706253,15.59000015258789,10.3790283203125,7,0,0,0,0
640,40,7.511858,0.062714,3222.595702835005,3222.595702835005,15.878963470458984,36.11001968383789,7,9.38188308144233,5.424148071267948,3.4791329755954132,1.0185351709456607
640,80,20.589325,0.501872,3476.8509579974466,3476.8509579974466,16.10698699951172,134.5806121826172,7,2.740909772256078,8.002551264470453,3.726960366151579,1.0143601016197907
640,160,72.656337,1.363686,1169130.7818482933,1169130.7818482933,16.615962982177734,520.0481414794922,7,3.528835306645555,2.7171988076641056,3.864212928187758,1.0315997015879783
640,320,340.34126,4.306156,66076976.1160544,66076976.1160544,17.93804168701172,2043.905258178711,7,4.684261195276057,3.1577327918597096,3.9302231758082558,1.0795667820307522
640,640,1583.39939,15.1953,2221488753.8778944,2221488753.8778944,20.950031280517578,8107.004165649414,7,4.6523874008105865,3.5287388566508042,3.966428548098862,1.1679107254883196
640,1280,7054.472156,1069.184807,60513471398.52174,60513471398.52205,27.52704620361328,32288.742065429688,7,4.455270224652543,70.36286266148086,3.982820460638457,1.3139381910714367


==> csvs/randsvd_intro.csv <==
Iteration,Matrix_Type,Rows,Cols,Sampling_Method,Sample_size,Width,Obs_Res,True_Res,Error,A_Norm,B_Norm,Mov_Obs_Res,Mov_True_Res,Mov_Obs_Res2,Mov_True_Res2,Lower_true,Upper_true,eta,Lower_est,Upper_est,stop,threshold,nu,delt1,delt2,xi1,xi2
1,randsvd,512,512,gauss,50,1,43.320017439788835,32.588820543641916,1126.01578315605,1.03664293040155,0,43.320017439788835,32.588820543641916,1876.6239109836088,32.588820543641916,-152880.60036661127,152967.24040149082,1,13.932305614041244,72.70772926553643,TRUE,444.5984740687152,100,1.1,0.9,0.01,0.01
20,randsvd,512,512,gauss,50,10,0.535771585338492,0.6258475033885206,956.5614124540264,1.03664293040155,0,0.98659456674813,0.9667779123805594,1.1601169620567648,0.9667779123805594,-5412.584590197975,5414.557779331471,1,0.7416475469210622,1.2315415865751977,TRUE,1346.213531369309,100,1.1,0.9,0.01,0.01
40,randsvd,512,512,gauss,50,30,0.2128590868478204,0.29177422873062325,930.3277240186796,1.03664293040155,0,0.5933195146712786,0.6018326717579117,0.5068580582401021,0.6018326717579117,-2404.2092470537627,2405.3958860831053,1,0.48540937943471935,0.701229649907838,TRUE,3030.528527903524,100,1.1,0.9,0.01,0.01
60,randsvd,512,512,gauss,50,50,0.18096519775184747,0.2009337508857049,917.1216078186932,1.03664293040155,0,0.45039422072768054,0.45484901478158457,0.3279646340156155,0.45484901478158457,-1609.899404638197,1610.8001930796524,1,0.37936239712403974,0.5214260443313213,TRUE,4525.614737323109,100,1.1,0.9,0.01,0.01
80,randsvd,512,512,gauss,50,70,0.1224594662893152,0.14324165745984038,905.7840152661056,1.03664293040155,0,0.3748337043611431,0.3762810768635294,0.24488850911316373,0.3762810768635294,-1228.6668241691907,1229.4164915779131,1,0.3212112299064133,0.4284561788158729,TRUE,5929.679222240853,100,1.1,0.9,0.01,0.01
100,randsvd,512,512,gauss,50,90,0.09507168226999428,0.11323545442969116,898.4868561462454,1.03664293040155,0,0.31938107892312023,0.32047105837648193,0.19417839250456168,0.32047105837648193,-1001.3744205483966,1002.0131827062429,1,0.27627412953014374,0.3624880283160967,TRUE,7275.499529019436,100,1.1,0.9,0.01,0.01
120,randsvd,512,512,gauss,50,100,0.0724201679352582,0.083887986430344,892.4316613292144,1.03664293040155,0,0.21073979044986563,0.21336547726601915,0.06126759665886913,0.21336547726601915,-820.6589597369125,821.0804393178123,1,0.1875496121673464,0.23392996873238486,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
140,randsvd,512,512,gauss,50,100,0.0635966441604611,0.0764314228012886,886.9755655831448,1.03664293040155,0,0.1494768035663361,0.14846374012738062,0.027001122461147987,0.14846374012738062,-728.4505097434735,728.7494633506062,1,0.13408180777875864,0.16487179935391358,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
160,randsvd,512,512,gauss,50,100,0.05981392067236858,0.05861132528105704,882.7132086339082,1.03664293040155,0,0.11592798277950501,0.11650910022884658,0.01605435715334506,0.11650910022884658,-680.3943122814755,680.6261682470345,1,0.10405704235959845,0.12779892319941158,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
180,randsvd,512,512,gauss,50,100,0.06689928605659713,0.06218052782448902,878.3448945099158,1.03664293040155,0,0.0933726969775705,0.09458435122388892,0.00973973624559309,0.09458435122388892,-654.7050075025141,654.8917528964693,1,0.08412651869272375,0.10261887526241725,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
200,randsvd,512,512,gauss,50,100,0.0627543885969791,0.07250146315971417,874.3618931835846,1.03664293040155,0,0.08190456946915825,0.08237453415701934,0.007392410286163334,0.08237453415701934,-632.9637521274936,633.127561266432,1,0.07384926989268535,0.08995986904563115,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
220,randsvd,512,512,gauss,50,100,0.02922647359782982,0.04622751943975124,871.077168136881,1.03664293040155,0,0.07024666551511707,0.07099801383053272,0.005433444581386278,0.07099801383053272,-615.877180604997,616.0176739360272,1,0.06334067009436967,0.07715266093586448,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
240,randsvd,512,512,gauss,50,100,0.05474399240983838,0.04569033570048678,868.4927321810875,1.03664293040155,0,0.06098965851796004,0.061244180976774705,0.004055162163773889,0.061244180976774705,-602.4645379030584,602.5865172200944,1,0.05502352761239854,0.06695578942352154,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
260,randsvd,512,512,gauss,50,100,0.04411021339419926,0.04491234169966726,865.9857662711179,1.03664293040155,0,0.05606102293491902,0.05455683446439475,0.0034797375289298037,0.05455683446439475,-592.0356052054321,592.1477272513021,1,0.05053437361125183,0.06158767225858621,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
280,randsvd,512,512,gauss,50,100,0.03838125277972354,0.03173222331335808,863.7328241697136,1.03664293040155,0,0.04891213522607808,0.0483546468011236,0.0026557461306453553,0.0483546468011236,-583.4960904585224,583.5939147289745,1,0.04408397200079136,0.053740298451364805,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
300,randsvd,512,512,gauss,50,100,0.04699687641158293,0.04216537451672284,861.6009231804109,1.03664293040155,0,0.042590906582038825,0.04257064662074702,0.0019393304132636795,0.04257064662074702,-574.9863185708982,575.0715003840623,1,0.038465045803040436,0.04671676736103721,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
320,randsvd,512,512,gauss,50,100,0.03758322710064229,0.03416206000521592,859.5349797428737,1.03664293040155,0,0.03907637235504755,0.03898510150910187,0.0016146267259801751,0.03898510150910187,-568.110429454733,568.188582199443,1,0.03531172124940455,0.042841023460690554,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
340,randsvd,512,512,gauss,50,100,0.0328466830363525,0.0325954930287811,857.6336194461179,1.03664293040155,0,0.036387596168214756,0.0358311898145921,0.0014106186038771857,0.0358311898145921,-562.1466613813265,562.2194365736628,1,0.03286880519872629,0.03990638713770322,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
360,randsvd,512,512,gauss,50,100,0.01450883338110194,0.02552771423511176,856.1597731339011,1.03664293040155,0,0.032453119690161944,0.03267594460352969,0.0011292304212725363,0.03267594460352969,-556.4487390668997,556.5136453062802,1,0.029304791849486984,0.035601447530836904,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
380,randsvd,512,512,gauss,50,100,0.01903179056338185,0.02364211584858726,854.6426818203752,1.03664293040155,0,0.030049887810976676,0.030192745362299444,9.621140840208844e-4,0.030192745362299444,-550.7239421237729,550.7840418993948,1,0.027143845379367,0.032955930242586355,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
400,randsvd,512,512,gauss,50,100,0.0192532878632719,0.02438899205503436,853.2383370076064,1.03664293040155,0,0.027803513234298492,0.028141926362996793,8.267652281370152e-4,0.028141926362996793,-545.108534975575,545.1641420020436,1,0.025109623802218324,0.03049740266637866,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
420,randsvd,512,512,gauss,50,100,0.02923466721651027,0.0247087541464112,851.9052722613532,1.03664293040155,0,0.02548397546601674,0.02607030414718723,6.965351006843764e-4,0.02607030414718723,-540.4502876683102,540.5012556192423,1,0.023011339576792633,0.02795661135524085,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
440,randsvd,512,512,gauss,50,100,0.02001758017082791,0.02206023575650689,850.5752606972471,1.03664293040155,0,0.024218906079547374,0.02447234572665729,6.223917362962262e-4,0.02447234572665729,-536.3868241475554,536.4352619597146,1,0.021881573169756193,0.026556238989338555,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
460,randsvd,512,512,gauss,50,100,0.01428202179075656,0.0189895214698046,849.1849307040516,1.03664293040155,0,0.023896098023961598,0.023646902602121295,6.07802602943404e-4,0.023646902602121295,-532.416695869335,532.464488065383,1,0.021586321606447263,0.026205874441475933,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
480,randsvd,512,512,gauss,50,100,0.01801121712296002,0.01908344207057507,848.05328947798,1.03664293040155,0,0.022729134655073827,0.022180960028146995,5.520498306819673e-4,0.022180960028146995,-528.5371851206959,528.582643390006,1,0.020527841892878134,0.02493042741726952,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
500,randsvd,512,512,gauss,50,100,0.01857725519977938,0.01888253000874869,846.9899726741777,1.03664293040155,0,0.02121329620338607,0.020803830831583818,4.763078003428967e-4,0.020803830831583818,-525.1533398797931,525.1957664721999,1,0.019168582478861516,0.023258009927910626,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
520,randsvd,512,512,gauss,50,100,0.01438846016747606,0.01626660752942969,845.8379896776107,1.03664293040155,0,0.020691719618044058,0.020001231465015562,4.5234012856679455e-4,0.020001231465015562,-521.7332963019991,521.7746797412352,1,0.018699114581571568,0.022684324654516547,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
540,randsvd,512,512,gauss,50,100,0.01432869276400422,0.01362047355154759,844.8292591559396,1.03664293040155,0,0.01940236969234938,0.019039660561558123,3.961910277774288e-4,0.019039660561558123,-518.4422105454764,518.4810152848611,1,0.017537532237848853,0.021267207146849904,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
560,randsvd,512,512,gauss,50,100,0.01629705241290699,0.01555199153937816,843.8745623680861,1.03664293040155,0,0.018201694768504213,0.01815313605920849,3.4526767452965957e-4,0.01815313605920849,-515.2999790781442,515.3363824676813,1,0.016460823631178838,0.019942565905829587,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
580,randsvd,512,512,gauss,50,100,0.01755873549709634,0.01597367903818156,842.9187690125814,1.03664293040155,0,0.01762829150905774,0.017582197762867072,3.250447004229036e-4,0.017582197762867072,-512.5463518155511,512.5816083985692,1,0.015939172653549195,0.019317410364566287,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
600,randsvd,512,512,gauss,50,100,0.01381741981611996,0.01600302450114124,841.965706442035,1.03664293040155,0,0.01740701508225518,0.017209869221095974,3.178138663662711e-4,0.017209869221095974,-510.1132297030885,510.148043733253,1,0.015736789674316666,0.019077240490193693,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
620,randsvd,512,512,gauss,50,100,0.02051769049337431,0.01244184797628003,841.0282716420325,1.03664293040155,0,0.016760514337568384,0.016491655354675522,2.9302275954451473e-4,0.016491655354675522,-507.207908724485,507.24142975316016,1,0.015156754467674744,0.018364274207462023,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
640,randsvd,512,512,gauss,50,100,0.02054625669188365,0.01848633769078442,840.1640913225065,1.03664293040155,0,0.016212039920714055,0.01602378707375745,2.7374241769917933e-4,0.01602378707375745,-504.88000581338423,504.9124298932257,1,0.014661939927196412,0.017762139914231697,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
660,randsvd,512,512,gauss,50,100,0.01049739180269379,0.01141984610323658,839.3163972362507,1.03664293040155,0,0.01564432689363137,0.015479063745908137,2.562983915219827e-4,0.015479063745908137,-502.1466079042907,502.1778965580779,1,0.014144429310044077,0.017144224477218663,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
680,randsvd,512,512,gauss,50,100,0.01329446805438488,0.01451308471961031,838.4196651198507,1.03664293040155,0,0.01532947041477323,0.015012292048090889,2.4591025077603764e-4,0.015012292048090889,-500.0020181296152,500.0326770704447,1,0.013860283737459917,0.01679865709208654,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
700,randsvd,512,512,gauss,50,100,0.01702784366826906,0.01554801004241634,837.6163921823595,1.03664293040155,0,0.014802770341722525,0.014569939216772188,2.2871535306693218e-4,0.014569939216772188,-498.1250125540515,498.15461809473493,1,0.01338587972422233,0.01621966095922272,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
720,randsvd,512,512,gauss,50,100,0.01537769199882868,0.017016231282499,836.8180806194304,1.03664293040155,0,0.014042393453156669,0.014160188070312035,2.0607965310142455e-4,0.014160188070312035,-495.83014620203437,495.8582309889407,1,0.012697443195557533,0.015387343710755804,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
740,randsvd,512,512,gauss,50,100,0.01404766878814467,0.01322452224367773,836.0887894363946,1.03664293040155,0,0.01349951869025448,0.013634712472316441,1.911636003366903e-4,0.013634712472316441,-493.8643627805795,493.89136181796,1,0.01220415635287767,0.01479488102763129,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
760,randsvd,512,512,gauss,50,100,0.00823196479632552,0.00942651561572644,835.3303585873971,1.03664293040155,0,0.013319461818637239,0.013261607710370889,1.8711419138190278e-4,0.013261607710370889,-491.97503228684894,492.0016712104862,1,0.012037892715288228,0.01460103092198625,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
780,randsvd,512,512,gauss,50,100,0.01573026085063518,0.01534663318565189,834.571526889116,1.03664293040155,0,0.01277039777998497,0.012866222293441877,1.719438822011714e-4,0.012866222293441877,-489.9056089923611,489.93114978792113,1,0.0115418783510446,0.01399891720892534,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
800,randsvd,512,512,gauss,50,100,0.01740538444577713,0.01209154958435045,833.9104815791975,1.03664293040155,0,0.012253847916069352,0.012283192137511443,1.5955670974460826e-4,0.012283192137511443,-488.25617859157325,488.28068628740533,1,0.01107040803348591,0.013437287798652794,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
820,randsvd,512,512,gauss,50,100,0.01668381980785469,0.01297826448948629,833.2032029887555,1.03664293040155,0,0.012156368010834232,0.011987853804185596,1.5778293049129225e-4,0.011987853804185596,-486.66631978580386,486.69063252182553,1,0.010979524616176163,0.0133332114054923,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
840,randsvd,512,512,gauss,50,100,0.01320646394827866,0.0124786301837671,832.5290695188934,1.03664293040155,0,0.011834046755366954,0.011698712436333015,1.4967833561087252e-4,0.011698712436333015,-485.23689590144846,485.2605639949592,1,0.010687826344381493,0.012980267166352415,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
860,randsvd,512,512,gauss,50,100,0.00733254527221073,0.00947238898247867,831.8451019004303,1.03664293040155,0,0.011661966082184838,0.011559363276109848,1.442704183444063e-4,0.011559363276109848,-483.6273935955273,483.6507175276916,1,0.010536642783232701,0.012787289381136975,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
880,randsvd,512,512,gauss,50,100,0.00959544700911454,0.00949573712569542,831.2378131347012,1.03664293040155,0,0.0112171309834548,0.011199200089179372,1.334382927986171e-4,0.011199200089179372,-482.19851364415854,482.2209479061255,1,0.010134877721102933,0.012299384245806668,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
900,randsvd,512,512,gauss,50,100,0.00924343724507295,0.00993636028501158,830.6260251030499,1.03664293040155,0,0.010934948416755148,0.011062834727402375,1.2634235953140518e-4,0.011062834727402375,-480.8385472633095,480.8604171601431,1,0.009881864071348757,0.011988032762161538,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
920,randsvd,512,512,gauss,50,100,0.01051916365874296,0.00896971976539109,830.0445763922947,1.03664293040155,0,0.010466268356607652,0.010744436526585029,1.152287862420742e-4,0.010744436526585029,-479.36724951164524,479.38818204835843,1,0.009460566715588696,0.011471969997626608,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
940,randsvd,512,512,gauss,50,100,0.00892206909746156,0.00922114497763726,829.5271077691455,1.03664293040155,0,0.010270411971316116,0.010384364790965847,1.123554692733952e-4,0.010384364790965847,-478.07738144038626,478.0979222643289,1,0.009277328453157015,0.011263495489475217,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
960,randsvd,512,512,gauss,50,100,0.01078165775956096,0.01060781195036553,828.9676661344812,1.03664293040155,0,0.009791744674072901,0.010044509625723551,1.0180930421749893e-4,0.010044509625723551,-476.7558484764419,476.77543196579006,1,0.008846416939121814,0.010737072409023989,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
980,randsvd,512,512,gauss,50,100,0.01144516187953003,0.01288404985719831,828.3504395118375,1.03664293040155,0,0.009787464762943794,0.010000488445758085,1.0203372630046849e-4,0.010000488445758085,-475.6871339475695,475.7067088770954,1,0.008841095690780032,0.010733833835107556,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1000,randsvd,512,512,gauss,50,100,0.00750412414872626,0.00819642911594881,827.811327206981,1.03664293040155,0,0.009575723598763878,0.009741575862647421,9.88502743187257e-5,0.009741575862647421,-474.6788001283086,474.69795157550607,1,0.008644234869219478,0.010507212328308278,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1020,randsvd,512,512,gauss,50,100,0.00996298988882929,0.00910473440901496,827.2807112195259,1.03664293040155,0,0.00940492107182029,0.009538783670215191,9.492460494864325e-5,0.009538783670215191,-473.6340821082972,473.6528919504409,1,0.008492115958297308,0.010317726185343271,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1040,randsvd,512,512,gauss,50,100,0.01109787361030945,0.00880761439694092,826.8019199198791,1.03664293040155,0,0.00914277908209772,0.009387833809004157,8.895934727229527e-5,0.009387833809004157,-472.2718659010208,472.290151459185,1,0.008259120582845588,0.010026437581349851,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1060,randsvd,512,512,gauss,50,100,0.00733645649404802,0.0085858404471003,826.2719836931587,1.03664293040155,0,0.009033080390975627,0.009228806143884265,8.727903704192747e-5,0.009228806143884265,-471.4483886320004,471.4664547927823,1,0.008157807176616235,0.00990835360533502,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1080,randsvd,512,512,gauss,50,100,0.00828346298275357,0.00834783187219552,825.7427078172148,1.03664293040155,0,0.008738063580147802,0.008926336543797023,8.165042138880619e-5,0.008926336543797023,-470.335573208435,470.3530493355953,1,0.007891483821747855,0.00958464333854775,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1100,randsvd,512,512,gauss,50,100,0.00924550293488691,0.01005367111184964,825.2391725647694,1.03664293040155,0,0.008675967389983096,0.00887039907522443,8.010118443651937e-5,0.00887039907522443,-469.2680579151495,469.28540984992947,1,0.007837457606674713,0.009514477173291479,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1120,randsvd,512,512,gauss,50,100,0.00845515753164392,0.00794458058451956,824.7196341023603,1.03664293040155,0,0.008601600120866816,0.008686843960144427,7.976492447646423e-5,0.008686843960144427,-468.2042656743422,468.22146887458393,1,0.007764852195394139,0.009438348046339492,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1140,randsvd,512,512,gauss,50,100,0.0082000026125495,0.00877749873680357,824.2681226777896,1.03664293040155,0,0.008432406640168418,0.00854772170813601,7.655439682043071e-5,0.00854772170813601,-467.106375402657,467.12324021593736,1,0.007612671156601186,0.009252142123735652,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1160,randsvd,512,512,gauss,50,100,0.00769907187035388,0.00695292141958352,823.7987349371341,1.03664293040155,0,0.008314063186971612,0.008285822996907152,7.385066904999547e-5,0.008285822996907152,-466.10184230808346,466.1184704344574,1,0.0075089334224304385,0.009119192951512785,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1180,randsvd,512,512,gauss,50,100,0.00915918624814898,0.00679279637191666,823.2936251927315,1.03664293040155,0,0.008335805987622506,0.0081728413906839,7.37519024549698e-5,0.0081728413906839,-465.23848365609945,465.25515526807465,1,0.007531214786450861,0.009140397188794152,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1200,randsvd,512,512,gauss,50,100,0.00624278339798669,0.00729920673529167,822.8612137705666,1.03664293040155,0,0.008037312043510101,0.007908769278402724,6.886967977963527e-5,0.007908769278402724,-464.27299216858023,464.2890667926672,1,0.0072598079272127875,0.008814816159807415,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1220,randsvd,512,512,gauss,50,100,0.01334155916094748,0.0096957852347685,822.4214195254733,1.03664293040155,0,0.007965402815545714,0.007769591611081952,6.703852045321882e-5,0.007769591611081952,-463.44208581076083,463.45801661639194,1,0.007198304771225538,0.00873250085986589,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1240,randsvd,512,512,gauss,50,100,0.0083179492527924,0.01001764015329542,821.9339759528519,1.03664293040155,0,0.008092211172319438,0.007833223163404119,6.899464668695527e-5,0.007833223163404119,-462.2704307253638,462.2866151477084,1,0.0073140019689007536,0.008870420375738123,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1260,randsvd,512,512,gauss,50,100,0.00583687366409833,0.00802897939716074,821.4749448432151,1.03664293040155,0,0.00795655660810361,0.007850135699332617,6.70150253850118e-5,0.007850135699332617,-461.4982034080177,461.5141165212339,1,0.007189592998435071,0.008723520217772148,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1280,randsvd,512,512,gauss,50,100,0.00903070043810279,0.00774778771643644,821.011189722462,1.03664293040155,0,0.007772479766807089,0.007766185042715426,6.371119671994005e-5,0.007766185042715426,-460.97684863537114,460.99239359490474,1,0.007024660678428732,0.008520298855185446,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1300,randsvd,512,512,gauss,50,100,0.01051616079062816,0.00810369150919189,820.6023769989911,1.03664293040155,0,0.007713672858224273,0.007639968324359846,6.296208943255514e-5,0.007639968324359846,-459.66983922521194,459.68526657092843,1,0.006970263145188829,0.008457082571259718,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1320,randsvd,512,512,gauss,50,100,0.01215374734929458,0.00845196863187468,820.1461467164784,1.03664293040155,0,0.00759497987928972,0.007619552569891802,6.09280218263473e-5,0.007619552569891802,-459.03154747536456,459.04673743512313,1,0.006863677133413601,0.00832628262516584,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1340,randsvd,512,512,gauss,50,100,0.00815982324340973,0.00712544151139986,819.7086990909838,1.03664293040155,0,0.007374364655367015,0.007411016629796607,5.744025061126919e-5,0.007411016629796607,-458.31936426322017,458.33411299253095,1,0.0066643017450239445,0.008084427565710085,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1360,randsvd,512,512,gauss,50,100,0.0037463804213818,0.00429254756839298,819.2787623795317,1.03664293040155,0,0.00727248881246348,0.007262378987019075,5.579821725728039e-5,0.007262378987019075,-457.5731533984001,457.58769837602506,1,0.006572648706850632,0.007972328918076328,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1380,randsvd,512,512,gauss,50,100,0.00683696216544689,0.00691155540067876,818.9253158131359,1.03664293040155,0,0.006992302752444709,0.006935821542276035,5.182314891218894e-5,0.006935821542276035,-456.6089788563404,456.6229634618453,1,0.006317851501838161,0.007666754003051257,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1400,randsvd,512,512,gauss,50,100,0.00433136132889503,0.00752622930854016,818.5180888006589,1.03664293040155,0,0.006911384885128883,0.006965690384190224,5.062705790153774e-5,0.006965690384190224,-456.19111501902444,456.2049377887947,1,0.006244762320512202,0.007578007449745564,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1420,randsvd,512,512,gauss,50,100,0.00841430358290511,0.00701388873623547,818.0760405580244,1.03664293040155,0,0.006768573457023623,0.006906676220026866,4.8000659226333076e-5,0.006906676220026866,-455.42462987193966,455.4381670188537,1,0.006119472475151768,0.007417674438895478,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1440,randsvd,512,512,gauss,50,100,0.00644475955479796,0.00619195631761286,817.6716881161327,1.03664293040155,0,0.006763617868480728,0.006829118561309948,4.789618497504506e-5,0.006829118561309948,-454.79478663582694,454.80831387156394,1,0.006115223661059076,0.00741201207590238,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1460,randsvd,512,512,gauss,50,100,0.00702134175658422,0.00669908528151265,817.3190779318713,1.03664293040155,0,0.006646138327895173,0.006672251102367806,4.650737780830783e-5,0.006672251102367806,-454.15385938080874,454.1671516574645,1,0.006007213754034973,0.007285062901755373,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1480,randsvd,512,512,gauss,50,100,0.00802159854102601,0.00551562092056121,816.8952351051057,1.03664293040155,0,0.006779883801988751,0.006798713690117847,4.87322410849954e-5,0.006798713690117847,-453.5475349923588,453.56109475996277,1,0.006125855025538949,0.007433912578438553,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1500,randsvd,512,512,gauss,50,100,0.00659071410926584,0.00755109084955372,816.5226279019466,1.03664293040155,0,0.0068053111886528204,0.006692462836142058,4.90780328300563e-5,0.006692462836142058,-452.69951527045345,452.71312589283076,1,0.00614896610194991,0.007461656275355731,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1520,randsvd,512,512,gauss,50,100,0.00531412696266068,0.00598730621146234,816.1442097977958,1.03664293040155,0,0.006686899996681714,0.0066240931157271156,4.7783780150403344e-5,0.0066240931157271156,-452.2494351943192,452.26280899431254,1,0.006039267075868781,0.0073345329174946475,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1540,randsvd,512,512,gauss,50,100,0.00540683855605302,0.00625867109877235,815.7533401730215,1.03664293040155,0,0.00666657418126344,0.006637074213035526,4.779279347639376e-5,0.006637074213035526,-451.4545344331681,451.46786758153064,1,0.006018880182702207,0.007314268179824672,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1560,randsvd,512,512,gauss,50,100,0.00734267654608412,0.00653666454923992,815.3782635304029,1.03664293040155,0,0.006730314671138149,0.006673340369086583,4.862104746041174e-5,0.006673340369086583,-450.8434110581309,450.8568716874732,1,0.006077032478058773,0.007383596864217525,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1580,randsvd,512,512,gauss,50,100,0.00751132607330095,0.00672301732388659,814.9651804311706,1.03664293040155,0,0.006651038168225969,0.00668056636603406,4.704150700399458e-5,0.00668056636603406,-450.3146257852245,450.32792786156097,1,0.006008455099524153,0.007293621236927786,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1600,randsvd,512,512,gauss,50,100,0.00578222329335347,0.00512986724947794,814.5829488783955,1.03664293040155,0,0.006714518800995727,0.006659642360230853,4.809628635092842e-5,0.006659642360230853,-449.644412192897,449.657841230499,1,0.00606477156991224,0.007364266032079215,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1620,randsvd,512,512,gauss,50,100,0.01042603308337804,0.00677421770258875,814.2102933022105,1.03664293040155,0,0.00668685559272532,0.006535227934170524,4.79509477030872e-5,0.006535227934170524,-449.3855833572739,449.3989570684593,1,0.006038090816208499,0.0073356203692421405,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1640,randsvd,512,512,gauss,50,100,0.0076967382710598,0.00732893951499456,813.8200296519176,1.03664293040155,0,0.006464193878140736,0.006417028880318114,4.461784725724356e-5,0.006417028880318114,-448.7243386693256,448.73726705708185,1,0.005838383196912298,0.007090004559369175,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1660,randsvd,512,512,gauss,50,100,0.00671851691553669,0.00573432845550246,813.482190443059,1.03664293040155,0,0.0062595302050303826,0.006337647502423113,4.173667178497699e-5,0.006337647502423113,-448.1879305334473,448.2004495938574,1,0.0056542624023312275,0.006864798007729538,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1680,randsvd,512,512,gauss,50,100,0.00517184104698261,0.00539350644304675,813.1353597497069,1.03664293040155,0,0.006052082816751574,0.006129107998047222,3.91794789219063e-5,0.006129107998047222,-447.70185838508723,447.7139625507208,1,0.005465650367878003,0.0066385152656251445,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1700,randsvd,512,512,gauss,50,100,0.00542854379744353,0.00513640613051966,812.7795330607117,1.03664293040155,0,0.005894061227442042,0.006100040137552463,3.691563371621532e-5,0.006100040137552463,-446.939691764567,446.95147988702183,1,0.005324823299372325,0.0064632991555117585,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1720,randsvd,512,512,gauss,50,100,0.0039963339752788,0.00536846802999358,812.4807774036509,1.03664293040155,0,0.0056988749157251654,0.005919736876129913,3.429523363033974e-5,0.005919736876129913,-447.08308030797076,447.0944780578022,1,0.0051502120746570665,0.006247537756793264,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1740,randsvd,512,512,gauss,50,100,0.0047005390534509,0.00493839751054741,812.1434116358591,1.03664293040155,0,0.005610183106517503,0.005778898757553601,3.317507328043867e-5,0.005778898757553601,-446.3742263215876,446.38544668780065,1,0.005070554939426382,0.006149811273608623,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1760,randsvd,512,512,gauss,50,100,0.0029173267941503102,0.00367272078466164,811.7815866985102,1.03664293040155,0,0.0056672402753469115,0.005700413628801849,3.3870638607784525e-5,0.005700413628801849,-445.81401561985865,445.8253501004093,1,0.005121984395373045,0.0062124961553207785,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1780,randsvd,512,512,gauss,50,100,0.00678426210166024,0.00585315220198158,811.4617423108334,1.03664293040155,0,0.005635727671042594,0.005634633744082596,3.330933949141827e-5,0.005634633744082596,-445.50305952902045,445.5143309843626,1,0.005095008614597881,0.006176446727487307,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1800,randsvd,512,512,gauss,50,100,0.00599533342604696,0.00564746874427182,811.143268199121,1.03664293040155,0,0.005589450293626338,0.005502288152187046,3.2665878336400966e-5,0.005502288152187046,-444.99570790072517,445.00688680131236,1,0.005053979441680255,0.006124921145572421,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1820,randsvd,512,512,gauss,50,100,0.00525053678669258,0.00526467561501845,810.8288191687685,1.03664293040155,0,0.005644646800878698,0.005542860760942403,3.349123401980967e-5,0.005542860760942403,-444.2812295055877,444.29251879918945,1,0.00510245338419759,0.006186840217559806,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1840,randsvd,512,512,gauss,50,100,0.00458481820161129,0.00468591513289756,810.5072871006794,1.03664293040155,0,0.00562009335385467,0.005537661045966063,3.3469903333657355e-5,0.005537661045966063,-443.88841833067517,443.8996585173829,1,0.005078072627133109,0.006162114080576231,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1860,randsvd,512,512,gauss,50,100,0.00441340878278688,0.00585430196882111,810.2355150993221,1.03664293040155,0,0.0053530064209208845,0.005452666446395171,3.0430501371693645e-5,0.005452666446395171,-443.4062990974948,443.4170051103367,1,0.004836181771096837,0.005869831070744932,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1880,randsvd,512,512,gauss,50,100,0.00611149805345498,0.00580833157571245,809.9168260299664,1.03664293040155,0,0.005314474298521538,0.005446279848658353,3.0219451560015156e-5,0.005446279848658353,-443.21198557313426,443.2226145217313,1,0.004799444977753026,0.0058295036192900496,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1900,randsvd,512,512,gauss,50,100,0.00393668771848028,0.00427047795701088,809.6520577592443,1.03664293040155,0,0.005150912113670298,0.005320959617531139,2.8317427522132147e-5,0.005320959617531139,-442.2772788810895,442.2875807053168,1,0.004652354257761297,0.005649469969579299,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1920,randsvd,512,512,gauss,50,100,0.004075924104979,0.0042960218797484,809.3892493811118,1.03664293040155,0,0.004956854699121583,0.00521311052423782,2.6240253583233923e-5,0.00521311052423782,-442.1036541899335,442.1135678993317,1,0.0044769304666767195,0.005436778931566446,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1940,randsvd,512,512,gauss,50,100,0.00432642391254435,0.00468581421590155,809.0895183747842,1.03664293040155,0,0.004853918126879454,0.005058417707049079,2.4978753077544488e-5,0.005058417707049079,-441.83332148756824,441.84302932382195,1,0.004385672163016544,0.005322164090742363,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1960,randsvd,512,512,gauss,50,100,0.00470415291517613,0.0050450600840873,808.7951982327712,1.03664293040155,0,0.004940249868782122,0.005021640442173371,2.5818825598868404e-5,0.005021640442173371,-441.45090299623166,441.4607834959693,1,0.0044641951140971005,0.005416304623467143,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
1980,randsvd,512,512,gauss,50,100,0.0050204243285725,0.00458411740905242,808.5193264697245,1.03664293040155,0,0.004771864461381014,0.004851600531433453,2.395446816430244e-5,0.004851600531433453,-440.8598971174791,440.8694408464018,1,0.004313319493631412,0.005230409429130616,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2000,randsvd,512,512,gauss,50,100,0.00467489568578444,0.00516692572692448,808.2283199270439,1.03664293040155,0,0.004849818854884499,0.004838429208403952,2.4900565083515295e-5,0.004838429208403952,-440.61848183122,440.62818146892977,1,0.004382306312489071,0.005317331397279927,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2020,randsvd,512,512,gauss,50,100,0.00380425109094803,0.00456049630266581,807.9418724191528,1.03664293040155,0,0.004858402129950649,0.004816884802039364,2.479197312562728e-5,0.004816884802039364,-440.1493309735274,440.15904777778735,1,0.004391910118081202,0.005324894141820096,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2040,randsvd,512,512,gauss,50,100,0.00544276695115984,0.00457272287151291,807.6474461699713,1.03664293040155,0,0.0048808203136517835,0.004929884292166478,2.5200589107994374e-5,0.004929884292166478,-439.4111162071607,439.420877847788,1,0.004410499702218542,0.005351140925085025,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2060,randsvd,512,512,gauss,50,100,0.00531169945486633,0.00517662781269868,807.3571333305488,1.03664293040155,0,0.004847482012662935,0.004913588703097488,2.4909180581315202e-5,0.004913588703097488,-439.5570480389093,439.56674300293463,1,0.004379888598509741,0.005315075426816129,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2080,randsvd,512,512,gauss,50,100,0.00541806827585659,0.0056581289948771,807.0583421834237,1.03664293040155,0,0.004987229308638157,0.005095220704418598,2.6310305830786684e-5,0.005095220704418598,-439.1314559679018,439.1414304265191,1,0.0045066648887291845,0.005467793728547129,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2100,randsvd,512,512,gauss,50,100,0.00343014081089496,0.00407398558308224,806.7990503300579,1.03664293040155,0,0.004799261755573639,0.0050260997784467,2.4492966716884096e-5,0.0050260997784467,-438.7180708524703,438.72766937598146,1,0.004335591367095197,0.005262932144052082,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2120,randsvd,512,512,gauss,50,100,0.00343817007560083,0.00366726893455539,806.5352692680672,1.03664293040155,0,0.004745257118108942,0.004944740264006477,2.402777850295477e-5,0.004944740264006477,-438.2339896721531,438.24348018638926,1,0.004286011020068611,0.005204503216149273,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2140,randsvd,512,512,gauss,50,100,0.00506152181550408,0.0058075052867079,806.2559571371403,1.03664293040155,0,0.004652592261547175,0.004813034005577057,2.2920719178002084e-5,0.004813034005577057,-437.9272436252762,437.9365488097993,1,0.004204050602300252,0.005101133920794098,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2160,randsvd,512,512,gauss,50,100,0.00531847517964018,0.0057381116562258,805.9441270418677,1.03664293040155,0,0.0047279634421172395,0.004860100312196751,2.381776876704922e-5,0.004860100312196751,-437.4943223292134,437.50377825609763,1,0.004270728720609388,0.005185198163625091,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2180,randsvd,512,512,gauss,50,100,0.00344886822132198,0.00366090869697681,805.6901238019395,1.03664293040155,0,0.004565671093971547,0.004631441724603468,2.220725039629077e-5,0.004631441724603468,-437.31956460902165,437.3286959512096,1,0.004124165653198535,0.005007176534744559,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2200,randsvd,512,512,gauss,50,100,0.0049409618566576,0.00461566618138056,805.4549004364636,1.03664293040155,0,0.004599875091267031,0.00458431282630417,2.251087180370586e-5,0.00458431282630417,-436.5834155410135,436.59261529119607,1,0.004155361727041819,0.005044388455492243,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2220,randsvd,512,512,gauss,50,100,0.00549811599611923,0.00465443746565165,805.2025582892779,1.03664293040155,0,0.0046041376281668375,0.004579281614561806,2.262116210989149e-5,0.004579281614561806,-436.60007246194004,436.6092807371964,1,0.004158536664737811,0.005049738591595864,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2240,randsvd,512,512,gauss,50,100,0.00365915014308535,0.00403995529758145,804.9369514142511,1.03664293040155,0,0.004626119971028344,0.0045693132744294655,2.2882699326284102e-5,0.0045693132744294655,-436.00654517707625,436.0157974170183,1,0.00417795047648099,0.005074289465575699,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2260,randsvd,512,512,gauss,50,100,0.0056230944712919,0.00600778647199948,804.6519466927494,1.03664293040155,0,0.004490875574835362,0.004474300928468942,2.1314757263857282e-5,0.004474300928468942,-435.6634777049597,435.6724594561094,1,0.0040583330004503836,0.00492341814922034,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2280,randsvd,512,512,gauss,50,100,0.00463209714311817,0.00394875983854137,804.402078330677,1.03664293040155,0,0.004495560453492917,0.004476429728228094,2.1341384083451656e-5,0.004476429728228094,-435.44373444461485,435.45272556552186,1,0.004062747793028418,0.004928373113957415,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2300,randsvd,512,512,gauss,50,100,0.00453379291254023,0.00463933272604342,804.1476357513224,1.03664293040155,0,0.004414570449721065,0.004521157209304153,2.047993659980634e-5,0.004521157209304153,-435.2068736663212,435.2157028072207,1,0.003990583031585103,0.004838557867857026,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2320,randsvd,512,512,gauss,50,100,0.00401084717733338,0.00441408538736471,803.9158083128068,1.03664293040155,0,0.004317879375303949,0.0044575906728741566,1.9645238805057017e-5,0.0044575906728741566,-434.88253535801937,434.89117111677,1,0.0039026220318155638,0.004733136718792334,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2340,randsvd,512,512,gauss,50,100,0.00452169657423127,0.0041407367264623,803.6554995730925,1.03664293040155,0,0.004269153036138956,0.004439584416111664,1.9221350114067903e-5,0.004439584416111664,-434.66658266894274,434.67512097501503,1,0.003858400163092169,0.004679905909185743,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2360,randsvd,512,512,gauss,50,100,0.00451561417438067,0.00364804179830004,803.4250834612006,1.03664293040155,0,0.004114214709019006,0.004291914844435117,1.781608196253034e-5,0.004291914844435117,-434.2787481941588,434.2869766235769,1,0.0037187618077441564,0.0045096676102938564,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2380,randsvd,512,512,gauss,50,100,0.00510368113734248,0.00558749888892425,803.16533804762,1.03664293040155,0,0.004129065145460752,0.004305429365889776,1.7999007653117467e-5,0.004305429365889776,-433.78227524024464,433.7905333705355,1,0.0037315872827085694,0.004526543008212936,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2400,randsvd,512,512,gauss,50,100,0.00647064830408344,0.00475259183354341,802.8858315422549,1.03664293040155,0,0.004255704726095804,0.004296061252960656,1.9244512411879645e-5,0.004296061252960656,-433.7094666202014,433.71797802965364,1,0.0038447044428545074,0.004666705009337101,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2420,randsvd,512,512,gauss,50,100,0.00431443260411989,0.00382993074926916,802.6452589063194,1.03664293040155,0,0.0042646573869501705,0.004263934699921506,1.920562827456048e-5,0.004263934699921506,-433.2950549409473,433.3035842557212,1,0.003854072533105067,0.004675242240795274,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2440,randsvd,512,512,gauss,50,100,0.00393908734746209,0.00374836551062813,802.4323833403067,1.03664293040155,0,0.00414289189522093,0.004152888243909237,1.8047248505575352e-5,0.004152888243909237,-433.42848021038964,433.4367659941801,1,0.0037448817297850243,0.004540902060656835,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2460,randsvd,512,512,gauss,50,100,0.00393530419472529,0.00449135494535153,802.1622051559269,1.03664293040155,0,0.004225166136589282,0.0042142478708202735,1.8749355773937647e-5,0.0042142478708202735,-432.85655016121143,432.86500049348456,1,0.003819487778201841,0.004630844494976723,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2480,randsvd,512,512,gauss,50,100,0.00344569936229327,0.00387021526351848,801.912582674626,1.03664293040155,0,0.004155625304366895,0.004158358949274089,1.8001771757187802e-5,0.004158358949274089,-432.59812181703177,432.60643306764047,1,0.0037581169224877114,0.004553133686246078,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2500,randsvd,512,512,gauss,50,100,0.00476902689304192,0.00484237395111225,801.6600067883635,1.03664293040155,0,0.0040807457782797325,0.004089294103364483,1.717188323183122e-5,0.004089294103364483,-432.39464738347465,432.40280887503116,1,0.0036925081471299794,0.004468983409429486,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2520,randsvd,512,512,gauss,50,100,0.00314479699388702,0.00337487782084972,801.4448140277381,1.03664293040155,0,0.004041084673143396,0.004066839242275233,1.6867384384837768e-5,0.004066839242275233,-431.82738048919083,431.8354626585371,1,0.003656304632526557,0.004425864713760236,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2540,randsvd,512,512,gauss,50,100,0.00449410281275805,0.00385645650393671,801.181850184051,1.03664293040155,0,0.0041359441620146655,0.004122748219910838,1.77251000331059e-5,0.004122748219910838,-431.7748296613354,431.78310154965936,1,0.0037415022888531487,0.004530386035176182,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2560,randsvd,512,512,gauss,50,100,0.00377435711409816,0.00425613745260166,800.948980737168,1.03664293040155,0,0.004003256873699433,0.0040424193878282125,1.6760226664971266e-5,0.0040424193878282125,-431.29868816716123,431.30669468090866,1,0.0036197010254706676,0.004386812721928199,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2580,randsvd,512,512,gauss,50,100,0.0029648152292041,0.00375360189474245,800.7066719390258,1.03664293040155,0,0.00396738036162842,0.003984156295913947,1.654005064488517e-5,0.003984156295913947,-431.0316415586085,431.0395763193318,1,0.003586352193635241,0.0043484085296216,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2600,randsvd,512,512,gauss,50,100,0.00280821651763236,0.00340449385449407,800.4873617235719,1.03664293040155,0,0.0038006022157490407,0.003907798535317033,1.5173183198720474e-5,0.003907798535317033,-430.9353530814923,430.94295428592375,1,0.0034356575535811657,0.004165546877916915,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2620,randsvd,512,512,gauss,50,100,0.00403194081161968,0.00348713973345407,800.2443578455141,1.03664293040155,0,0.0039036711645052177,0.0039331572054822645,1.6083386719262633e-5,0.0039331572054822645,-430.7089927731374,430.7168001154664,1,0.0035279398279402887,0.004279402501070146,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2640,randsvd,512,512,gauss,50,100,0.00389824426878782,0.00333090838773231,800.0137761032623,1.03664293040155,0,0.0038230756821919865,0.003828398848335339,1.5497663556485008e-5,0.003828398848335339,-430.3287880873454,430.3364342387098,1,0.003454249469239157,0.004191901895144816,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2660,randsvd,512,512,gauss,50,100,0.00410671529638379,0.00377014077392847,799.7818885218537,1.03664293040155,0,0.003858438714956885,0.00376175781803467,1.5804575612263515e-5,0.00376175781803467,-430.1741036359766,430.1818205134065,1,0.0034859783329005425,0.004230899097013227,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2680,randsvd,512,512,gauss,50,100,0.00260878463402603,0.00354203598604773,799.5407624543376,1.03664293040155,0,0.0038935545725951306,0.0037974090587523726,1.6166700439234948e-5,0.0037974090587523726,-430.08801122029644,430.0957983294416,1,0.003516851328136361,0.0042702578170539,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2700,randsvd,512,512,gauss,50,100,0.00312936734152738,0.00318657089688658,799.3360167804133,1.03664293040155,0,0.0039289816930946605,0.003772821298613722,1.6532871114708854e-5,0.003772821298613722,-429.6371574464114,429.64501540979757,1,0.0035480362304151996,0.004309927155774121,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2720,randsvd,512,512,gauss,50,100,0.00418349292679926,0.00321350428912597,799.1401264940883,1.03664293040155,0,0.0037949094594321806,0.003698682116599894,1.541040450021584e-5,0.003698682116599894,-429.143651283647,429.15124110256585,1,0.003427123043770583,0.004162695875093779,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2740,randsvd,512,512,gauss,50,100,0.00218879593063115,0.00301441068673657,798.907736898701,1.03664293040155,0,0.0037529847396220576,0.003749275014278177,1.4953665874944178e-5,0.003749275014278177,-429.07936278961665,429.08686875909586,1,0.0033906896053297747,0.0041152798739143405,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2760,randsvd,512,512,gauss,50,100,0.00328320480783737,0.00345294875245627,798.698883791705,1.03664293040155,0,0.0037758928644363826,0.003729612532516247,1.5126218702478064e-5,0.003729612532516247,-429.005443019811,429.0129948055399,1,0.003411513433874356,0.004140272294998409,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2780,randsvd,512,512,gauss,50,100,0.00312124071426322,0.00306737859438631,798.4768954082576,1.03664293040155,0,0.003705358950200537,0.0036669375788692406,1.462686401249289e-5,0.0036669375788692406,-428.97031931027016,428.9777300281705,1,0.0033470445378423926,0.004063673362558681,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2800,randsvd,512,512,gauss,50,100,0.00357495258262366,0.00312885061642634,798.2576669491611,1.03664293040155,0,0.003678720432988741,0.003672318773211072,1.4349924817382254e-5,0.003672318773211072,-428.3280388020756,428.3353962429416,1,0.003323814321488148,0.004033626544489334,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2820,randsvd,512,512,gauss,50,100,0.00276335775946053,0.00323506874679985,798.0733089425745,1.03664293040155,0,0.003584868626934001,0.003607125201922267,1.3657585624680302e-5,0.003607125201922267,-428.2708115408162,428.2779812780701,1,0.003238629908890127,0.003931107344977875,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2840,randsvd,512,512,gauss,50,100,0.00286061260828895,0.00364225614842465,797.8585087762342,1.03664293040155,0,0.0036141377516277435,0.003556364800700796,1.394807725289673e-5,0.003556364800700796,-428.2447964912085,428.25202476671177,1,0.0032642362251155015,0.003964039278139986,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2860,randsvd,512,512,gauss,50,100,0.00316657118388784,0.00405849411510537,797.6229787220249,1.03664293040155,0,0.003607935287074586,0.0036393563035407458,1.3814665152330618e-5,0.0036393563035407458,-427.6973343568869,427.704550227461,1,0.0032597111695331906,0.003956159404615981,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2880,randsvd,512,512,gauss,50,100,0.00359223327659589,0.00343174098949091,797.4347705209232,1.03664293040155,0,0.003514858220478394,0.0035637177612095486,1.2967616112619324e-5,0.0035637177612095486,-427.45656776208466,427.46359747852557,1,0.0031774786835357715,0.003852237757421016,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2900,randsvd,512,512,gauss,50,100,0.00237965570181452,0.00313185990632513,797.2341972581746,1.03664293040155,0,0.0034848339045735984,0.0035025090493435605,1.2761921297887786e-5,0.0035025090493435605,-427.5422696612998,427.54923932910896,1,0.0031501408530749306,0.0038195269560722662,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2920,randsvd,512,512,gauss,50,100,0.00370217105137437,0.00333601969123565,797.0440453102423,1.03664293040155,0,0.0035620620164187942,0.0034840054056246594,1.3279897026873157e-5,0.0034840054056246594,-426.9023143061995,426.9094384302324,1,0.0032206443270004223,0.003903479705837166,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2940,randsvd,512,512,gauss,50,100,0.00396205407133466,0.00361131209999888,796.8037758324455,1.03664293040155,0,0.00356884186271626,0.0035061332895967496,1.331801345051101e-5,0.0035061332895967496,-426.7334755057999,426.74061318952533,1,0.0032269345498994245,0.003910749175533096,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2960,randsvd,512,512,gauss,50,100,0.00263168008583377,0.00327901404261941,796.6067535276364,1.03664293040155,0,0.003492905294334481,0.003411163420910268,1.2777200877041714e-5,0.003411163420910268,-426.637455972654,426.6444417832426,1,0.0031580119423067167,0.0038277986463622453,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
2980,randsvd,512,512,gauss,50,100,0.00366745736379901,0.0033738543383133,796.4139317424404,1.03664293040155,0,0.003541235230737046,0.003421951922228695,1.3147173762305662e-5,0.003421951922228695,-426.16690416728676,426.1739866377482,1,0.003201527940885874,0.003880942520588218,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3000,randsvd,512,512,gauss,50,100,0.00257277227095804,0.00399843299641123,796.196941690596,1.03664293040155,0,0.0036040941437426245,0.003453913739955847,1.3595933109368625e-5,0.003453913739955847,-426.1680572460119,426.1752654342994,1,0.0032586377979767537,0.003949550489508496,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3020,randsvd,512,512,gauss,50,100,0.00315791185164672,0.00339728224749177,795.9713768065634,1.03664293040155,0,0.003635358057277446,0.00354007713271945,1.384117968042541e-5,0.00354007713271945,-425.91067505707315,425.91794577318774,1,0.003286799926133034,0.003983916188421858,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3040,randsvd,512,512,gauss,50,100,0.00231276931955996,0.00325935978641631,795.7734271835853,1.03664293040155,0,0.003575453897364591,0.0034639195175467075,1.34270936033835e-5,0.0034639195175467075,-426.07232109501825,426.079472002813,1,0.0032321492572674965,0.003918758537461686,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3060,randsvd,512,512,gauss,50,100,0.00339609891232144,0.00300563760978838,795.5802812237225,1.03664293040155,0,0.003546297179228837,0.0034255235778227196,1.3300636336697556e-5,0.0034255235778227196,-425.5622663877172,425.5693589820757,1,0.0032046129965966445,0.0038879813618610294,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3080,randsvd,512,512,gauss,50,100,0.00292394191785941,0.00405440720835497,795.3812309182233,1.03664293040155,0,0.0035083239655842764,0.003415042869432325,1.3080276845400674e-5,0.003415042869432325,-425.46417620701754,425.47119285494875,1,0.0031694820462293163,0.0038471658849392365,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3100,randsvd,512,512,gauss,50,100,0.0025615178613511,0.00309691340275598,795.1957911729057,1.03664293040155,0,0.0034386877249360935,0.003389178451443157,1.2589117444405374e-5,0.003389178451443157,-425.06476033312015,425.07163770857005,1,0.0031062683659579416,0.0037711070839142454,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3120,randsvd,512,512,gauss,50,100,0.00204797080278914,0.00317529639718146,795.0208708050754,1.03664293040155,0,0.003280955794475577,0.003293725103970382,1.1597722462923581e-5,0.003293725103970382,-425.14822725862376,425.1547891702127,1,0.0029618938401631996,0.003600017748787954,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3140,randsvd,512,512,gauss,50,100,0.00189775219449507,0.00256356970191185,794.8214859892659,1.03664293040155,0,0.0032715939285892204,0.003270726075766286,1.1494173860163903e-5,0.003270726075766286,-424.53272377899435,424.5392669668516,1,0.0029539595172890696,0.0035892283398893713,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3160,randsvd,512,512,gauss,50,100,0.00272464714131354,0.00277655383508213,794.6448500058589,1.03664293040155,0,0.0032436898128507443,0.0032921944800716565,1.115771923227218e-5,0.0032921944800716565,-424.5452796268558,424.5517670064815,1,0.0029307387869721394,0.0035566408387293492,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3180,randsvd,512,512,gauss,50,100,0.00354595717137557,0.00322581304242435,794.4522473464955,1.03664293040155,0,0.0032121828073036103,0.003262142944112617,1.08916406633585e-5,0.003262142944112617,-424.3829104265749,424.3893347921895,1,0.0029029857745771,0.003521379840030121,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3200,randsvd,512,512,gauss,50,100,0.00304689273788731,0.00347580773524924,794.227371423615,1.03664293040155,0,0.0032327873855376127,0.0032956677987838103,1.1100653237264911e-5,0.0032956677987838103,-424.18872062447593,424.19518619924696,1,0.0029206376773213507,0.0035449370937538746,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3220,randsvd,512,512,gauss,50,100,0.00333960639919073,0.00289675638501555,794.0183903038073,1.03664293040155,0,0.003368339657251768,0.0033456365447554677,1.2072300303523313e-5,0.0033456365447554677,-424.0567326278122,424.0634693071267,1,0.0030428151574729435,0.0036938641570305924,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3240,randsvd,512,512,gauss,50,100,0.00454611760922883,0.00351990472337001,793.8166111554976,1.03664293040155,0,0.003399052699182999,0.0033691999166676526,1.2279195769222948e-5,0.0033691999166676526,-424.0025152693524,424.0093133747508,1,0.003070750624785355,0.0037273547735806427,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3260,randsvd,512,512,gauss,50,100,0.0037711266738576,0.00295041313116313,793.6304548570101,1.03664293040155,0,0.0034265435129020735,0.00332773744424342,1.245723899277264e-5,0.00332773744424342,-423.55898244308287,423.56583553010864,1,0.003095869882550213,0.003757217143253934,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3280,randsvd,512,512,gauss,50,100,0.00445469506456309,0.00301513990497902,793.4543240835992,1.03664293040155,0,0.0033714311181727826,0.003265850253339151,1.2107516569180587e-5,0.003265850253339151,-423.528213519564,423.5349563818004,1,0.0030454321682528624,0.0036974300680927027,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3300,randsvd,512,512,gauss,50,100,0.00259925502400499,0.00322538557735513,793.2665596736002,1.03664293040155,0,0.00327610736736266,0.0032191352929956934,1.1372938231267243e-5,0.0032191352929956934,-423.3903611521305,423.3969133668652,1,0.0029601525326130255,0.003592062202112295,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3320,randsvd,512,512,gauss,50,100,0.00230937872941727,0.00263533172219216,793.087490754082,1.03664293040155,0,0.0031626221617606556,0.003131913364565641,1.0533571464271538e-5,0.003131913364565641,-423.3081304616279,423.31445570595145,1,0.0028585501214995054,0.0034666942020218057,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3340,randsvd,512,512,gauss,50,100,0.00257626784160395,0.00259775865913966,792.9263737724559,1.03664293040155,0,0.003028757447955641,0.003023037678503986,9.628032266708064e-6,0.003023037678503986,-423.0072541867772,423.0133117016731,1,0.002738049146485765,0.0033194657494255166,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3360,randsvd,512,512,gauss,50,100,0.00377117314475729,0.00319492647634243,792.760274432908,1.03664293040155,0,0.0029575967044063772,0.003004949301292078,9.228823709055185e-6,0.003004949301292078,-422.65524354520574,422.6611587386145,1,0.0026729790467542713,0.0032422143620584832,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3380,randsvd,512,512,gauss,50,100,0.0022469251497454,0.00270969437205926,792.5879000369297,1.03664293040155,0,0.0029135586882333025,0.0030034482797195038,8.959931047766707e-6,0.0030034482797195038,-422.6252767365281,422.6311038539046,1,0.0026331180163778924,0.0031939993600887126,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3400,randsvd,512,512,gauss,50,100,0.00223474850807888,0.00272844920138673,792.4122013591485,1.03664293040155,0,0.002926201075377846,0.002937056108277724,9.126139749219296e-6,0.002937056108277724,-422.59834166867057,422.6041940708213,1,0.0026431712375224584,0.003209230913233234,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3420,randsvd,512,512,gauss,50,100,0.00362896058130362,0.00314868858302401,792.2326623046964,1.03664293040155,0,0.002952243802736193,0.0029641380837944348,9.349315107983871e-6,0.0029641380837944348,-421.93656695786296,421.9424714454684,1,0.0026657741880970493,0.0032387134173753364,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3440,randsvd,512,512,gauss,50,100,0.00257372482429935,0.00265128692330586,792.0502478808302,1.03664293040155,0,0.002966316837558425,0.0029800591377777824,9.414251486237342e-6,0.0029800591377777824,-421.8825073286062,421.8884399622813,1,0.0026788540961603224,0.0032537795789565277,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3460,randsvd,512,512,gauss,50,100,0.00403526291090421,0.00316540453243026,791.8541801205232,1.03664293040155,0,0.003047634479101203,0.0029941139496260957,9.973688999548674e-6,0.0029941139496260957,-421.7844710206243,421.79056628958256,1,0.0027517538209455095,0.003343515137256897,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3480,randsvd,512,512,gauss,50,100,0.00361887081712437,0.00306310981837289,791.6791104818826,1.03664293040155,0,0.0031378319425998166,0.0030254895537050125,1.0501243310409563e-5,0.0030254895537050125,-421.7820834450113,421.7883591088965,1,0.00283422686843902,0.003441437016760613,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3500,randsvd,512,512,gauss,50,100,0.00216546273288975,0.00253237731398714,791.4942783413127,1.03664293040155,0,0.0031934932490791284,0.003043902600818555,1.0878454122224725e-5,0.003043902600818555,-421.6714450079758,421.67783199447393,1,0.0028844834459145164,0.0035025030522437403,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3520,randsvd,512,512,gauss,50,100,0.00306982738947698,0.00307504287037831,791.3206308992999,1.03664293040155,0,0.003178670566014382,0.0030307501092185114,1.0670669250698028e-5,0.0030307501092185114,-421.14441859734865,421.15077593848065,1,0.00287262612565001,0.0034847150063787536,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3540,randsvd,512,512,gauss,50,100,0.00357339803096189,0.00364621512779006,791.1309524308782,1.03664293040155,0,0.003198538862847389,0.0030236670287464144,1.0800410389416462e-5,0.0030236670287464144,-421.39082446883765,421.3972215465634,1,0.0028906394972313494,0.0035064382284634285,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3560,randsvd,512,512,gauss,50,100,0.00325639803076362,0.00344335268818662,790.9619483635455,1.03664293040155,0,0.0030725079897354728,0.003003582381123628,9.931051000956346e-6,0.003003582381123628,-421.15371336576374,421.15985838174316,1,0.0027772604609679233,0.0033677555185030223,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3580,randsvd,512,512,gauss,50,100,0.00188149989750121,0.00260909659447659,790.7670026667807,1.03664293040155,0,0.003095079664511106,0.0030263634866645405,1.0148208758313572e-5,0.0030263634866645405,-421.15225082742046,421.15844098674944,1,0.002796621570379858,0.003393537758642354,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3600,randsvd,512,512,gauss,50,100,0.0036232711266477,0.00287689193370333,790.597972914316,1.03664293040155,0,0.003012358545137344,0.003006200055871592,9.550640118925902e-6,0.003006200055871592,-420.6489737001845,420.65499841727484,1,0.0027228209883135516,0.003301896101961136,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3620,randsvd,512,512,gauss,50,100,0.00340763294291999,0.00284845581360803,790.4308625574489,1.03664293040155,0,0.0029661585393961367,0.0029851066264356156,9.314686432440104e-6,0.0029851066264356156,-420.45833221812694,420.4642645352057,1,0.00268021994044842,0.0032520971383438535,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3640,randsvd,512,512,gauss,50,100,0.00232297821448922,0.00273496016650122,790.2596799449797,1.03664293040155,0,0.0028980391913915626,0.002968927421118029,8.895189046664288e-6,0.002968927421118029,-420.39279257938784,420.39858865777063,1,0.0026186135500823786,0.0031774648327007465,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3660,randsvd,512,512,gauss,50,100,0.00340740969495615,0.0030902842172158,790.0817487415669,1.03664293040155,0,0.002961348141091645,0.0029742502808907945,9.283687902698343e-6,0.0029742502808907945,-419.97905383894454,419.9849765352267,1,0.002675885729019641,0.0032468105531636487,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3680,randsvd,512,512,gauss,50,100,0.00271158282511481,0.0025182804701304,789.911193362008,1.03664293040155,0,0.0028865808990720756,0.0029202275291945554,8.73690433528473e-6,0.0029202275291945554,-420.44437412919336,420.45014729099154,1,0.0026096525253038547,0.0031635092728402965,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3700,randsvd,512,512,gauss,50,100,0.00301773478056058,0.00273547232474998,789.7490755517935,1.03664293040155,0,0.002849856447057978,0.002863178763306393,8.500877918828326e-6,0.002863178763306393,-419.9502162650094,419.95591597790354,1,0.0025766942766211765,0.0031230186174947792,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3720,randsvd,512,512,gauss,50,100,0.00276278925492924,0.00267684139485938,789.5958140442892,1.03664293040155,0,0.0028141707075977594,0.002816099344430919,8.262739971456105e-6,0.002816099344430919,-419.68270886234546,419.6883372037607,1,0.0025448618063748274,0.0030834796088206914,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3740,randsvd,512,512,gauss,50,100,0.00264530333412778,0.00285971334280503,789.4432921706425,1.03664293040155,0,0.0027768350197784073,0.0027994039707112833,8.049720059448662e-6,0.0027994039707112833,-419.90161181869456,419.90716548873417,1,0.0025110202834501,0.0030426497561067147,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3760,randsvd,512,512,gauss,50,100,0.00203654204421546,0.00198324462852946,789.2883388776218,1.03664293040155,0,0.002670562098109235,0.002738057056957736,7.432625856537545e-6,0.002738057056957736,-419.45050798723145,419.45584911142765,1,0.00241513921598532,0.0029259849802331503,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3780,randsvd,512,512,gauss,50,100,0.00373222726662651,0.00331799992814748,789.1229331409721,1.03664293040155,0,0.002649921106985297,0.0027317244538759278,7.335474406522056e-6,0.0027317244538759278,-419.3956658894987,419.40096573171263,1,0.002396173024997573,0.0029036691889730206,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3800,randsvd,512,512,gauss,50,100,0.00214019292454885,0.00269323718601665,788.9693267430245,1.03664293040155,0,0.0026219925381039655,0.002738288077207775,7.207693497481837e-6,0.002738288077207775,-419.10604235834643,419.1112863434226,1,0.002370464258547096,0.002873520817660835,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3820,randsvd,512,512,gauss,50,100,0.00292549864003687,0.0028875158185993,788.8088939843868,1.03664293040155,0,0.0026047573364696144,0.0027330582127878316,7.12117652890759e-6,0.0027330582127878316,-419.09503452822514,419.1002440428981,1,0.002354743214122432,0.002854771458816797,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3840,randsvd,512,512,gauss,50,100,0.00361114369644523,0.00324083123692369,788.6376883497948,1.03664293040155,0,0.002663557960179665,0.0027484475186210864,7.449947749393868e-6,0.0027484475186210864,-418.7467862455076,418.75211336142803,1,0.002407837617031353,0.002919278303327977,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3860,randsvd,512,512,gauss,50,100,0.00284813222581771,0.00302351433449139,788.4643533548272,1.03664293040155,0,0.0027834645590438293,0.0027942054683357887,8.143830158303524e-6,0.0027942054683357887,-418.93025585687906,418.9358227859972,1,0.002516100504260002,0.0030508286138276565,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3880,randsvd,512,512,gauss,50,100,0.00320865369585592,0.00242498212488303,788.3233392142778,1.03664293040155,0,0.002714366437727591,0.0027332724500983034,7.76658911567485e-6,0.0027332724500983034,-418.4463147934628,418.45174352633825,1,0.0024532682664588747,0.002975464608996307,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3900,randsvd,512,512,gauss,50,100,0.0028794873814152,0.00274431982763637,788.1839163432745,1.03664293040155,0,0.0026795937285952138,0.0026984682866393254,7.575630342285239e-6,0.0026984682866393254,-418.6745148766692,418.6798740641264,1,0.0024217253719669186,0.002937462085223509,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3920,randsvd,512,512,gauss,50,100,0.00212702240112173,0.00284229845640851,788.0288663105812,1.03664293040155,0,0.002689632159547539,0.002695303260907422,7.63186007719762e-6,0.002695303260907422,-418.24549113732235,418.25087040164146,1,0.002430808564745133,0.0029484557543499454,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3940,randsvd,512,512,gauss,50,100,0.00261824135775064,0.00226647489251345,787.8835105006954,1.03664293040155,0,0.0026207463873894085,0.0026479808648262617,7.261270762958471e-6,0.0026479808648262617,-418.16975083990894,418.1749923326837,1,0.0023682849905490386,0.0028732077842297784,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3960,randsvd,512,512,gauss,50,100,0.00247469461350147,0.00220857620436138,787.7353358184182,1.03664293040155,0,0.002559803942361214,0.0025680671423292845,6.870713521522307e-6,0.0025680671423292845,-418.08930144382526,418.09442105170996,1,0.0023142258703317295,0.0028053820143906986,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
3980,randsvd,512,512,gauss,50,100,0.00187650814048051,0.00226701649684926,787.5802157843767,1.03664293040155,0,0.0025993513433021963,0.0025884346518819613,7.050970188685689e-6,0.0025884346518819613,-417.88869195026246,417.89389065294904,1,0.0023505726946810705,0.002848129991923322,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4000,randsvd,512,512,gauss,50,100,0.00282828787718317,0.00259767917642528,787.4414335750715,1.03664293040155,0,0.0026087430689009632,0.002571108842387179,7.155426950695706e-6,0.002571108842387179,-417.55619341944447,417.56141090558225,1,0.0023581284265825706,0.002859357711219356,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4020,randsvd,512,512,gauss,50,100,0.00237686026876639,0.00251705518692776,787.2929048020922,1.03664293040155,0,0.002590899192009761,0.0025515136375893065,7.07674538736556e-6,0.0025515136375893065,-417.62739935318024,417.63258115156424,1,0.0023416662463580963,0.002840132137661426,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4040,randsvd,512,512,gauss,50,100,0.00234885227891382,0.00229473623129732,787.1387682539481,1.03664293040155,0,0.002600160133782046,0.002563340080982504,7.102043159299401e-6,0.002563340080982504,-417.63854751986094,417.6437478401285,1,0.0023504821096975255,0.0028498381578665665,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4060,randsvd,512,512,gauss,50,100,0.00194073010750698,0.00243403789354109,786.9901392932185,1.03664293040155,0,0.002523873530532851,0.002552840280525514,6.746117293040239e-6,0.002552840280525514,-417.3789714341196,417.3840191811807,1,0.002280532350874374,0.002767214710191328,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4080,randsvd,512,512,gauss,50,100,0.00247968600427391,0.00245308771076618,786.8475193219003,1.03664293040155,0,0.0025263683279868813,0.0025407437659049985,6.79952638465965e-6,0.0025407437659049985,-417.38483873457346,417.3898914712295,1,0.002282065779847831,0.0027706708761259316,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4100,randsvd,512,512,gauss,50,100,0.00322031851052899,0.00218763556265738,786.6909392619445,1.03664293040155,0,0.0025750274740356164,0.002567118931569551,7.022047767693919e-6,0.002567118931569551,-417.3249981542045,417.3301482091526,1,0.002326759583110305,0.0028232953649609278,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4120,randsvd,512,512,gauss,50,100,0.00231879784545361,0.0024413621670773,786.5708836120252,1.03664293040155,0,0.002513451944225649,0.0025177278181354426,6.712136883805119e-6,0.0025177278181354426,-417.14963743660877,417.1546643404973,1,0.0022707243969285846,0.0027561794915227132,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4140,randsvd,512,512,gauss,50,100,0.00266778072519029,0.00263247751046066,786.4096532254734,1.03664293040155,0,0.002536137843835507,0.0025048780192229226,6.875179407970798e-6,0.0025048780192229226,-416.92801949752555,416.9330917732132,1,0.0022904799732797227,0.0027817957143912914,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4160,randsvd,512,512,gauss,50,100,0.0016018997509779,0.00213893003428034,786.2671795537728,1.03664293040155,0,0.0025452598773388403,0.002492713713087311,6.959304804563699e-6,0.002492713713087311,-416.5400582225369,416.54514874229164,1,0.0022981036290404457,0.002792416125637235,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4180,randsvd,512,512,gauss,50,100,0.00230606773108544,0.00265282238151067,786.1342318131162,1.03664293040155,0,0.0025146599497684187,0.0024851768197210315,6.748072983662173e-6,0.0024851768197210315,-416.4321317544521,416.43716107435165,1,0.0022712835005202934,0.002758036399016544,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4200,randsvd,512,512,gauss,50,100,0.00266884478332475,0.00240175277197742,785.9921395606691,1.03664293040155,0,0.00243174512877846,0.002449969483825178,6.327386057603553e-6,0.002449969483825178,-416.5328546583929,416.53771814865047,1,0.0021960770118097553,0.002667413245747165,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4220,randsvd,512,512,gauss,50,100,0.00197214778010892,0.00209265707364828,785.8562255631832,1.03664293040155,0,0.002440838642444503,0.0024725017410886056,6.389848083683726e-6,0.0024725017410886056,-416.7573906195902,416.76227229687504,1,0.0022040101602357103,0.0026776671246532954,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4240,randsvd,512,512,gauss,50,100,0.00112969516805965,0.00170389737337262,785.7072581450863,1.03664293040155,0,0.0024166935038822763,0.0024466778018165467,6.235190231219847e-6,0.0024466778018165467,-416.5799523695838,416.5847857565916,1,0.002182748637744534,0.002650638370020019,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4260,randsvd,512,512,gauss,50,100,0.00252108352997048,0.00281733509092167,785.5560705572342,1.03664293040155,0,0.002437063061238029,0.002473534233862516,6.266699003091732e-6,0.002473534233862516,-416.03825472515325,416.0431288512757,1,0.0022025278340936393,0.002671598288382419,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4280,randsvd,512,512,gauss,50,100,0.00211030209741845,0.00254627545740985,785.4186144518985,1.03664293040155,0,0.0023908644245218768,0.0024263173018892687,6.072293681265516e-6,0.0024263173018892687,-416.19739601919247,416.2021777480415,1,0.0021599957290457552,0.0026217331199979983,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4300,randsvd,512,512,gauss,50,100,0.0021107023125639,0.00217875849739418,785.2749011379123,1.03664293040155,0,0.0024174335083850286,0.0024029886571580667,6.1705542968331425e-6,0.0024029886571580667,-416.1569712580345,416.1618061250513,1,0.002184704373988289,0.002650162642781768,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4320,randsvd,512,512,gauss,50,100,0.00238741408445521,0.00237983930486054,785.1322980877037,1.03664293040155,0,0.002508151893463562,0.0024512245023365145,6.6167996511077295e-6,0.0024512245023365145,-416.12762435837436,416.13264066216124,1,0.0022671543267800617,0.002749149460147062,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4340,randsvd,512,512,gauss,50,100,0.0030570255675013,0.00278967620045734,784.9866596808151,1.03664293040155,0,0.0024864375854504648,0.0024567794585950674,6.4776688075976485e-6,0.0024567794585950674,-415.81999697090447,415.82496984607536,1,0.0022479871966634246,0.002724887974237505,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4360,randsvd,512,512,gauss,50,100,0.0022924093967977,0.00307753666903927,784.8388376183868,1.03664293040155,0,0.0024484293901909366,0.002435921180786318,6.276000492146201e-6,0.002435921180786318,-415.972557332573,415.9774541913534,1,0.0022137201704906405,0.002683138609891233,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4380,randsvd,512,512,gauss,50,100,0.00222803612762568,0.00241193664111942,784.6897665719209,1.03664293040155,0,0.002462975478823603,0.002452160338994525,6.351855477506153e-6,0.002452160338994525,-415.5090923141333,415.5140182650909,1,0.0022268521108578824,0.002699098846789323,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4400,randsvd,512,512,gauss,50,100,0.00208876571901365,0.00242492700762391,784.5397600024867,1.03664293040155,0,0.0024868181757240187,0.002512089393147161,6.472312491783519e-6,0.002512089393147161,-415.3375607004116,415.34253433676304,1,0.002248466393377391,0.002725169958070646,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4420,randsvd,512,512,gauss,50,100,0.00202492710718197,0.00230976551338756,784.404933813888,1.03664293040155,0,0.002421913548092879,0.0024443437740472892,6.127898608461634e-6,0.0024443437740472892,-415.28139586925664,415.2862396963529,1,0.0021899902114158724,0.002653836884769886,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4440,randsvd,512,512,gauss,50,100,0.00265223715717774,0.0024915383160827,784.2694121541795,1.03664293040155,0,0.0024437536312442542,0.002425146251113828,6.281548270386975e-6,0.002425146251113828,-415.21366404774244,415.218551555005,1,0.002208940696839502,0.0026785665656490066,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4460,randsvd,512,512,gauss,50,100,0.0022170621420408102,0.00232221037034106,784.1235604566273,1.03664293040155,0,0.0024845352838951287,0.0024071093614639726,6.490280339800151e-6,0.0024071093614639726,-414.624377281814,414.6293463523818,1,0.002245852885525676,0.0027232176822645816,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4480,randsvd,512,512,gauss,50,100,0.00249629502855334,0.00201400043346483,783.9870851113786,1.03664293040155,0,0.0024607395951310443,0.002378248747765166,6.380932543757239e-6,0.002378248747765166,-414.5228045260037,414.5277260051939,1,0.0022240763899981355,0.002697402800263953,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4500,randsvd,512,512,gauss,50,100,0.00190605581783437,0.00209385294510416,783.8544960628752,1.03664293040155,0,0.002375106900368758,0.002292151486903131,6.021317711939526e-6,0.002292151486903131,-414.61975657088436,414.62450678468514,1,0.002145209300791511,0.002605004499946005,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4520,randsvd,512,512,gauss,50,100,0.00201336495546769,0.00219951899907331,783.7303389523347,1.03664293040155,0,0.002330992902745876,0.0022651985140116878,5.825224939540439e-6,0.0022651985140116878,-414.6757486302314,414.68041061603685,1,0.002104869758747441,0.002557116046744311,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4540,randsvd,512,512,gauss,50,100,0.00136687051598559,0.00199096974777695,783.6102042815027,1.03664293040155,0,0.0022647745796046297,0.0022249446015983596,5.489913741249442e-6,0.0022249446015983596,-414.7768773136826,414.7814068628418,1,0.0020452559284344666,0.0024842932307747928,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4560,randsvd,512,512,gauss,50,100,0.00159125556327475,0.00197613930369099,783.4741538047858,1.03664293040155,0,0.00219802632705222,0.002207883715726439,5.185738243130228e-6,0.002207883715726439,-414.3541550746418,414.3585511272959,1,0.0019846756817167455,0.0024113769723876945,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4580,randsvd,512,512,gauss,50,100,0.00315091263480809,0.00263569412347039,783.3254633095205,1.03664293040155,0,0.002265136160426462,0.002263904423477084,5.570214684212008e-6,0.002263904423477084,-414.59491928499307,414.5994495573139,1,0.0020440178882847305,0.0024862544325681937,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4600,randsvd,512,512,gauss,50,100,0.0028868336196761,0.00269868221164632,783.1964127806868,1.03664293040155,0,0.002276642797172973,0.0023024710769499854,5.599686315761251e-6,0.0023024710769499854,-413.9321034971663,413.9366567827607,1,0.0020549403357794918,0.0024983452585664546,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4620,randsvd,512,512,gauss,50,100,0.00120216570135792,0.00174993814308754,783.0522617917044,1.03664293040155,0,0.0023175492671627155,0.002334450516317292,5.808403635683581e-6,0.002334450516317292,-414.22199081826494,414.22662591679926,1,0.0020917528432540084,0.0025433456910714226,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4640,randsvd,512,512,gauss,50,100,0.00201121463958399,0.00162502727110641,782.924175736715,1.03664293040155,0,0.0023178340185027557,0.0023201123655277743,5.786510324491973e-6,0.0023201123655277743,-414.1270169529251,414.13165262096214,1,0.0020924635376533543,0.002543204499352157,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4660,randsvd,512,512,gauss,50,100,0.00262859719178759,0.00246410682399591,782.7983106133374,1.03664293040155,0,0.0022936312990419114,0.0023007742304368473,5.674471320811478e-6,0.0023007742304368473,-413.5619370242592,413.56652428685726,1,0.0020704533059903627,0.00251680929209346,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4680,randsvd,512,512,gauss,50,100,0.00235546319348957,0.00237632142912444,782.6728490490624,1.03664293040155,0,0.00220620610488673,0.0022236551990784635,5.177846827272267e-6,0.0022236551990784635,-413.8842436128994,413.8886560251091,1,0.0019930178549128763,0.0024193943548605837,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4700,randsvd,512,512,gauss,50,100,0.00198554743340475,0.00180489161179585,782.5442838906806,1.03664293040155,0,0.0022325726428367495,0.002208483588498245,5.2852474385209966e-6,0.002208483588498245,-413.65617070226864,413.66063584755426,1,0.0020171847302592315,0.0024479605554142674,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4720,randsvd,512,512,gauss,50,100,0.00249318546870023,0.0022785840862219,782.4167395946984,1.03664293040155,0,0.0022016932134107134,0.002189266752374019,5.150423022749267e-6,0.002189266752374019,-413.7540224915082,413.758425877935,1,0.001989070275127104,0.0024143161516943226,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4740,randsvd,512,512,gauss,50,100,0.00232739085817682,0.00186429528896233,782.2800306471213,1.03664293040155,0,0.0021839944252322998,0.0021926478541060297,5.065470702261537e-6,0.0021926478541060297,-413.58147036247414,413.58583835132464,1,0.001973132305010506,0.0023948565454540937,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4760,randsvd,512,512,gauss,50,100,0.00263795095109673,0.00251613363890405,782.1620086648841,1.03664293040155,0,0.002166168307872148,0.0021579068660310557,4.960400505835552e-6,0.0021579068660310557,-413.2261389920679,413.2304713286837,1,0.0019575045441067754,0.0023748320716375205,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4780,randsvd,512,512,gauss,50,100,0.00143765799885409,0.00181958047395506,782.0352400617131,1.03664293040155,0,0.002160947367987425,0.0021397414674324826,4.9475231119876355e-6,0.0021397414674324826,-413.2864317647044,413.2907536594404,1,0.0019525546298832619,0.0023693401060915884,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4800,randsvd,512,512,gauss,50,100,0.00211932229535894,0.00217636068023355,781.8964847157807,1.03664293040155,0,0.002178496592805371,0.00214923815090361,5.002794133387874e-6,0.00214923815090361,-413.2333855241854,413.23774251737103,1,0.001968943062801306,0.002388050122809436,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4820,randsvd,512,512,gauss,50,100,0.00202264436263573,0.00219319122606259,781.7676749429836,1.03664293040155,0,0.0021932614295318256,0.0021405557430282393,5.077060866905753e-6,0.0021405557430282393,-413.48688874063504,413.49127526349406,1,0.0019821582132243175,0.002404364645839334,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4840,randsvd,512,512,gauss,50,100,0.00153990614321947,0.00204887828276968,781.6512371864134,1.03664293040155,0,0.002177056696949589,0.002122500563461161,5.034494265544316e-6,0.002122500563461161,-413.2233616276218,413.2277157410157,1,0.001966840298905489,0.0023872730949936888,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4860,randsvd,512,512,gauss,50,100,0.00223426484896433,0.00214078358811398,781.5474159122832,1.03664293040155,0,0.002134303763677899,0.0021067840363645962,4.848534194332236e-6,0.0021067840363645962,-412.90856222059534,412.9128308281227,1,0.001928006296215977,0.0023406012311398207,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4880,randsvd,512,512,gauss,50,100,0.00217727069592126,0.00189931128871569,781.4145523817826,1.03664293040155,0,0.0021383947716907517,0.0021424443614779876,4.851892550974573e-6,0.0021424443614779876,-412.9244622919679,412.9287390815113,1,0.0019320258702126205,0.002344763673168883,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4900,randsvd,512,512,gauss,50,100,0.00303837408530603,0.00190162718098456,781.2946800707713,1.03664293040155,0,0.00208275170535053,0.0021045324408284485,4.621257337630267e-6,0.0021045324408284485,-412.79508776974063,412.79925327315135,1,0.0018813474038824744,0.0022841560068185855,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4920,randsvd,512,512,gauss,50,100,0.00224207155951392,0.00212561229471072,781.1810701087353,1.03664293040155,0,0.002029183750875927,0.002067297190285654,4.3735686564598344e-6,0.002067297190285654,-412.7440222200674,412.7480805875692,1,0.0018332511789260323,0.0022251163228258217,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4940,randsvd,512,512,gauss,50,100,0.00264790725844617,0.00210011803091117,781.0607304455666,1.03664293040155,0,0.0020294983325212838,0.002074386475404005,4.346526473999491e-6,0.002074386475404005,-412.36030142721313,412.3643604238782,1,0.0018341724344788824,0.002224824230563685,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4960,randsvd,512,512,gauss,50,100,0.00332458331311217,0.00192336505087829,780.9440800738264,1.03664293040155,0,0.0020848045942276033,0.0020990592303681624,4.599675215327259e-6,0.0020990592303681624,-412.5388925684574,412.5430621776459,1,0.0018838711407175744,0.0022857380477376323,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
4980,randsvd,512,512,gauss,50,100,0.00363848254270392,0.00329820942923501,780.816510738448,1.03664293040155,0,0.0021105582134572764,0.0020964051863979613,4.764500579015234e-6,0.0020964051863979613,-412.43672431446515,412.4409454308921,1,0.0019060563088293253,0.0023150601180852272,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5000,randsvd,512,512,gauss,50,100,0.00182986728558746,0.00164504913299065,780.7068662564885,1.03664293040155,0,0.0020576822431927527,0.0020726635033024763,4.528994564446204e-6,0.0020726635033024763,-412.16918796061196,412.1733033250984,1,0.0018582985827485174,0.002257065903636988,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5020,randsvd,512,512,gauss,50,100,0.00255641539082584,0.00169849008029857,780.6024159228539,1.03664293040155,0,0.0020549537212429256,0.0020623837693199048,4.512315392591828e-6,0.0020623837693199048,-411.90559311116937,411.9097030186119,1,0.0018559375399091781,0.0022539699025766733,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5040,randsvd,512,512,gauss,50,100,0.00225305373145661,0.00207241664507175,780.4884202555718,1.03664293040155,0,0.002019116467388866,0.002053128572261312,4.374343588899052e-6,0.002053128572261312,-411.9940218139441,411.9980600468789,1,0.0018231665380138672,0.0022150663967638647,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5060,randsvd,512,512,gauss,50,100,0.00207817637114416,0.00199722173681224,780.3770150992019,1.03664293040155,0,0.0019787536146985626,0.0020123881746068823,4.238712211630321e-6,0.0020123881746068823,-411.84396429401636,411.8479218012458,1,0.0017858654278868809,0.0021716418015102447,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5080,randsvd,512,512,gauss,50,100,0.00262670496304666,0.00217191109181268,780.2530079089173,1.03664293040155,0,0.0019473501574611932,0.0019733018171352408,4.081525167738641e-6,0.0019733018171352408,-412.0613818023967,412.06527650271164,1,0.0017580722593622232,0.002136628055560163,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5100,randsvd,512,512,gauss,50,100,0.00256916428421688,0.00216022398008557,780.1456336819195,1.03664293040155,0,0.0019593890896406926,0.001954003050656902,4.18612661111238e-6,0.001954003050656902,-411.79925645233095,411.8031752305102,1,0.0017677011254826878,0.002151077053798697,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5120,randsvd,512,512,gauss,50,100,0.00187604596507445,0.00231418818641829,780.031515474101,1.03664293040155,0,0.001963362231582256,0.001965608559801717,4.186341719124085e-6,0.001965608559801717,-411.49337818966944,411.49730491413266,1,0.0017716693424553033,0.002155055120709209,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5140,randsvd,512,512,gauss,50,100,0.00197530332858038,0.0020395836932196,779.9072951639658,1.03664293040155,0,0.0020073319807296765,0.0019808140853468546,4.390562376123838e-6,0.0019808140853468546,-411.59978953782445,411.6038042017859,1,0.0018110191249228105,0.0022036448365365426,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5160,randsvd,512,512,gauss,50,100,0.00187892449825695,0.00175601079805783,779.7970628098101,1.03664293040155,0,0.001993745050147627,0.001984320326171046,4.289415141902632e-6,0.001984320326171046,-411.7104486264249,411.7144361165252,1,0.0017997066409734526,0.002187783459321801,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5180,randsvd,512,512,gauss,50,100,0.0014576217536736,0.00193589022986161,779.684426030792,1.03664293040155,0,0.0019687161349708957,0.0019810893608703316,4.152130451046249e-6,0.0019810893608703316,-411.39857756443575,411.4025149967057,1,0.0017778081208716344,0.002159624149070157,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5200,randsvd,512,512,gauss,50,100,0.00146056247871961,0.00173625826169736,779.5678798804252,1.03664293040155,0,0.0019897668552762908,0.0020009185800884733,4.198117996810863e-6,0.0020009185800884733,-411.1203819427163,411.1243614764268,1,0.0017978045371916365,0.002181729173360945,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5220,randsvd,512,512,gauss,50,100,0.00166397764418844,0.00187177971460393,779.450920200766,1.03664293040155,0,0.001988955039512079,0.0019960839716144105,4.181216181116313e-6,0.0019960839716144105,-411.2272642874936,411.2312421975726,1,0.0017973795357036902,0.002180530543320468,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5240,randsvd,512,512,gauss,50,100,0.00142188777060424,0.00179806119988375,779.3425406030892,1.03664293040155,0,0.0019340594937516358,0.001955311633761298,3.9124244042298035e-6,0.001955311633761298,-411.202047499471,411.2059156184585,1,0.0017487440368440805,0.0021193749506591914,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5260,randsvd,512,512,gauss,50,100,0.00173058096065607,0.00191965378850975,779.2425355557954,1.03664293040155,0,0.0019150622264850095,0.0019425244789021423,3.821660730327506e-6,0.0019425244789021423,-410.8180036505401,410.8218337749931,1,0.0017319089340990695,0.0020982155188709493,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5280,randsvd,512,512,gauss,50,100,0.00221790041186557,0.00186265791630962,779.127382972692,1.03664293040155,0,0.0019162294118922304,0.0019331339360294888,3.854140835869773e-6,0.0019331339360294888,-410.82340872997605,410.82724118879986,1,0.001732299460823849,0.002100159362960612,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5300,randsvd,512,512,gauss,50,100,0.00223407916465415,0.0023750841808253,779.0071901953515,1.03664293040155,0,0.0019147074674548453,0.0019274611806952562,3.842990043955323e-6,0.0019274611806952562,-411.0677885830933,411.0716179980282,1,0.0017310437819836562,0.002098371152926034,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5320,randsvd,512,512,gauss,50,100,0.00205949590250375,0.00204484294824922,778.8756937077284,1.03664293040155,0,0.001951069174274919,0.001955156560422085,4.020978812948258e-6,0.001955156560422085,-410.5693625429609,410.5732646813094,1,0.0017632004191954064,0.002138937929354432,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5340,randsvd,512,512,gauss,50,100,0.00187589489099684,0.00216324485975057,778.7660391943969,1.03664293040155,0,0.0019500106277566816,0.001958607066211918,4.032938563533287e-6,0.001958607066211918,-410.43382258360725,410.43772260486276,1,0.0017618626875203873,0.002138158567992976,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5360,randsvd,512,512,gauss,50,100,0.00245810604201471,0.00249712078199651,778.6518206410659,1.03664293040155,0,0.0020048239509509497,0.0019829803672461468,4.289063833499116e-6,0.0019829803672461468,-410.5594120153923,410.56342166329415,1,0.001810793487932288,0.0021988544139696113,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5380,randsvd,512,512,gauss,50,100,0.00303140409777016,0.00236782323439448,778.5454187345877,1.03664293040155,0,0.002004073893631632,0.0019857142567309347,4.2848027651670694e-6,0.0019857142567309347,-410.76351833864675,410.76752648643406,1,0.0018101398365585014,0.002198007950704763,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5400,randsvd,512,512,gauss,50,100,0.00161291479327978,0.00164173944954002,778.4383263593455,1.03664293040155,0,0.001997053881197531,0.0019674745575391857,4.247920751661828e-6,0.0019674745575391857,-410.71105714489255,410.715051252655,1,0.0018039562846824413,0.002190151477712621,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5420,randsvd,512,512,gauss,50,100,0.00226200890710922,0.00192385604875719,778.3367859944555,1.03664293040155,0,0.0019086190648922082,0.001928038676913346,3.878639816820834e-6,0.001928038676913346,-410.20487884048157,410.2086960786114,1,0.0017241054612747552,0.0020931326685096614,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5440,randsvd,512,512,gauss,50,100,0.00182139279647635,0.00149360811685769,778.2178554198462,1.03664293040155,0,0.0019531555493303163,0.0019416121351461858,4.054696419986068e-6,0.0019416121351461858,-409.9845739961366,409.9884803072353,1,0.0017645007591576656,0.002141810339502967,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5460,randsvd,512,512,gauss,50,100,0.00177536203470846,0.00170693124650259,778.117002597733,1.03664293040155,0,0.0018841853494571074,0.001902402756159535,3.7468372139474513e-6,0.001902402756159535,-410.160059785415,410.16382815611394,1,0.0017028338805384086,0.002065536818375806,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5480,randsvd,512,512,gauss,50,100,0.00118174059992549,0.00163782813384199,778.0089258364957,1.03664293040155,0,0.0018903717533688524,0.0018846409540455007,3.7865365459358833e-6,0.0018846409540455007,-409.86928870830343,409.8730694518101,1,0.00170806206801296,0.0020726814387247447,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5500,randsvd,512,512,gauss,50,100,0.00233451775746478,0.00205674771639643,777.9054820960948,1.03664293040155,0,0.001856724371104864,0.001865455140215047,3.65914927906099e-6,0.001865455140215047,-409.66380839187576,409.667521840618,1,0.0016775075668572946,0.0020359411753524334,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5520,randsvd,512,512,gauss,50,100,0.00125643007399421,0.00168192282313157,777.7972936613529,1.03664293040155,0,0.00187775989394785,0.001853502363024915,3.7380817809475447e-6,0.001853502363024915,-409.844329779343,409.8480852991309,1,0.0016966204357478573,0.002058899352147843,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5540,randsvd,512,512,gauss,50,100,0.00237714530575744,0.00205828016740622,777.6976534723696,1.03664293040155,0,0.0018262861732855247,0.0018351280717558557,3.5456903010387527e-6,0.0018351280717558557,-409.6074999338701,409.6111525062167,1,0.0016498697288767487,0.002002702617694301,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5560,randsvd,512,512,gauss,50,100,0.00172311267719711,0.00177077801732431,777.5913504041814,1.03664293040155,0,0.0018472851107743146,0.0018384619611899074,3.6288857598035977e-6,0.0018384619611899074,-409.94661435359774,409.9503089238193,1,0.0016688109644296286,0.0020257592571190004,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5580,randsvd,512,512,gauss,50,100,0.00177594532302714,0.00167052477330397,777.4832987420059,1.03664293040155,0,0.0018265551335131436,0.001837963118699439,3.4909071810832684e-6,0.001837963118699439,-409.53901628332846,409.5426693935955,1,0.0016515068663575643,0.002001603400668723,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5600,randsvd,512,512,gauss,50,100,0.00156311042871381,0.00188959501004524,777.3836192261471,1.03664293040155,0,0.0018013625843200007,0.0018435634769605495,3.399518524418792e-6,0.0018435634769605495,-409.54725024584343,409.5508529710121,1,0.0016286208119864862,0.0019741043566535153,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5620,randsvd,512,512,gauss,50,100,0.0016027645857249,0.00163680745223746,777.2766271729888,1.03664293040155,0,0.001805735101261359,0.0018307173611048163,3.4432182559611268e-6,0.0018307173611048163,-409.4752615116051,409.47887298180757,1,0.0016318866038950973,0.0019795835986276206,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5640,randsvd,512,512,gauss,50,100,0.00228143844950044,0.00181000743423973,777.1732703421494,1.03664293040155,0,0.0018082120380546365,0.00181065617254738,3.4570864084804055e-6,0.00181065617254738,-409.3749687569921,409.37858518106816,1,0.0016340137901733039,0.001982410285935969,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5660,randsvd,512,512,gauss,50,100,0.00217670215180108,0.00206593493537062,777.0706425822511,1.03664293040155,0,0.0017905306586068143,0.001817745180270771,3.392951231707285e-6,0.001817745180270771,-409.56235309780254,409.5659341591197,1,0.001617955820824956,0.0019631054963886725,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5680,randsvd,512,512,gauss,50,100,0.0016511543240145,0.00172038682603375,776.9524341764686,1.03664293040155,0,0.0018055442963240827,0.0018210986783407488,3.5064608377981997e-6,0.0018210986783407488,-409.16351733131705,409.16712841990966,1,0.001630106500804339,0.0019809820918438264,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5700,randsvd,512,512,gauss,50,100,0.00212095600040116,0.00176376265689465,776.8364507862331,1.03664293040155,0,0.0018387053030825104,0.00185410653502128,3.6616280896913864e-6,0.00185410653502128,-409.23046266974796,409.23414008035417,1,0.0016594278058602657,0.0020179828003047554,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5720,randsvd,512,512,gauss,50,100,0.00184081056632049,0.00188680667754637,776.7274530200542,1.03664293040155,0,0.0018249383595318634,0.0018519954812680698,3.577450742748834e-6,0.0018519954812680698,-408.89930809740605,408.90295797412506,1,0.0016477335534392347,0.002002143165624492,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5740,randsvd,512,512,gauss,50,100,0.00184857038408113,0.00178003006134785,776.6162503241405,1.03664293040155,0,0.0018151762269725407,0.0018507014376972892,3.5302702415936005e-6,0.0018507014376972892,-409.18361422105846,409.1872445735124,1,0.0016391438144379637,0.001991208639507118,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5760,randsvd,512,512,gauss,50,100,0.0021871035262487,0.00179888573766053,776.4996984196628,1.03664293040155,0,0.0018462882509408102,0.0018651158129670113,3.6697460342956472e-6,0.0018651158129670113,-408.79659238734615,408.800284963848,1,0.001666812131821259,0.0020257643700603615,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5780,randsvd,512,512,gauss,50,100,0.00159363895500942,0.00197229868460503,776.3887557144442,1.03664293040155,0,0.0018433479416778114,0.0018536392726667232,3.6346058489431398e-6,0.0018536392726667232,-408.72974720344155,408.73343389932495,1,0.0016647331893575273,0.0020219626939980955,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5800,randsvd,512,512,gauss,50,100,0.00157376509575601,0.00183857454964628,776.2865708778949,1.03664293040155,0,0.0018299445555730069,0.0018158548261958684,3.54843717211806e-6,0.0018158548261958684,-408.64351789535175,408.64717778446294,1,0.0016534597888673264,0.0020064293222786874,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5820,randsvd,512,512,gauss,50,100,0.00157515203075847,0.0016161495172672799,776.1865857515055,1.03664293040155,0,0.0018506595224813643,0.0018034901096296175,3.6207581587862822e-6,0.0018034901096296175,-408.9656399949514,408.9693413139963,1,0.0016723853520889925,0.0020289336928737364,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5840,randsvd,512,512,gauss,50,100,0.00171855808070479,0.00209849954208194,776.0923778338453,1.03664293040155,0,0.0018142547093418424,0.0017861043359034853,3.498491900365633e-6,0.0017861043359034853,-408.3726664912225,408.3762950006412,1,0.0016390163810489564,0.0019894930376347284,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5860,randsvd,512,512,gauss,50,100,0.00217235188282582,0.00199924458896944,775.9916096791004,1.03664293040155,0,0.0017804733896261565,0.001763994016598876,3.3612730869054277e-6,0.001763994016598876,-408.4063460311083,408.4099069778875,1,0.0016087060598953438,0.0019522407193569692,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5880,randsvd,512,512,gauss,50,100,0.0010500552248112,0.00131571670458218,775.8736485382548,1.03664293040155,0,0.0017943254363432676,0.0017795112858006578,3.440878977134497e-6,0.0017795112858006578,-408.4885413641275,408.49213001500016,1,0.0016205360042432038,0.0019681148684433315,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5900,randsvd,512,512,gauss,50,100,0.00189711903364538,0.00179903919909156,775.7703326899083,1.03664293040155,0,0.0017951418481825503,0.001774480200667722,3.4435203612874468e-6,0.001774480200667722,-408.42029793591513,408.42388821961146,1,0.0016212857243167256,0.001968997972048375,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5920,randsvd,512,512,gauss,50,100,0.00124652692979648,0.00175112561903193,775.6716745912969,1.03664293040155,0,0.0017661561930919758,0.0017669143092496579,3.3531872251916934e-6,0.0017669143092496579,-408.31128217128554,408.3148144836717,1,0.0015945955890749356,0.001937716797109016,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5940,randsvd,512,512,gauss,50,100,0.00141269189682413,0.00147937144866768,775.5823117064856,1.03664293040155,0,0.0017698797935157703,0.0017532565757525805,3.3571012984185006e-6,0.0017532565757525805,-407.9037004170423,407.90724017662933,1,0.0015982190899694517,0.0019415404970620888,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5960,randsvd,512,512,gauss,50,100,0.00120208785327295,0.00176416774911397,775.4653506291506,1.03664293040155,0,0.0018170283279886918,0.0017716458518405409,3.5376894403672297e-6,0.0017716458518405409,-408.2969531937225,408.3005872503785,1,0.0016408110381063593,0.001993245617871024,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
5980,randsvd,512,512,gauss,50,100,0.00218872445237263,0.00169796548086601,775.3672761496648,1.03664293040155,0,0.0017687711607441796,0.0017478378908916202,3.318107179525072e-6,0.0017478378908916202,-408.1811263815412,408.18466392386273,1,0.0015981103241503765,0.0019394319973379827,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6000,randsvd,512,512,gauss,50,100,8.4978345399269e-4,0.00168298340323705,775.2764196916228,1.03664293040155,0,0.001722075695274946,0.001713787812157345,3.1624088250524205e-6,0.001713787812157345,-408.035641979757,408.03908613114754,1,0.0015554669967899224,0.0018886843937599694,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6020,randsvd,512,512,gauss,50,100,0.00184658078293027,0.00171463286460901,775.1752753597955,1.03664293040155,0,0.0017424810993349807,0.0017221774218876532,3.2371015487800636e-6,0.0017221774218876532,-407.9311552783359,407.9346402405345,1,0.0015739163236727887,0.0019110458749971727,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6040,randsvd,512,512,gauss,50,100,0.00214829571801174,0.00170668942158844,775.0760467559154,1.03664293040155,0,0.0017518588589955388,0.0017519961537243542,3.25091153203807e-6,0.0017519961537243542,-407.67898035277784,407.68248407049583,1,0.0015829349041100909,0.0019207828138809867,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6060,randsvd,512,512,gauss,50,100,0.00148299288248091,0.00161936291646607,774.9758640248227,1.03664293040155,0,0.0016884954136672313,0.0017272974928276626,3.0079532706115937e-6,0.0017272974928276626,-408.00551863899295,408.00889562982024,1,0.0015260063232174386,0.001850984504117024,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6080,randsvd,512,512,gauss,50,100,0.00171763489180266,0.00168517396584805,774.8781639126449,1.03664293040155,0,0.0016727757271190991,0.001700066206911321,2.9553655329155346e-6,0.001700066206911321,-407.4501588022436,407.45350435369784,1,0.0015117132896999982,0.0018338381645382,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6100,randsvd,512,512,gauss,50,100,0.00138350726754478,0.00151424430423614,774.7851457048777,1.03664293040155,0,0.001679202616051671,0.001695216425079057,2.979835072764025e-6,0.001695216425079057,-407.45525546637754,407.45861387160966,1,0.001517474778793757,0.001840930453309585,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6120,randsvd,512,512,gauss,50,100,0.00168916951731677,0.00165378892442261,774.6902235964393,1.03664293040155,0,0.0016395194569694517,0.0016637872224954603,2.8252194062557023e-6,0.0016637872224954603,-407.47676985608837,407.48004889500226,1,0.0014820433189555655,0.001796995594983338,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6140,randsvd,512,512,gauss,50,100,0.00189143151429342,0.00183461180927348,774.5827632748245,1.03664293040155,0,0.0016783484500126026,0.0016597698105576472,2.9958126022445502e-6,0.0016597698105576472,-407.4486783686312,407.4520350655312,1,0.0015161876094696518,0.0018405092905555533,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6160,randsvd,512,512,gauss,50,100,0.00130759821110089,0.00153016258635261,774.4871803772868,1.03664293040155,0,0.001655156819165747,0.0016292286760690603,2.9203900884073916e-6,0.0016292286760690603,-407.347622661383,407.3509329750213,1,0.0014950502696620478,0.0018152633686694462,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6180,randsvd,512,512,gauss,50,100,0.00165754114238553,0.00155867252067139,774.4013369207468,1.03664293040155,0,0.001643848341541376,0.0016221020548929145,2.8701334748021965e-6,0.0016221020548929145,-407.08586975793605,407.0891574546191,1,0.0014851253968429406,0.0018025712862398114,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6200,randsvd,512,512,gauss,50,100,0.00111216044442346,0.00142202913559255,774.3049443638367,1.03664293040155,0,0.001650148786847188,0.001629873816609116,2.8909319887854474e-6,0.001629873816609116,-407.01608102848184,407.0193813260555,1,0.0014908517848061425,0.0018094457888882336,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6220,randsvd,512,512,gauss,50,100,0.00154691604528822,0.00160759625822541,774.2202340308912,1.03664293040155,0,0.0016150019067251043,0.0016154360767496692,2.7772803317577294e-6,0.0016154360767496692,-407.16575325227,407.16898325608344,1,0.0014588675334207758,0.0017711362800294328,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6240,randsvd,512,512,gauss,50,100,0.00151530887123266,0.00130437851719783,774.1277473725646,1.03664293040155,0,0.0015777370461236306,0.0015910569783094545,2.6396043003731862e-6,0.0015910569783094545,-407.2701497177879,407.2733051918802,1,0.001425521826461535,0.0017299522657857262,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6260,randsvd,512,512,gauss,50,100,0.00178090469110372,0.0016666459240572,774.0290876259892,1.03664293040155,0,0.0015928736095661906,0.0016131316408556629,2.694432959606586e-6,0.0016131316408556629,-406.92404629204566,406.9272320392648,1,0.0014390856423924514,0.0017466615767399297,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6280,randsvd,512,512,gauss,50,100,0.00131957876890865,0.00178530414042689,773.9253827018509,1.03664293040155,0,0.0016188181857255026,0.0016368213011542635,2.790200114717853e-6,0.0016368213011542635,-406.89256717889197,406.8958048152634,1,0.0014623210687638452,0.00177531530268716,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6300,randsvd,512,512,gauss,50,100,0.00156559849158197,0.00158005700667274,773.8368629863754,1.03664293040155,0,0.0015909985549725668,0.001636327532716901,2.683849408242038e-6,0.001636327532716901,-407.0051405325126,407.0083225296225,1,0.0014375129193690034,0.00174448419057613,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6320,randsvd,512,512,gauss,50,100,0.00136454359047117,0.00144877875870586,773.7340957408101,1.03664293040155,0,0.0016216205102316185,0.001676551304921852,2.798551243221726e-6,0.001676551304921852,-406.67215022304276,406.6753934640632,1,0.001464889368643453,0.001778351651819784,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6340,randsvd,512,512,gauss,50,100,0.00179200978832406,0.00155704915208051,773.6382350122095,1.03664293040155,0,0.0016123719909446569,0.0016821971516707839,2.741276202684288e-6,0.0016821971516707839,-406.70034704017496,406.7035717841569,1,0.0014572529670952737,0.00176749101479404,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6360,randsvd,512,512,gauss,50,100,0.00137583480091243,0.00143901596721294,773.544599510635,1.03664293040155,0,0.001612322100877439,0.0016545282500972285,2.740516508440444e-6,0.0016545282500972285,-406.605741562925,406.60896620712674,1,0.0014572245727086173,0.0017674196290462607,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6380,randsvd,512,512,gauss,50,100,0.00153932188663164,0.00174667008957583,773.455074151912,1.03664293040155,0,0.0015997672834592162,0.0016316701430963412,2.712937274469123e-6,0.0016316701430963412,-406.3714591328596,406.3746586674265,1,0.0014454521419495683,0.001754082424968864,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6400,randsvd,512,512,gauss,50,100,0.00128301865031705,0.00159722293468994,773.3660387205846,1.03664293040155,0,0.0016142817971155083,0.0016199087204103134,2.7633864481667207e-6,0.0016199087204103134,-406.2668232264415,406.2700517900357,1,0.0014585384597271694,0.0017700251345038472,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6420,randsvd,512,512,gauss,50,100,0.00185706282408264,0.00178987676989776,773.2683424347169,1.03664293040155,0,0.0016167414615942414,0.001626365771279742,2.7497146349036766e-6,0.001626365771279742,-406.3889210053118,406.39215448823495,1,0.0014613838708365874,0.0017720990523518955,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6440,randsvd,512,512,gauss,50,100,0.00161853094493259,0.00147131618330937,773.1630103151092,1.03664293040155,0,0.0016600656600283333,0.0016304138105944694,2.9095983104716784e-6,0.0016304138105944694,-406.4894445512219,406.4927646825419,1,0.0015002552068435406,0.001819876113213126,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6460,randsvd,512,512,gauss,50,100,0.00167665239143046,0.00158357216048218,773.0685311414386,1.03664293040155,0,0.0016628832241662834,0.0016323216227731605,2.9178102608689683e-6,0.0016323216227731605,-406.31015416866074,406.3134799351091,1,0.0015028474081148283,0.0018229190402177385,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6480,randsvd,512,512,gauss,50,100,0.00130536658687221,0.0015549726688118,772.9773626369808,1.03664293040155,0,0.0016407394317374444,0.0016318879915157962,2.8352436314580864e-6,0.0016318879915157962,-406.2540864155453,406.25736789440884,1,0.0014829841687640953,0.0017984946947107935,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6500,randsvd,512,512,gauss,50,100,8.1015081074875e-4,0.00115333635981539,772.8777161868143,1.03664293040155,0,0.0016474849945436753,0.0016531588292939504,2.8613846813849617e-6,0.0016531588292939504,-406.3379178627694,406.34121283275846,1,0.0014890041455695236,0.001805965843517827,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6520,randsvd,512,512,gauss,50,100,0.00207746013851157,0.00170505598172508,772.7856419348104,1.03664293040155,0,0.0016770940427364334,0.0016326877025283073,2.982392052353546e-6,0.0016326877025283073,-406.1575079165747,406.16086210466017,1,0.0015152968314873572,0.0018388912539855095,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6540,randsvd,512,512,gauss,50,100,0.00149076414288254,0.00188767778101534,772.6834248156322,1.03664293040155,0,0.0016538114597254084,0.0016308686284323601,2.888866552822256e-6,0.0016308686284323601,-405.9731820314401,405.97648965435957,1,0.001494571372988161,0.0018130515464626557,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6560,randsvd,512,512,gauss,50,100,0.00120935330915773,0.00149860164087094,772.5965876709371,1.03664293040155,0,0.0016225027348164222,0.0016148190366967843,2.7850723847713764e-6,0.0016148190366967843,-405.71259271269474,405.7158377181643,1,0.0014661494863855663,0.001778855983247278,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6580,randsvd,512,512,gauss,50,100,0.00119979197029359,0.00126782668939632,772.5101820902893,1.03664293040155,0,0.0016061413228963795,0.0015823473519670224,2.7435320889338674e-6,0.0015823473519670224,-406.0185372694069,406.0217495520527,1,0.0014509584859022627,0.0017613241598904963,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6600,randsvd,512,512,gauss,50,100,0.00100545742711911,0.00122602095446234,772.4098667762814,1.03664293040155,0,0.00160953213983442,0.0015736306321123372,2.7582950430643726e-6,0.0015736306321123372,-406.1000624319526,406.1032814962322,1,0.0014539323433547528,0.001765131936314087,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6620,randsvd,512,512,gauss,50,100,0.00164382384382791,0.00175058868155343,772.3167101312162,1.03664293040155,0,0.0015780510300324093,0.0015644285785846328,2.6497268163360617e-6,0.0015644285785846328,-405.86148830425105,405.86464440631113,1,0.0014255442275321623,0.0017305578325326563,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6640,randsvd,512,512,gauss,50,100,0.00119692513941561,0.00123617868977119,772.2277623192099,1.03664293040155,0,0.0015329158873602395,0.001539903804903478,2.5042723348993666e-6,0.001539903804903478,-405.84770601526856,405.8507718470433,1,0.0013846540277586284,0.0016811777469618505,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6660,randsvd,512,512,gauss,50,100,0.00125955043352241,0.00148169344995983,772.133656027733,1.03664293040155,0,0.0015763638222499618,0.0015458797069787384,2.638636817448807e-6,0.0015458797069787384,-405.54890093457897,405.5520536622235,1,0.0014241765005425836,0.00172855114395734,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6680,randsvd,512,512,gauss,50,100,0.00198150443879017,0.00175972900341862,772.0409651173411,1.03664293040155,0,0.0016042910306446106,0.001572458762292896,2.7522328493426677e-6,0.001572458762292896,-405.5010868920005,405.50429547406173,1,0.0014488623171979528,0.0017597197440912685,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6700,randsvd,512,512,gauss,50,100,0.00167098686213546,0.00158751383799041,771.9471098375291,1.03664293040155,0,0.001623732559345937,0.00156689934230591,2.820591242893002e-6,0.00156689934230591,-405.53967127352786,405.5429187386465,1,0.0014663854598093472,0.001781079658882527,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6720,randsvd,512,512,gauss,50,100,0.00130574175042537,0.00135569812812107,771.849538516216,1.03664293040155,0,0.0016405363542910305,0.0015530287045231635,2.8745240723219825e-6,0.0015530287045231635,-405.247292399541,405.2505734722495,1,0.0014816920524745167,0.0017993806561075443,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6740,randsvd,512,512,gauss,50,100,0.00140066358724501,0.00178705845889437,771.7647659556643,1.03664293040155,0,0.0016299158591286382,0.0015498031653385638,2.838579428455162e-6,0.0015498031653385638,-405.5983121261046,405.6015719578229,1,0.0014720678202062869,0.0017877638980509896,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6760,randsvd,512,512,gauss,50,100,0.00159081906306249,0.00130474913029492,771.6647158825893,1.03664293040155,0,0.0016612914732769244,0.0015899588851015735,2.966807002527147e-6,0.0015899588851015735,-405.20715288294707,405.21047546589364,1,0.001499917566624806,0.0018226653799290429,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6780,randsvd,512,512,gauss,50,100,0.00121621983707616,0.00118040412989206,771.5777685506418,1.03664293040155,0,0.0016221976557999067,0.00155528978278136,2.798855174714219e-6,0.00155528978278136,-404.96507516403454,404.9683195593462,1,0.0014654580036946251,0.0017789373079051883,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6800,randsvd,512,512,gauss,50,100,0.00193343845367164,0.00157539839242441,771.4934960702274,1.03664293040155,0,0.001566983227020726,0.0015377898489496156,2.6111867609592156e-6,0.0015377898489496156,-405.1398302137594,405.1429641802134,1,0.0014155895864151019,0.0017183768676263503,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6820,randsvd,512,512,gauss,50,100,0.00152011680858691,0.0014277557413553,771.3973131547008,1.03664293040155,0,0.0015393179314342816,0.001546166639793381,2.5022278792385134e-6,0.001546166639793381,-405.24240427189517,405.245482907758,1,0.0013911166037252978,0.0016875192591432654,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6840,randsvd,512,512,gauss,50,100,0.00113980956230142,0.00165923179031059,771.3133478441836,1.03664293040155,0,0.0015555899558255873,0.0015552186443331827,2.5780142787736965e-6,0.0015552186443331827,-404.91729251534906,404.92040369526075,1,0.001405161040384498,0.0017060188712666765,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6860,randsvd,512,512,gauss,50,100,0.00147026516029701,0.00115248143239486,771.234979890613,1.03664293040155,0,0.0014741222698067963,0.001490772057588027,2.2890331517679244e-6,0.001490772057588027,-405.0641553771357,405.06710362167536,1,0.001332374998791004,0.0016158695408225886,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6880,randsvd,512,512,gauss,50,100,0.00127845383391261,0.00142398830729906,771.1528338156176,1.03664293040155,0,0.0014611659231348279,0.001496703682603003,2.2486862976785732e-6,0.001496703682603003,-404.79261709528635,404.79553942713267,1,0.0013206734356679686,0.0016016584106016871,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6900,randsvd,512,512,gauss,50,100,0.001467846729104,0.00142361954718662,771.0692066841523,1.03664293040155,0,0.0014512340207929071,0.001491947484353639,2.2257309028558863e-6,0.001491947484353639,-404.8677867365854,404.870689204627,1,0.0013114604716338316,0.0015910075699519827,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6920,randsvd,512,512,gauss,50,100,0.00186175391331643,0.00152668262400618,770.9909736098363,1.03664293040155,0,0.0014161818908802561,0.0014608627648177838,2.1315873859762922e-6,0.0014608627648177838,-404.71906179594555,404.7218941597273,1,0.00127939633618874,0.0015529674455717723,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6940,randsvd,512,512,gauss,50,100,0.00167209222944124,0.00158129853127089,770.9119661302565,1.03664293040155,0,0.0013818061470157314,0.0014262422270713648,2.0113928971632316e-6,0.0014262422270713648,-404.6830891396228,404.68585275191685,1,0.0012489330305638462,0.0015146792634676165,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6960,randsvd,512,512,gauss,50,100,0.00148055835830031,0.00114660961873635,770.8238607898238,1.03664293040155,0,0.0014210286421659037,0.0014419875985119846,2.146408829506279e-6,0.0014419875985119846,-404.81304766023015,404.81588971751444,1,0.001283768359718229,0.0015582889246135785,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
6980,randsvd,512,512,gauss,50,100,0.00150030190730857,0.00146135660350609,770.7340939116189,1.03664293040155,0,0.0014436391903019537,0.0014461491752997436,2.206797389272671e-6,0.0014461491752997436,-404.76923924274485,404.7721265211255,1,0.0013044614131795778,0.0015828169674243296,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7000,randsvd,512,512,gauss,50,100,0.00153083903401024,0.001486793886931,770.6484723010731,1.03664293040155,0,0.0014656722427289668,0.0014387565682590254,2.26256669309984e-6,0.0014387565682590254,-404.45959059270297,404.4625219371884,1,0.0013247468155459232,0.0016065976699120104,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7020,randsvd,512,512,gauss,50,100,0.00207764720375042,0.00182172675539107,770.5536863065739,1.03664293040155,0,0.0014957104202004596,0.0014557211289757785,2.351156172763455e-6,0.0014557211289757785,-404.2727061355827,404.27569755642315,1,0.0013520525564805878,0.0016393682839203315,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7040,randsvd,512,512,gauss,50,100,8.3031069030896e-4,0.00123725812786115,770.4681136324904,1.03664293040155,0,0.0015352911644463106,0.001483761426163048,2.4794498422401627e-6,0.001483761426163048,-404.66809342395885,404.6711640062877,1,0.001387765924822105,0.0016828164040705162,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7060,randsvd,512,512,gauss,50,100,0.00152816967408947,0.00125394759679545,770.3825653877764,1.03664293040155,0,0.0015170365678282736,0.0014856901024453823,2.4150923610340136e-6,0.0014856901024453823,-404.387619486719,404.3906535598546,1,0.0013714385249487154,0.0016626346107078318,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7080,randsvd,512,512,gauss,50,100,0.00152828108948664,0.00153366801100264,770.3070069420442,1.03664293040155,0,0.0014925908359106938,0.0014639860685443892,2.3503412085202647e-6,0.0014639860685443892,-404.3101302129802,404.3131153946521,1,0.0013489578718913614,0.001636223799930026,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7100,randsvd,512,512,gauss,50,100,8.6926666879814e-4,0.00127383943567857,770.2224194288633,1.03664293040155,0,0.0014883995924357964,0.0014565860416466839,2.3719340178006885e-6,0.0014565860416466839,-404.22230218323506,404.22527898242,1,0.0013441083519889355,0.0016326908328826574,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7120,randsvd,512,512,gauss,50,100,0.00131641719344484,0.0012579063108119,770.1386180049277,1.03664293040155,0,0.001445348959149139,0.0014273742820546487,2.23734604688449e-6,0.0014273742820546487,-403.89359513379526,403.8964858317135,1,0.0013052111751817419,0.001585486743116536,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7140,randsvd,512,512,gauss,50,100,0.00102136381847696,0.0011585730719073,770.0661169320072,1.03664293040155,0,0.0013872492385993405,0.0013970209420003342,2.058598841099827e-6,0.0013970209420003342,-404.19828995897484,404.201064457452,1,0.0012528259465604582,0.0015216725306382228,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7160,randsvd,512,512,gauss,50,100,0.00161492993889056,0.00169458689211884,769.9848129724173,1.03664293040155,0,0.0013855942913080697,0.0013784204864999287,2.0561842356597815e-6,0.0013784204864999287,-404.0518404913904,404.05461167997305,1,0.0012512498573835741,0.0015199387252325652,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7180,randsvd,512,512,gauss,50,100,8.854406155002e-4,0.00133704502689547,769.8890978705764,1.03664293040155,0,0.0014054779623786727,0.0014055167322758017,2.108906549692161e-6,0.0014055167322758017,-403.98768203175064,403.99049298767534,1,0.0012694220769647647,0.0015415338477925806,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7200,randsvd,512,512,gauss,50,100,0.00168566366688641,0.00147956039061252,769.7987127266257,1.03664293040155,0,0.0014364732744360429,0.0014421091573905722,2.173984116663745e-6,0.0014421091573905722,-403.73491868310214,403.73779162965104,1,0.0012983341024431763,0.0015746124464289094,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7220,randsvd,512,512,gauss,50,100,0.00144817629151653,0.00185699825505584,769.7126271917217,1.03664293040155,0,0.0014506225634397113,0.0014484423426273409,2.2114934981164165e-6,0.0014484423426273409,-403.84027205659885,403.8431733017257,1,0.0013112967784740704,0.0015899483484053522,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7240,randsvd,512,512,gauss,50,100,0.00116594001633364,0.0015399419430788,769.6314296390294,1.03664293040155,0,0.0014763738492310978,0.001451186360739145,2.282177199856264e-6,0.001451186360739145,-403.7193477998497,403.7223005475482,1,0.001334839013155557,0.0016179086853066386,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7260,randsvd,512,512,gauss,50,100,0.00184113069294538,0.00141259296477284,769.5425732445244,1.03664293040155,0,0.0014622087863978954,0.0014541263291082854,2.2290678857764855e-6,0.0014541263291082854,-403.6142761067085,403.61720052428126,1,0.0013223304969818268,0.001602087075813964,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7280,randsvd,512,512,gauss,50,100,0.0016320138780609,0.00124076235260858,769.4590099880331,1.03664293040155,0,0.0014440070212003507,0.001431414384587302,2.1746817069851506e-6,0.001431414384587302,-403.5154628089389,403.51835082298123,1,0.0013058456878633645,0.0015821683545373369,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7300,randsvd,512,512,gauss,50,100,0.00141905601191406,0.00133432908615079,769.3708611631771,1.03664293040155,0,0.0013975142188122904,0.0013963775652552296,2.0269334904554074e-6,0.0013963775652552296,-403.5070851368865,403.5098801653241,1,0.0012641287823044567,0.0015308996553201242,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7320,randsvd,512,512,gauss,50,100,9.6997069307723e-4,0.00121050669633903,769.2865774752611,1.03664293040155,0,0.0013992405444559592,0.0014091853647325697,2.0518119341413587e-6,0.0014091853647325697,-403.99901252288794,404.00181100397685,1,0.001265039022571099,0.0015334420663408194,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7340,randsvd,512,512,gauss,50,100,6.7215722286891e-4,0.0012044233356975,769.2087566599963,1.03664293040155,0,0.001374962988026225,0.0013922892620657952,1.9858788786713356e-6,0.0013922892620657952,-403.2257250224906,403.2284749484667,1,0.0012429352923311395,0.0015069906837213106,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7360,randsvd,512,512,gauss,50,100,0.00122891379598512,0.0011545024161776,769.1360648476158,1.03664293040155,0,0.0013277862465489326,0.0013620235521813518,1.859138148242336e-6,0.0013620235521813518,-403.23403179414265,403.2366873666358,1,0.0012000410742754213,0.0014555314188224439,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7380,randsvd,512,512,gauss,50,100,0.00211499689638405,0.00141662255802439,769.0628443516013,1.03664293040155,0,0.001313104578209924,0.0013434090791012087,1.826145227545952e-6,0.0013434090791012087,-403.37720609802966,403.3798323071861,1,0.00118649798537733,0.001439711171042518,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7400,randsvd,512,512,gauss,50,100,9.9459807893101e-4,0.00106201851621795,768.9838191776107,1.03664293040155,0,0.0013060879662295604,0.0013498724636420475,1.8316186678940117e-6,0.0013498724636420475,-403.5616017676392,403.56421394357164,1,0.0011792917786310384,0.0014328841538280824,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7420,randsvd,512,512,gauss,50,100,0.00136112886977998,0.00127445672777379,768.9078269579386,1.03664293040155,0,0.0012996072241385466,0.0013180376854897125,1.7967035805276403e-6,0.0013180376854897125,-403.3331923678663,403.3357915823146,1,0.0011740253726278693,0.001425189075649224,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7440,randsvd,512,512,gauss,50,100,9.1872259622321e-4,0.00121877499207423,768.834012893387,1.03664293040155,0,0.0012881274331053908,0.0013032483166892427,1.7698871643410208e-6,0.0013032483166892427,-403.3979284611552,403.4005047160214,1,0.001163486280923975,0.0014127685852868064,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7460,randsvd,512,512,gauss,50,100,0.00117862114417353,0.0013866048674473,768.7536520039038,1.03664293040155,0,0.0013294291977687053,0.0013476123459474588,1.8803752741326626e-6,0.0013476123459474588,-403.1386492586048,403.14130811700034,1,0.0012009564742112232,0.0014579019213261874,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7480,randsvd,512,512,gauss,50,100,0.00113956131161632,0.00138086324180331,768.6666324004436,1.03664293040155,0,0.0013793805022577815,0.0013973454538641038,2.0181850204943008e-6,0.0013973454538641038,-403.1735175150439,403.17627627604844,1,0.001246283230199376,0.001512477774316187,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7500,randsvd,512,512,gauss,50,100,8.47980984459e-4,0.00114932224996984,768.5939629728064,1.03664293040155,0,0.0013676179303479107,0.001368095784942125,1.970484332098112e-6,0.001368095784942125,-402.98677570887116,402.9895109447318,1,0.001236102970065653,0.0014991328906301684,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7520,randsvd,512,512,gauss,50,100,0.00158319416034206,0.00137291850681939,768.5201567410583,1.03664293040155,0,0.001359463401031283,0.0013793249550864658,1.9462636913648645e-6,0.0013793249550864658,-402.8719106424525,402.87462956925464,1,0.0012287592123992955,0.0014901675896632706,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7540,randsvd,512,512,gauss,50,100,7.9053134809902e-4,0.0011873528223066,768.4473520934199,1.03664293040155,0,0.001348898796790767,0.0013770703523810343,1.9137374971680576e-6,0.0013770703523810343,-403.002123602724,403.00482140031755,1,0.0012192913819236925,0.0014785062116578413,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7560,randsvd,512,512,gauss,50,100,9.5554206968912e-4,0.00114723150381484,768.3673369150704,1.03664293040155,0,0.0013412954919252273,0.0013428789887573434,1.9023083900643513e-6,0.0013428789887573434,-402.6737711370765,402.6764537280603,1,0.001212075673393872,0.0014705153104565825,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7580,randsvd,512,512,gauss,50,100,0.00183227066428527,0.00145208116957429,768.2861432904983,1.03664293040155,0,0.0012984113436230048,0.0013040433405691557,1.7831598339658207e-6,0.0013040433405691557,-402.73010404537354,402.73270086806076,1,0.0011733037122958609,0.0014235189749501487,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7600,randsvd,512,512,gauss,50,100,0.00135476623019877,0.00137227463124162,768.2099110267953,1.03664293040155,0,0.0013056779118187434,0.0013098003870762093,1.8172466225217512e-6,0.0013098003870762093,-402.69118787631004,402.6937992321337,1,0.0011793801656968662,0.0014319756579406206,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7620,randsvd,512,512,gauss,50,100,0.00118101745718021,0.0012370003469439,768.134923173121,1.03664293040155,0,0.001295718000955148,0.0012924632293015007,1.7914358410112562e-6,0.0012924632293015007,-402.4844325539135,402.48702398991543,1,0.0011703203807462736,0.0014211156211640225,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7640,randsvd,512,512,gauss,50,100,8.9627640294004e-4,0.00123487878974178,768.055463325401,1.03664293040155,0,0.0013319639934043967,0.0013019016278475347,1.885371868706243e-6,0.0013019016278475347,-402.39124501776763,402.3939089457544,1,0.0012033206921300407,0.0014606072946787528,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7660,randsvd,512,512,gauss,50,100,0.00133101414250778,0.00130995404175319,767.9905781427572,1.03664293040155,0,0.0012976067824864623,0.0012787962009606457,1.7856862636800372e-6,0.0012787962009606457,-402.47297677928725,402.4755719928522,1,0.0011724105545696222,0.0014228030104033024,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7680,randsvd,512,512,gauss,50,100,0.00121131280430696,0.0015654476238668,767.9080853204268,1.03664293040155,0,0.0012910478217899068,0.0012761066879096628,1.7697640329229425e-6,0.0012761066879096628,-402.5253066463185,402.52788874196204,1,0.0011664110053393403,0.0014156846382404732,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7700,randsvd,512,512,gauss,50,100,0.00141808447704492,0.00118045740235248,767.8284497360171,1.03664293040155,0,0.0012859138598857551,0.0012713807659381975,1.7382659183252835e-6,0.0012713807659381975,-402.47784565607526,402.480417483795,1,0.0011623911608337556,0.0014094365589377546,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7720,randsvd,512,512,gauss,50,100,0.00104170654931965,0.00119741456116453,767.755095312447,1.03664293040155,0,0.001283972001128023,0.001279928460376675,1.7471560653024257e-6,0.001279928460376675,-402.34361109803837,402.34617904204066,1,0.0011601338341007085,0.0014078101681553375,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7740,randsvd,512,512,gauss,50,100,0.00120396178958881,0.0012339079947112,767.6831739408669,1.03664293040155,0,0.0012590257799494425,0.001278799351007987,1.69019722218185e-6,0.001278799351007987,-402.43820793759176,402.4407259891517,1,0.001137222956117412,0.001380828603781473,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7760,randsvd,512,512,gauss,50,100,8.6214070506106e-4,0.00113554381717179,767.6165575512408,1.03664293040155,0,0.0012567381687671128,0.0012906301834513783,1.678182358174644e-6,0.0012906301834513783,-402.20831213564543,402.21082561198295,1,0.0011353690382267332,0.0013781072993074924,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7780,randsvd,512,512,gauss,50,100,0.00100878271045807,9.6458869246551e-4,767.5388027064554,1.03664293040155,0,0.0012657854158692795,0.0012943258463297923,1.7052623201630408e-6,0.0012943258463297923,-402.3277035410588,402.3302351118905,1,0.001143440968640472,0.001388129863098087,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7800,randsvd,512,512,gauss,50,100,8.9956120479585e-4,0.00111478962204386,767.4628371683257,1.03664293040155,0,0.0012743782365877434,0.0012922270085417274,1.7315390438555157e-6,0.0012922270085417274,-401.9281197148274,401.9306684713006,1,0.0011510947780145047,0.001397661695160982,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7820,randsvd,512,512,gauss,50,100,0.00185109689277643,0.00145862247264171,767.3845927153567,1.03664293040155,0,0.0013102271275236158,0.0013073092523751815,1.8289065860310484e-6,0.0013073092523751815,-402.29160513205636,402.2942255863114,1,0.0011835248484000453,0.0014369294066471862,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7840,randsvd,512,512,gauss,50,100,8.5905554347583e-4,0.00142414284567771,767.3109533915194,1.03664293040155,0,0.0013270916476076184,0.0013081092239718602,1.8668683161286157e-6,0.0013081092239718602,-402.0151963533224,402.01785053661763,1,0.0011990811730279616,0.0014551021221872753,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7860,randsvd,512,512,gauss,50,100,0.00102356814164594,0.00135945015677541,767.241212324202,1.03664293040155,0,0.0013239270671255095,0.0013025864537229495,1.8676909975141771e-6,0.0013025864537229495,-402.0825046982273,402.08515255236154,1,0.0011958883901723436,0.0014519657440786754,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7880,randsvd,512,512,gauss,50,100,0.00128667304125256,0.00131478189787132,767.1667799396305,1.03664293040155,0,0.001293945149313579,0.001282685542753015,1.7825672557558645e-6,0.001282685542753015,-402.1114518605001,402.1140397507987,1,0.0011688583075463621,0.0014190319910807958,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7900,randsvd,512,512,gauss,50,100,0.00137786966504322,0.00131723399746304,767.0903827107632,1.03664293040155,0,0.001290433843348353,0.0012779217240082292,1.780022333701717e-6,0.0012779217240082292,-401.82342696563904,401.8260078333257,1,0.0011654363249888283,0.0014154313617078778,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7920,randsvd,512,512,gauss,50,100,0.00111978523661315,0.00119751854360392,767.0186782936737,1.03664293040155,0,0.0012436477427800305,0.0012494991347779096,1.6474899727766425e-6,0.0012494991347779096,-401.95997116816073,401.9624584636463,1,0.0011233935977036195,0.0013639018878564414,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7940,randsvd,512,512,gauss,50,100,0.00133252483762717,0.00123170386954484,766.9510506845725,1.03664293040155,0,0.0012334446594731787,0.0012413377710103525,1.6305033518140415e-6,0.0012413377710103525,-401.83375024940665,401.8362171387256,1,0.0011138120672848678,0.0013530772516614897,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7960,randsvd,512,512,gauss,50,100,8.0426734670653e-4,0.00144222983171016,766.8765177183033,1.03664293040155,0,0.001254944845025113,0.0012600988934982702,1.6882133041081335e-6,0.0012600988934982702,-401.6022072479634,401.60471713765344,1,0.001133213526983087,0.001376676163067139,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
7980,randsvd,512,512,gauss,50,100,0.00214325583804792,0.00144375470627661,766.8015207701559,1.03664293040155,0,0.0012718752846100148,0.0012636374746512432,1.739061492017051e-6,0.0012636374746512432,-401.75172989158204,401.75427364215125,1,0.001148324321709842,0.0013954262475101877,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8000,randsvd,512,512,gauss,50,100,0.00109417084881046,0.00114438401642221,766.7180472904711,1.03664293040155,0,0.0012673276982981634,0.001265291206074657,1.7241515276010114e-6,0.001265291206074657,-401.70688388679696,401.7094185421936,1,0.0011443075118874862,0.0013903478847088406,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8020,randsvd,512,512,gauss,50,100,0.00174740179874942,0.00146039274985754,766.6318401825168,1.03664293040155,0,0.0013211495746708684,0.0012933925585661525,1.8741936237967163e-6,0.0012933925585661525,-401.65794541603657,401.6605877151859,1,0.001192888199146742,0.0014494109501949947,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8040,randsvd,512,512,gauss,50,100,8.0113638865809e-4,0.00127768560487343,766.5561749003191,1.03664293040155,0,0.0013065981836522442,0.0012899962150360192,1.8305788793908208e-6,0.0012899962150360192,-401.56611739196103,401.5687305883283,1,0.0011798379915196227,0.0014333583757848657,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8060,randsvd,512,512,gauss,50,100,8.2502972761407e-4,0.00100631694639999,766.4800388761229,1.03664293040155,0,0.0012857329530822107,0.0012724369748800114,1.7783671164679486e-6,0.0012724369748800114,-401.5952134348835,401.59778490078963,1,0.001160793564939062,0.0014106723412253596,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8080,randsvd,512,512,gauss,50,100,0.00147425570822961,0.00121262326897333,766.4104300688507,1.03664293040155,0,0.0012707647253609052,0.0012635717145772867,1.730265919185101e-6,0.0012635717145772867,-401.3857962255066,401.3883377549573,1,0.0011475265975800335,0.001394002853141777,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8100,randsvd,512,512,gauss,50,100,0.00150940445226778,0.00153482559308796,766.3398863540472,1.03664293040155,0,0.001255961161793039,0.0012533384814661893,1.6827673418443447e-6,0.0012533384814661893,-401.200167063255,401.2026789855786,1,0.0011344263472586936,0.0013774959763273842,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8120,randsvd,512,512,gauss,50,100,0.00122449221942214,0.00132717072263435,766.2642245028874,1.03664293040155,0,0.001219382130218479,0.0012254029728146951,1.5686085365080973e-6,0.0012254029728146951,-401.14712283111845,401.1495615953789,1,0.0011020421657948192,0.0013367220946421388,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8140,randsvd,512,512,gauss,50,100,0.00100640599551824,0.00110451705683543,766.1944491656329,1.03664293040155,0,0.0012258487225467092,0.0012114708261543644,1.5796333991067721e-6,0.0012114708261543644,-401.3685867925176,401.37103848996264,1,0.0011080971220097725,0.001343600323083646,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8160,randsvd,512,512,gauss,50,100,9.5975091829618e-4,0.00106996630743371,766.1172191938465,1.03664293040155,0,0.0012419969882414917,0.0012071030109555357,1.6270806903046183e-06,0.0012071030109555357,-401.39558616684184,401.39807016081835,1,0.0011224900250418595,0.0013615039514411238,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8180,randsvd,512,512,gauss,50,100,5.590231628743e-4,0.00107654704945458,766.0508804454614,1.03664293040155,0,0.0012230378207494057,0.0012040590657730473,1.5775924717792778e-6,0.0012040590657730473,-401.06555221800375,401.06799829364525,1,0.0011053623138603458,0.0013407133276384655,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8200,randsvd,512,512,gauss,50,100,8.037969719237e-4,0.00115870520676727,765.9784796147492,1.03664293040155,0,0.0012270420119354164,0.001208612225142019,1.594279814514642e-6,0.001208612225142019,-401.44564307820025,401.4480971622241,1,0.0011087457725106056,0.0013453382513602273,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8220,randsvd,512,512,gauss,50,100,9.5416582790994e-4,9.5538635230448e-4,765.9039133315104,1.03664293040155,0,0.0012235855289470122,0.0012045731460446911,1.596792110652652e-6,0.0012045731460446911,-401.1851916192425,401.18763879030035,1,0.0011051961194922415,0.0013419749384017828,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8240,randsvd,512,512,gauss,50,100,0.00192072808627476,0.00154074921914725,765.832988058823,1.03664293040155,0,0.0012229131703010326,0.0012070203015860782,1.6035849377772259e-6,0.0012070203015860782,-401.02197703934473,401.0244228656853,1,0.0011042722110903022,0.0013415541295117629,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8260,randsvd,512,512,gauss,50,100,0.00147197527151714,0.00132772060541655,765.7471930161415,1.03664293040155,0,0.0012605797964788923,0.0012295067844728539,1.7045086021793717e-6,0.0012295067844728539,-401.1342453753321,401.136766534925,1,0.0011382623900756202,0.0013828972028821645,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8280,randsvd,512,512,gauss,50,100,9.1507994769643e-4,0.0011210738896324,765.6772488236824,1.03664293040155,0,0.0012621050212340626,0.0012139123446653635,1.7240240399979323e-6,0.0012139123446653635,-400.6737491601327,400.6762733701751,1,0.0011390893831007191,0.001385120659367406,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8300,randsvd,512,512,gauss,50,100,8.7478370707461e-4,9.2214561375155e-4,765.6185693386992,1.03664293040155,0,0.0012350183813215102,0.0011939458017614644,1.6642418006371883e-6,0.0011939458017614644,-401.1850211076981,401.1874911444607,1,0.001114154404987943,0.0013558823576550775,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8320,randsvd,512,512,gauss,50,100,0.00124138364496559,8.5264090922819e-4,765.5527227427615,1.03664293040155,0,0.0012070494537519457,0.0011811432869679721,1.586153393165223e-6,0.0011811432869679721,-401.1661333729568,401.16854747186426,1,0.001089055091461343,0.0013250438160425483,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8340,randsvd,512,512,gauss,50,100,0.0015059439429399,0.00128908732109838,765.4888393142236,1.03664293040155,0,0.0011852185447937507,0.0011754465761569341,1.525167362927996e-6,0.0011754465761569341,-401.2531607327085,401.2555311697981,1,0.0010695147996088946,0.0013009222899786068,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8360,randsvd,512,512,gauss,50,100,0.00146999642838277,0.00110721895211242,765.4121047138669,1.03664293040155,0,0.0011431081388077985,0.0011498596894365444,1.3964489535065116e-6,0.0011498596894365444,-400.82036140273533,400.82264761901297,1,0.0010323944814678687,0.0012538217961477283,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8380,randsvd,512,512,gauss,50,100,9.4882951371565e-4,0.00116580432106185,765.3417626631235,1.03664293040155,0,0.0011584320894628827,0.0011735703455254209,1.4230571948647168e-6,0.0011735703455254209,-400.7469881450947,400.74930500927366,1,0.001046668628298463,0.0012701955506273024,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8400,randsvd,512,512,gauss,50,100,0.00104689011643966,0.00117533079505969,765.2724521062453,1.03664293040155,0,0.0011883139850628506,0.0012051791816072963,1.4859375701131538e-6,0.0012051791816072963,-400.8705051174486,400.8728817454187,1,0.0010741079782334672,0.001302519991892234,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8420,randsvd,512,512,gauss,50,100,0.00124563385116562,0.00104389492932854,765.2050667455538,1.03664293040155,0,0.0011937759480030118,0.0012090916123791643,1.5008452413623802e-6,0.0012090916123791643,-400.61229421897633,400.6146817708724,1,0.0010789984848999152,0.0013085534111061084,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8440,randsvd,512,512,gauss,50,100,0.00155166752815813,0.00136854785417577,765.1358510344403,1.03664293040155,0,0.0012077226821661637,0.0012185831963996527,1.5312450286809697e-6,0.0012185831963996527,-400.1774656167022,400.17988106206656,1,0.0010917886312647256,0.0013236567330676017,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8460,randsvd,512,512,gauss,50,100,9.5176650764619e-4,0.00104460762109761,765.0625371820852,1.03664293040155,0,0.0012138915774834306,0.0012302890979824595,1.5454773143656598e-6,0.0012302890979824595,-400.45573071690535,400.45815850006034,1,0.001097419993337448,0.0013303631616294132,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8480,randsvd,512,512,gauss,50,100,0.00143459344869385,0.00137618953896677,764.9850492554111,1.03664293040155,0,0.0012272773031974918,0.0012324444701748364,1.597000501981796e-6,0.0012324444701748364,-400.3141367473282,400.3165913019346,1,0.0011088801687166078,0.0013456744376783758,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8500,randsvd,512,512,gauss,50,100,9.4818619376124e-4,0.00114145338228375,764.9234838762005,1.03664293040155,0,0.0011921572456015303,0.001198506730462324,1.5148668291881569e-6,0.001198506730462324,-400.3215804703934,400.32396478488465,1,0.0010768448769529883,0.0013074696142500724,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8520,randsvd,512,512,gauss,50,100,0.00156952477839733,0.00118165527088943,764.8590694181624,1.03664293040155,0,0.0011920351380471348,0.0011935402844196012,1.5108973622604416e-6,0.0011935402844196012,-400.3724213891027,400.3748054593788,1,0.00107687394733371,0.0013071963287605596,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8540,randsvd,512,512,gauss,50,100,0.00232641764449114,0.00150801169807791,764.7910058574051,1.03664293040155,0,0.0011849806524688135,0.0011823257406130866,1.5038275996030072e-6,0.0011823257406130866,-400.51101690536285,400.51338686666776,1,0.0010700892077169792,0.0012998720972206479,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8560,randsvd,512,512,gauss,50,100,0.00123466221158886,0.00115280709896216,764.7280878904996,1.03664293040155,0,0.0011508856888810851,0.0011497268599605123,1.422479053343564e-6,0.0011497268599605123,-400.1974017939677,400.1997035653455,1,0.0010391449329395345,0.0012626264448226357,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8580,randsvd,512,512,gauss,50,100,0.00117468407925989,0.00162680147850337,764.6584915990898,1.03664293040155,0,0.0011343499620145795,0.001138236419372227,1.3635022536416255e-6,0.001138236419372227,-400.12720482941523,400.12947352933924,1,0.0010249501451020917,0.0012437497789270673,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8600,randsvd,512,512,gauss,50,100,0.00100130001646357,8.7959988732855e-4,764.5895338161963,1.03664293040155,0,0.001156417262848499,0.0011528532553277018,1.4196731640448464e-6,0.0011528532553277018,-400.0829968245691,400.0853096590948,1,0.0010447867675665164,0.0012680477581304814,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8620,randsvd,512,512,gauss,50,100,0.00126235426509705,0.00134821396405625,764.5182463086579,1.03664293040155,0,0.0011511716221612592,0.001154781024454037,1.4071940897240667e-6,0.001154781024454037,-400.2571680266464,400.2594703698907,1,0.0010400328316125316,0.0012623104127099868,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8640,randsvd,512,512,gauss,50,100,0.00110809237504734,0.00121865170824563,764.4559486659166,1.03664293040155,0,0.0011362259087792643,0.0011520898002887203,1.3606698396355848e-6,0.0011520898002887203,-399.90735943032905,399.90963188214664,1,0.001026939779490601,0.0012455120380679278,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8660,randsvd,512,512,gauss,50,100,0.00139942271987918,0.00113642845074475,764.3820365013315,1.03664293040155,0,0.001161944240280312,0.0011760348477765693,1.4262991956423239e-6,0.0011760348477765693,-400.1934662630842,400.1957901515647,1,0.0010500535421027212,0.0012738349384579027,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8680,randsvd,512,512,gauss,50,100,0.00130688691501045,0.00136963076365986,764.3120629425057,1.03664293040155,0,0.0011426988320867584,0.0011631269784033282,1.3782324628051398e-6,0.0011631269784033282,-399.9333378329632,399.9356232306274,1,0.001032709667692202,0.0012526879964813147,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8700,randsvd,512,512,gauss,50,100,0.00145120315038251,0.00122087223049317,764.2465442689324,1.03664293040155,0,0.0011229654190564472,0.001153296610116016,1.3221998067630892e-6,0.001153296610116016,-399.53454405162114,399.5367899824592,1,0.0010152352826340244,0.00123069555547887,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8720,randsvd,512,512,gauss,50,100,0.00142762973615373,0.00122964338183896,764.1880461140129,1.03664293040155,0,0.0011143382068794143,0.001132966242039268,1.309833711779663e-6,0.001132966242039268,-399.79529252616203,399.7975212025758,1,0.0010071130359899025,0.0012215633777689261,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8740,randsvd,512,512,gauss,50,100,0.00146941541893624,0.00107234871845343,764.1264210084942,1.03664293040155,0,0.0011225276837158518,0.0011199393589009078,1.3307467508119478e-6,0.0011199393589009078,-399.91785127194,399.9200963273074,1,0.0010144499144177563,0.0012306054530139474,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8760,randsvd,512,512,gauss,50,100,7.1964763646857e-4,9.1447665744298e-4,764.0584952999484,1.03664293040155,0,0.0011052901386086607,0.0011003888006011573,1.2869659773549424e-6,0.0011003888006011573,-399.9565519295397,399.9587625098169,1,9.990050844720171e-4,0.0012115751927453042,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8780,randsvd,512,512,gauss,50,100,8.4639085484153e-4,9.4600292150747e-4,763.995691704274,1.03664293040155,0,0.0010996392303140937,0.0010913535019043755,1.2721998820650789e-6,0.0010913535019043755,-400.1324223137301,400.1346215921907,1,9.9396566978962e-4,0.0012053127908385674,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8800,randsvd,512,512,gauss,50,100,0.00108022806004853,0.00123424528864732,763.9293157835995,1.03664293040155,0,0.0011061916386551826,0.001081184772769494,1.281712459690379e-6,0.001081184772769494,-399.5062250354346,399.50843741871194,1,0.0010001237392124247,0.0012122595380979406,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8820,randsvd,512,512,gauss,50,100,0.001275482654885,0.00116488968303138,763.8692355180665,1.03664293040155,0,0.0011042419621540198,0.0010886560407934963,1.2679058545864863e-6,0.0010886560407934963,-399.5682960013518,399.5705044852761,1,9.98746891158763e-4,0.0012097370331492767,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8840,randsvd,512,512,gauss,50,100,8.2713784477003e-4,7.6650266547001e-4,763.8005421093204,1.03664293040155,0,0.001115827953710161,0.0011001408918600935,1.292458903862398e-6,0.0011001408918600935,-399.48478890837004,399.48702056427743,1,0.0010093163223453589,0.0012223395850749631,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8860,randsvd,512,512,gauss,50,100,8.578058071988e-4,0.00123972545729139,763.736489329312,1.03664293040155,0,0.001101372787394154,0.0010954092016002108,1.2560349353960094e-6,0.0010954092016002108,-399.63906174254083,399.6412644881156,1,9.963727328537795e-4,0.0012063728419345284,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8880,randsvd,512,512,gauss,50,100,0.00100751319494667,0.00137116945844023,763.6700812850744,1.03664293040155,0,0.0011038500179761253,0.0010961388136918719,1.269939202807488e-6,0.0010961388136918719,-399.2942540303469,399.2964617303828,1,9.982703893297537e-4,0.001209429646622497,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8900,randsvd,512,512,gauss,50,100,0.0010512863450397,9.4724096573506e-4,763.601387955451,1.03664293040155,0,0.0011116230263815067,0.0011007853101732818,1.2949187007416988e-6,0.0011007853101732818,-399.4066203135681,399.40884355962083,1,0.0010050100871768456,0.001218235965586168,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8920,randsvd,512,512,gauss,50,100,9.3168803689429e-4,0.00106142447956464,763.5331252334261,1.03664293040155,0,0.0011095676870148464,0.0011115795150526853,1.3003678480123041e-6,0.0011115795150526853,-399.5466662232749,399.54888535864893,1,0.0010027306643540517,0.001216404709675641,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8940,randsvd,512,512,gauss,50,100,0.00103135214832189,9.2440649250767e-4,763.4683033745592,1.03664293040155,0,0.00111511665408876,0.001109346358495036,1.316021610384537e-6,0.001109346358495036,-399.2927301953026,399.2949604286108,1,0.0010076385057784093,0.0012225948023991105,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8960,randsvd,512,512,gauss,50,100,9.8993632193203e-4,0.00121353162646587,763.4002654354252,1.03664293040155,0,0.0011340454887121005,0.0011233199919607586,1.3569683301898103e-6,0.0011233199919607586,-399.5991488445443,399.6014169355217,1,0.0010249081093682102,0.0012431828680559908,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
8980,randsvd,512,512,gauss,50,100,6.8307769468443e-4,8.0561993067843e-4,763.3310701889995,1.03664293040155,0,0.001152296914126857,0.001137168090232843,1.3990203358882564e-6,0.001137168090232843,-399.2889479832561,399.2912525770844,1,0.0010414813711383491,0.001263112457115365,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9000,randsvd,512,512,gauss,50,100,8.4316515217864e-4,0.00110941598828833,763.2672725941648,1.03664293040155,0,0.0011258111117151608,0.0011356686619209974,1.3504181959777901e-6,0.0011356686619209974,-399.1306283439585,399.1328799661819,1,0.0010169374560056927,0.0012346847674246288,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9020,randsvd,512,512,gauss,50,100,0.00181787423224662,0.00168562829487442,763.2000901279392,1.03664293040155,0,0.0011503443953913156,0.0011433640996513865,1.4018372939883843e-6,0.0011433640996513865,-399.0807682102475,399.0830688990383,1,0.0010394173437439241,0.001261271447038707,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9040,randsvd,512,512,gauss,50,100,9.5157765261848e-4,8.8102569967104e-4,763.1353139518791,1.03664293040155,0,0.0011414510300954892,0.0011431246592462916,1.3854473215740433e-6,0.0011431246592462916,-399.14798171052564,399.15026461258583,1,0.0010311743523538214,0.001251727707837157,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9060,randsvd,512,512,gauss,50,100,0.00105536251597883,0.00107955952189497,763.0679079323198,1.03664293040155,0,0.0011407824572151368,0.0011356198148795924,1.397631152167968e-6,0.0011356198148795924,-399.2831597683459,399.2854413332604,1,0.0010300219460866028,0.0012515429683436707,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9080,randsvd,512,512,gauss,50,100,9.1575036351603e-4,9.5549087067037e-4,763.0061459215796,1.03664293040155,0,0.0011240061822988452,0.0011103115168410245,1.3476954070305804e-6,0.0011103115168410245,-399.1257577047347,399.1280057170993,1,0.0010152423405576925,0.0012327700240399979,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9100,randsvd,512,512,gauss,50,100,7.6602657241921e-4,9.5428137113194e-4,762.9433687304521,1.03664293040155,0,0.0011238352146175831,0.0011044315162394788,1.3332552009048962e-6,0.0011044315162394788,-398.77094621515323,398.7731938855825,1,0.0010156556302853982,0.0012320147989497681,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9120,randsvd,512,512,gauss,50,100,0.00143305062779585,0.00143330081989292,762.8772153138539,1.03664293040155,0,0.0011177473674410566,0.0011032010583491676,1.312583582366662e-6,0.0011032010583491676,-399.1468661986435,399.14910169337844,1,0.0010104097010690833,0.00122508503381303,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9140,randsvd,512,512,gauss,50,100,7.8679245949005e-4,9.3286462857647e-4,762.8166717464132,1.03664293040155,0,0.001099909370969979,0.0010891954902436285,1.2775393130639743e-6,0.0010891954902436285,-399.0682006390999,399.07040045784186,1,9.94014286333746e-4,0.0012058044556062118,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9160,randsvd,512,512,gauss,50,100,0.00105341924545229,0.00107194062404588,762.7574020937213,1.03664293040155,0,0.0010779025270558488,0.0010754279230655488,1.2175057029839716e-6,0.0010754279230655488,-398.91732711252985,398.919482917584,1,9.745254693474245e-4,0.0011812795847642732,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9180,randsvd,512,512,gauss,50,100,0.00117076855173547,0.00116189648064231,762.6964848944983,1.03664293040155,0,0.0010628601366066198,0.001081714365243682,1.1872629519367191e-6,0.001081714365243682,-399.07830336050114,399.0804290807743,1,9.607750919384942e-4,0.0011649451812747453,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9200,randsvd,512,512,gauss,50,100,0.00123213633745932,9.237003498668e-4,762.6401795381335,1.03664293040155,0,0.0010593363103443456,0.0010721796561831323,1.1808117152542874e-6,0.0010721796561831323,-398.82411953618066,398.8262382088013,1,9.575289934735657e-4,0.0011611436272151254,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9220,randsvd,512,512,gauss,50,100,0.001007336813252,0.00104873802744317,762.5713211769653,1.03664293040155,0,0.0010662365384401424,0.001060294797149973,1.2134163239904017e-6,0.001060294797149973,-398.44716818274844,398.44930065582537,1,9.630332390754644e-4,0.0011694398378048205,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9240,randsvd,512,512,gauss,50,100,0.00108616415207715,0.00103551025621559,762.5105796827639,1.03664293040155,0,0.0010650160688914139,0.0010572751094976521,1.1990621313597735e-6,0.0010572751094976521,-398.73146815950304,398.7335981916408,1,9.62425010847917e-4,0.0011676071269349107,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9260,randsvd,512,512,gauss,50,100,5.6246565185304e-4,8.1558591172178e-4,762.4522180566379,1.03664293040155,0,0.0010452952185027314,0.0010403464072337124,1.1614651188214211e-6,0.0010403464072337124,-398.4594810448512,398.4615716352882,1,9.443253592391175e-4,0.0011462650777663453,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9280,randsvd,512,512,gauss,50,100,0.0011265106937122,0.00114951673589233,762.394317549675,1.03664293040155,0,0.0010399423941826072,0.0010352748248722017,1.1541163243031406e-6,0.0010352748248722017,-398.80154144986443,398.8036213346528,1,9.392924688395012e-4,0.0011405923195257133,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9300,randsvd,512,512,gauss,50,100,0.00139361143274581,9.6801302735415e-4,762.3354526393019,1.03664293040155,0,0.0010505988025603574,0.0010295467589905012,1.1859632293646626e-6,0.0010295467589905012,-398.929834151933,398.93193534953815,1,9.48569650552333e-4,0.0011526279545683818,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9320,randsvd,512,512,gauss,50,100,0.00102079395742984,0.00102208009670135,762.2773758932098,1.03664293040155,0,0.001011142909702824,0.0010024830563742,1.089401864005311e-6,0.0010024830563742,-398.49153946453015,398.49356175034956,1,9.13355549553704e-4,0.001108930269851944,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9340,randsvd,512,512,gauss,50,100,8.5605962361622e-4,0.00102458053955624,762.2217830754827,1.03664293040155,0,9.89924269404148e-4,0.0010084336809326267,1.0484038690825566e-6,0.0010084336809326267,-398.23790107020363,398.2398809187424,1,8.939945945113831e-4,0.0010858539442969127,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9360,randsvd,512,512,gauss,50,100,8.6578303260685e-4,9.8219552308219e-4,762.1651833554865,1.03664293040155,0,9.996287502174032e-4,0.001018495101284826,1.063379178909951e-6,0.001018495101284826,-398.1877041087247,398.1897033662251,1,9.030163790013109e-4,0.0010962411214334954,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9380,randsvd,512,512,gauss,50,100,0.00112225999167217,0.0011689578022045,762.0965338823988,1.03664293040155,0,0.0010325851998138915,0.0010336289794056935,1.1286338880395967e-6,0.0010336289794056935,-398.53271092980356,398.5347761002032,1,9.330526320601956e-4,0.0011321177675675874,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9400,randsvd,512,512,gauss,50,100,9.0213876384987e-4,8.4452089362574e-4,762.0382939573367,1.03664293040155,0,0.00101903165458983,0.0010441666037989295,1.0958405454764562e-6,0.0010441666037989295,-398.4898719632086,398.4919100265178,1,9.209557443142427e-4,0.001117107564865417,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9420,randsvd,512,512,gauss,50,100,8.9426404117494e-4,0.00107081660920071,761.9796286598875,1.03664293040155,0,0.001011194318086073,0.0010527240720006098,1.0735022859629449e-6,0.0010527240720006098,-398.49508152188065,398.49710391051684,1,9.141231731848392e-4,0.0011082654629873071,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9440,randsvd,512,512,gauss,50,100,9.5472745716346e-4,9.480042603378e-4,761.9218780736783,1.03664293040155,0,0.0010202475251670936,0.001054151734540494,1.0889199692483763e-6,0.001054151734540494,-398.16716635354146,398.1692068485918,1,9.224817954328259e-4,0.0011180132549013613,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9460,randsvd,512,512,gauss,50,100,9.1761589838454e-4,0.00119210443203721,761.866235772544,1.03664293040155,0,0.001013990649038248,0.0010479601686455428,1.0763182446078633e-6,0.0010479601686455428,-398.50349301498085,398.5055209962789,1,9.16792271382382e-4,0.001111189026694114,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9480,randsvd,512,512,gauss,50,100,0.00111641574990881,0.00105801392024029,761.8055309172051,1.03664293040155,0,9.975483384625794e-4,0.001041332429416979,1.0430961986644234e-6,0.001041332429416979,-398.33869244091073,398.3406875375877,1,9.0186179943278e-4,0.0010932348774923787,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9500,randsvd,512,512,gauss,50,100,0.00115152908957256,9.8125759547463e-4,761.7474817460326,1.03664293040155,0,9.730296675855149e-4,0.001021566749510245,9.931022292741452e-7,0.001021566749510245,-398.25297620118135,398.25492226051654,1,8.796643360897065e-4,0.0010663949990813233,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9520,randsvd,512,512,gauss,50,100,7.9828972112211e-4,9.5062686650294e-4,761.6890474477218,1.03664293040155,0,9.949528806048424e-4,0.0010245205006728668,1.0368388359391416e-6,0.0010245205006728668,-397.84827546257543,397.85026536833664,1,8.995537772068902e-4,0.0010903519840027946,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9540,randsvd,512,512,gauss,50,100,0.00159022663091269,0.00139590998871616,761.6246382916313,1.03664293040155,0,0.0010233205861466,0.0010287186634910116,1.1061800269880066e-6,0.0010287186634910116,-398.1257649468633,398.1278115880356,1,9.247830789119106e-4,0.0011218580933812896,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9560,randsvd,512,512,gauss,50,100,8.7832302051313e-4,9.711389972399e-4,761.5591754227204,1.03664293040155,0,0.0010504513189656104,0.001037347531437635,1.1613264593283646e-6,0.001037347531437635,-398.29456741255296,398.2966683151909,1,9.494874869374045e-4,0.0011514151509938162,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9580,randsvd,512,512,gauss,50,100,3.7513542126191e-4,6.9021867281418e-4,761.5069559370677,1.03664293040155,0,0.0010195654853964366,9.94922144668825e-4,1.1021667679425823e-6,9.94922144668825e-4,-398.19236334914694,398.1944024801178,1,9.212068893096495e-4,0.0011179240814832238,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9600,randsvd,512,512,gauss,50,100,8.6595206244582e-4,8.6022248103231e-4,761.4473548278971,1.03664293040155,0,0.001049781652039004,0.0010043079649534473,1.1614189259325813e-6,0.0010043079649534473,-398.0829428476823,398.08504241098643,1,9.488138006427744e-4,0.0011507495034352336,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9620,randsvd,512,512,gauss,50,100,0.00117029638649955,9.88947923259e-4,761.3897721569257,1.03664293040155,0,0.0010393271450371909,9.93119527251559e-4,1.1419868105968351e-6,9.93119527251559e-4,-397.94158335327836,397.9436620075685,1,9.392075212191475e-4,0.0011394467688552342,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9640,randsvd,512,512,gauss,50,100,6.1393250936635e-4,8.8077574627504e-4,761.3295542679858,1.03664293040155,0,0.001003705124231431,9.816919688402218e-4,1.0654278098999433e-6,9.816919688402218e-4,-397.97865629178716,397.9806637020356,1,9.069997345195976e-4,0.0011004105139432645,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9660,randsvd,512,512,gauss,50,100,0.0012316903801004,0.00127121737543146,761.2690259377349,1.03664293040155,0,9.955471175043741e-4,9.814840923054841e-4,1.0476059359102965e-6,9.814840923054841e-4,-398.23850542694623,398.2404965211812,1,8.996539552772743e-4,0.0010914402797314738,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9680,randsvd,512,512,gauss,50,100,0.00113094355388579,0.00110678313192129,761.212094600432,1.03664293040155,0,0.0010088017890840485,0.0010057068001944466,1.063832651697503e-6,0.0010057068001944466,-397.4950134376575,397.49703104123574,1,9.121688201299163e-4,0.0011054347580381806,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9700,randsvd,512,512,gauss,50,100,0.00106134525252761,9.3910187160786e-4,761.1499334992594,1.03664293040155,0,0.0010136886405392035,0.001008510959789202,1.0674585389060702e-6,0.001008510959789202,-398.1078343829461,398.10986176022715,1,9.168911333934779e-4,0.0011104861476849291,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9720,randsvd,512,512,gauss,50,100,6.0915868326534e-4,8.8124028727459e-4,761.0845060941817,1.03664293040155,0,0.0010251443686601037,0.001017642353868111,1.0947613087797823e-6,0.001017642353868111,-397.9292205158504,397.9312708045877,1,9.271167652278554e-4,0.001123171972092352,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9740,randsvd,512,512,gauss,50,100,8.5110809043777e-4,9.1604210265363e-4,761.0202811679129,1.03664293040155,0,0.0010566538205812775,0.0010248844811866671,1.1625497678330102e-6,0.0010248844811866671,-397.84350624292165,397.8456195505628,1,9.556368263242059e-4,0.0011576708148383489,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9760,randsvd,512,512,gauss,50,100,8.7658179204508e-4,9.4188838440553e-4,760.9573221729534,1.03664293040155,0,0.0010584943999833337,0.0010274707571028,1.1727647844974423e-6,0.0010274707571028,-397.49451098704867,397.4966279758486,1,9.570345715888026e-4,0.0011599542283778647,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9780,randsvd,512,512,gauss,50,100,0.00112537900499069,9.0357838461966e-4,760.8913736414581,1.03664293040155,0,0.0010847796658487315,0.001036585716302435,1.2338778187223727e-6,0.001036585716302435,-397.5108685142635,397.5130380735952,1,9.807098601672649e-4,0.0011888494715301982,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9800,randsvd,512,512,gauss,50,100,0.00102453358925238,0.00108634170562521,760.8283354780234,1.03664293040155,0,0.0010834333398713387,0.0010394473565097082,1.2376200526223754e-6,0.0010394473565097082,-397.69800533959807,397.70017220627784,1,9.792058367655604e-4,0.001187660842977117,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9820,randsvd,512,512,gauss,50,100,9.5072805061452e-4,9.5425076339243e-4,760.7715947943307,1.03664293040155,0,0.001072335199053755,0.001032570663124043,1.2241228910447625e-6,0.001032570663124043,-397.5228593413427,397.52500401174086,1,9.686775929801281e-4,0.001175992805127382,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9840,randsvd,512,512,gauss,50,100,0.00108254900686011,0.00115109484554679,760.7092352867401,1.03664293040155,0,0.0010498870938706526,0.0010267713005808385,1.1678294398342155e-6,0.0010267713005808385,-397.7090016859928,397.71110146018054,1,9.486409771921097e-4,0.0011511332105491954,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9860,randsvd,512,512,gauss,50,100,5.2111172460275e-4,7.4005915193951e-4,760.6506286601775,1.03664293040155,0,0.0010220457233093851,0.0010070193667356799,1.1070767324322736e-6,0.0010070193667356799,-397.5305532126919,397.5325973041385,1,9.234682853140563e-4,0.001120623161304714,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9880,randsvd,512,512,gauss,50,100,6.9397964829327e-4,9.7553966655784e-4,760.5917218777383,1.03664293040155,0,9.948782821898952e-4,0.0010015245284965865,1.052841034703293e-6,0.0010015245284965865,-397.489906375535,397.4918961320994,1,8.987458197826462e-4,0.0010910107445971443,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9900,randsvd,512,512,gauss,50,100,0.00117726857879447,0.00103961855658671,760.5432855273351,1.03664293040155,0,9.707820854113806e-4,9.850073013486663e-4,1.0068467427693897e-6,9.850073013486663e-4,-397.3071400625092,397.30908162668,1,8.767728869466303e-4,0.0010647912838761308,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9920,randsvd,512,512,gauss,50,100,8.9645947759161e-4,9.1323993970713e-4,760.491093037501,1.03664293040155,0,9.487339802471675e-4,0.00097978977241089415,9.471034683217682e-7,0.00097978977241089415,-397.61570391517205,397.6176013831325,1,8.575565435348437e-4,0.0010399114169594912,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9940,randsvd,512,512,gauss,50,100,7.7631829460859e-4,8.8974126010425e-4,760.439472423164,1.03664293040155,0,9.433657293228718e-4,9.672230577333354e-4,9.459714007211571e-7,9.672230577333354e-4,-397.3585090132828,397.3603957447414,1,8.522428008497179e-4,0.0010344886577960256,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9960,randsvd,512,512,gauss,50,100,0.00114068970235729,0.00121141452856467,760.3806017631604,1.03664293040155,0,9.81511240654962e-4,9.815473614921287e-4,1.030930659496581e-6,9.815473614921287e-4,-397.22508586808493,397.2270488905662,1,8.86384329976756e-4,0.0010766381513331678,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
9980,randsvd,512,512,gauss,50,100,0.00148759339607185,0.00105965815753262,760.3203677224764,1.03664293040155,0,9.894900657528133e-4,9.739080581247725e-4,1.0499944187008778e-6,9.739080581247725e-4,-397.21843853483216,397.2204175149637,1,8.934876502467071e-4,0.0010854924812589196,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01
10000,randsvd,512,512,gauss,50,100,7.7513906512908e-4,8.5933041781223e-4,760.2642230790159,1.03664293040155,0,9.92386792471432e-4,9.704808985534108e-4,1.0475556071227494e-6,9.704808985534108e-4,-397.3879393551738,397.3899241287587,1,8.96495933708063e-4,0.0010882776512348012,TRUE,7931.9353260696835,100,1.1,0.9,0.01,0.01


==> csvs/rohessrepinsideeta.csv <==
it,max,min,up,low
20,41.54537748965046,-27.43359265933492,41.84289565354092,-41.84289565354092
30,11.37982040741116,-14.909430377195747,15.236667922235185,-15.236667922235185
40,4.69154649949607,-5.570627247232821,5.875394559948042,-5.875394559948042
50,1.6301922162403333,-1.2708754002540168,1.6379591815500962,-1.6379591815500962
60,0.5384483405855915,-0.9051729896389169,0.9222493680679138,-0.9222493680679138
70,0.19300150904677182,-0.21299304687795062,0.24499675340001414,-0.24499675340001414
80,0.08649266083023488,-0.08265620129623924,0.09056291485995738,-0.09056291485995732
90,0.025815333084358294,-0.03481776337778608,0.03865406252641801,-0.03865406252641798
100,0.010421215303072509,-0.006058372461432947,0.010421778408076801,-0.010421778408076801
110,0.004190445529662589,-0.0038625677519334954,0.004811701817484488,-0.0048117018174844844
120,0.0018118608086699472,-0.00126440522074194,0.0018237608901467,-0.0018237608901467
130,4.543239194224162e-4,-6.88498195229423e-4,6.900161694225757e-4,-6.900161694225757e-4
140,1.2812230644787146e-4,-2.4492962998697585e-4,2.483628728870875e-4,-2.483628728870875e-4
150,7.071049080860072e-5,-6.750209246537465e-5,7.534891497611764e-5,-7.534891497611764e-5
160,2.6508895969865043e-5,-2.237678643145097e-5,2.895639085340106e-5,-2.895639085340106e-5
170,9.266800499586372e-6,-8.770292644504643e-6,9.913651868848388e-6,-9.913651868848381e-6
180,3.1601200447818545e-6,-2.400177351226716e-6,3.182282148427934e-6,-3.182282148427934e-6
190,1.1587719220099664e-6,-8.589355814493414e-7,1.1601070264610908e-6,-1.1601070264610917e-6
200,4.3011702252377176e-7,-4.5537537851400475e-7,4.604475444382997e-7,-4.604475444382997e-7
210,1.6510855438828098e-7,-1.7076282668949886e-7,1.7459150825083027e-7,-1.7459150825083027e-7
220,4.603255510511213e-8,-5.79638806655516e-8,6.046857929840366e-8,-6.046857929840366e-8
230,1.921302614312447e-8,-1.7401906916057347e-8,1.935973888037358e-8,-1.9359738880373565e-8
240,6.420764915656254e-9,-5.764109056283787e-9,6.635863973712369e-9,-6.635863973712369e-9
250,2.2588131790644464e-9,-2.3331857506059236e-9,2.7010553706679604e-9,-2.7010553706679604e-9
260,9.44295942962842e-10,-1.0061609879068073e-9,1.0688113737257748e-9,-1.0688113737257748e-9
270,3.433795733958296e-10,-3.228724056624844e-10,3.673250548365096e-10,-3.673250548365096e-10
280,1.59163852006075e-10,-1.3443332629659976e-10,1.663691507876679e-10,-1.663691507876679e-10
290,5.278687838959855e-11,-5.250420952387361e-11,5.452856110249146e-11,-5.452856110249146e-11
300,2.0289528409175334e-11,-1.5364951044841106e-11,2.0512984455794127e-11,-2.0512984455794127e-11
310,7.016371436790898e-12,-7.069854267427241e-12,7.177384990059658e-12,-7.177384990059658e-12
320,2.698114859951613e-12,-2.0333182637729072e-12,2.7095806820984963e-12,-2.7095806820984963e-12
330,9.997373411416615e-13,-9.120489272562774e-13,1.0243840092508043e-12,-1.0243840092508043e-12
340,3.203852175460692e-13,-2.3317920625837053e-13,3.6047732748386037e-13,-3.6047732748386037e-13
350,1.1737802914246247e-13,-1.3133316462405614e-13,1.3330652581090718e-13,-1.3330652581090718e-13
360,3.616045627390032e-14,-3.882943116106556e-14,4.2776073416198636e-14,-4.2776073416198636e-14
370,1.3676564435213348e-14,-1.3100738244157898e-14,1.401388325692278e-14,-1.401388325692278e-14
380,4.2827122617735385e-15,-5.246530500086992e-15,5.491374343652753e-15,-5.4913743436527565e-15
390,1.0423064074317537e-15,-2.047063067511816e-15,2.1501341789081314e-15,-2.1501341789081314e-15
400,5.151618870844091e-16,-5.119674753813878e-16,5.604981055158348e-16,-5.604981055158352e-16
410,1.7310406358099784e-16,-1.1349561547323861e-16,1.731271599171722e-16,-1.731271599171722e-16
420,6.141552250974927e-17,-7.424376030240264e-17,8.252251648930603e-17,-8.252251648930603e-17
430,1.8618315989961348e-17,-1.9658621276731424e-17,2.1096899085634755e-17,-2.1096899085634767e-17
440,6.680265013651928e-18,-5.708060046461691e-18,7.338292710631117e-18,-7.338292710631117e-18
450,2.3659936565869272e-18,-2.7794552102173937e-18,2.822881808472045e-18,-2.822881808472045e-18
460,9.014000050139403e-19,-6.561927069408037e-19,1.0161181095664157e-18,-1.0161181095664157e-18
470,3.048779964459557e-19,-2.991629364356015e-19,3.271407793567207e-19,-3.271407793567207e-19
480,1.2219646894236386e-19,-1.399840509823317e-19,1.5131263019254076e-19,-1.5131263019254066e-19
490,4.354563393771805e-20,-3.430512951388125e-20,4.3848175913888403e-20,-4.3848175913888403e-20
500,1.3927667103581267e-20,-1.7670695376423557e-20,1.7913539931041626e-20,-1.7913539931041626e-20


==> csvs/rohessrepoutsideeta.csv <==
it,Meand
20,46.39893589476824
20,45.16711445318154
20,42.10587553519727
20,45.22161485848474
20,53.16636361767658
30,-17.85012116455006
30,-16.68672041107945
30,-15.857342021377832
30,-16.293384152865784
50,1.6814892336650562
50,1.7631575935923998
50,1.9211253502619101
50,1.7701714983364472
50,1.7809654460897466
50,1.692599202277128
50,2.055794605845449
50,1.8038538235001091
50,1.9531595649073292
50,1.7646783687205598
50,1.8629323567616485
50,1.7223353317288748
50,1.8988586501244153
50,1.7939246769385608
50,1.9816161654025333
50,1.6563509315922502
50,1.9123508457233278
50,1.7365508966614787
60,-0.973771720505022
60,-0.9591606405093831
60,-0.9782818210244617
60,-1.2181079121300975
60,-0.9903725396915055
60,-0.9291102279337355
60,-0.9653374421870167
60,-0.9417743467418225
70,-0.2514206029217192
70,-0.25171559428496604
100,0.011900791365846111
100,0.010497626567677623
100,0.011850478849676813
100,0.013712038925896036
100,0.01392204115001544
100,0.010980085411740573
100,0.0108360518742152
100,0.010614059619267632
100,0.013112197860492197
100,0.012547665286652868
100,0.016925517836737985
100,0.012203282047541647
100,0.01574714867552575
100,0.012135809656094995
100,0.012361427575999243
100,0.014588345237426234
100,0.01235861390965938
100,0.012148969334949355
100,0.010739215540846628
100,0.012413063635450694
100,0.012123508638575628
100,0.010441612521771546
100,0.011936863280834112
100,0.01316046558499992
100,0.011006099454969234
100,0.011097738255387388
100,0.011158302975367004
100,0.011429504012437794
100,0.010914829677455024
100,0.010904611422010962
100,0.012351293900097468
100,0.012250827915446239
100,0.011694096442621482
100,0.010624376119579976
100,0.012498781332554332
100,0.01148581764308175
100,0.010806429625687675
100,0.017447424270820383
100,0.011214293375801362
100,0.010538937677658317
100,0.011056695581676934
100,0.013315882797395248
100,0.010455741978436697
100,0.012309597465916602
100,0.011548970863782024
100,0.010665044536631807
100,0.0130805524005069
100,0.012470691672662002
100,0.01590845132701374
100,0.011012630109446822
100,0.011758610319231005
100,0.015328763640721957
100,0.010884193982073909
100,0.012373998756373614
100,0.01190465841217446
100,0.012362133381647378
100,0.011563442338303573
100,0.012950767499252946
100,0.012078808008479588
100,0.011722732855568407
100,0.014233709048678156
100,0.011031248605518074
100,0.010752020920991617
100,0.010462527311573752
100,0.013458824075861797
100,0.01239287723641215
100,0.014085985576299115
100,0.010958973027740682
100,0.015214374889281762
100,0.01232031223343702
100,0.012242022001897807
100,0.01328852306065545
100,0.011350981922355646
100,0.011884103280095329
100,0.010666755515330584
100,0.012411531633911857
100,0.01050325910832725
100,0.010652868583168301
100,0.0104517537891229
100,0.010786817468371401
100,0.010835405388055261
100,0.011261201472056809
100,0.012173903541482525
100,0.012733715445558541
100,0.011299291593675612
100,0.011388072781293113
100,0.012039503477129052
100,0.012900797646476489
100,0.010570771805552187
100,0.012428145918782815
100,0.011257764416734511
100,0.011151512431769983
100,0.011933467398593758
100,0.012503886290669786
100,0.011619029283991597
100,0.013684760622873368
110,0.0049006660045566135
120,0.0018584920029045132
120,0.0019640454720375074
120,0.0020056175280768647
120,0.0023566719967323263
120,0.0018821778357687776
130,-6.996692926674137e-4
130,-8.367030286017163e-4
130,-7.184958290090459e-4
130,-8.215684430094286e-4
130,-6.940093088836832e-4
130,-7.679224090810788e-4
140,-2.536190448164865e-4
140,-2.667528325211732e-4
160,-3.121864568207818e-5
170,1.014695824043504e-5
180,3.89579503221144e-6
180,3.2513089170236243e-6
180,3.400924520447965e-6
180,3.2210254917271697e-6
180,3.3269501868509014e-6
180,3.202633070767762e-6
190,1.4813376652438678e-6
190,1.1955983498919603e-6
190,1.2243942724085639e-6
190,1.2845336285039217e-6
190,1.502971390086065e-6
190,1.3121790429446805e-6
190,1.4418065248512976e-6
190,1.3194627842374321e-6
190,1.253567303550761e-6
190,1.36735389830048e-6
190,1.1765788666682667e-6
190,1.287428717360662e-6
190,1.164566920467088e-6
190,1.4033376166235923e-6
200,-4.908093710579856e-7
210,-2.0713346514237051e-7
210,-1.7556313610655247e-7
210,-1.83485995325522e-7
210,-1.832914076833081e-7
210,-1.781339050357992e-7
220,-7.003290283307156e-8
230,-2.0427398849043806e-8
240,8.027604026738458e-9
240,7.02296837166504e-9
240,7.387879639869279e-9
240,6.907337836443469e-9
240,-6.797462625039409e-9
260,-1.0918232504198478e-9
270,-3.9046365958485923e-10
280,-2.102758308702804e-10
300,2.2640306177374505e-11
300,2.4570173331712417e-11
310,7.640751196266378e-12
310,7.439506774807047e-12
310,7.574965221739931e-12
310,8.305555696373154e-12
320,3.0736418917915517e-12
320,3.3395569597973237e-12
320,2.937053247431273e-12
320,2.7326421726011253e-12
320,3.0103683143345138e-12
320,2.7762771335114634e-12
320,2.802910796143228e-12
320,2.7666461166050206e-12
320,2.808452337415537e-12
320,3.644778340234455e-12
320,2.818845121656534e-12
330,-1.1471132129572138e-12
330,1.1177747192635613e-12
350,-1.333604023273412e-13
360,-4.3069968481966516e-14
370,1.4314930310889376e-14
370,1.5316132431602633e-14
380,-6.156176615506856e-15
380,-5.966781169531018e-15
390,-2.3383944001982626e-15
390,-2.382683388821648e-15
390,-2.4229348036960934e-15
390,-3.1328467766043405e-15
400,6.121684447875926e-16
410,1.9961118141740012e-16
410,1.7369601763421006e-16
410,1.805309930516039e-16
410,2.447810839245485e-16
410,1.7807130675429345e-16
410,1.789416174553347e-16
430,-2.1442225519515902e-17
450,-4.3980026244019784e-18
460,1.1908465908772842e-18
470,-3.2868435405767116e-19
490,4.700591222049836e-20
490,4.442716133131561e-20
500,-1.8473235407432815e-20


==> csvs/rohrepinside.csv <==
it,max,min,up,low
20,53.16636361767658,-27.43359265933492,72.47402120773583,-72.47402120773583
30,11.37982040741116,-17.85012116455006,26.39068297936626,-26.39068297936626
40,4.69154649949607,-5.570627247232821,10.176481892343801,-10.176481892343798
50,2.055794605845449,-1.2708754002540168,2.8370285231687014,-2.8370285231687014
60,0.5384483405855915,-1.2181079121300975,1.5973827627419164,-1.5973827627419164
70,0.19300150904677182,-0.25171559428496604,0.4243468245782476,-0.4243468245782476
80,0.08649266083023488,-0.08265620129623924,0.15685956981898064,-0.15685956981898058
90,0.025815333084358294,-0.03481776337778608,0.06695080021470012,-0.06695080021470015
100,0.017447424270820383,-0.006058372461432947,0.018051049708013314,-0.018051049708013314
110,0.0049006660045566135,-0.0038625677519334954,0.008334112018754638,-0.008334112018754638
120,0.0023566719967323263,-0.00126440522074194,0.0031588465225911265,-0.0031588465225911265
130,4.543239194224162e-4,-8.367030286017163e-4,0.0011951430634839551,-0.0011951430634839551
140,1.2812230644787146e-4,-2.667528325211732e-4,4.301771145542063e-4,-4.301771145542063e-4
150,7.071049080860072e-5,-6.750209246537465e-5,1.305081490338233e-4,-1.305081490338233e-4
160,2.6508895969865043e-5,-3.121864568207818e-5,5.015394016191335e-5,-5.015394016191335e-5
170,1.014695824043504e-5,-8.770292644504643e-6,1.7170948725395546e-5,-1.7170948725395546e-5
180,3.89579503221144e-6,-2.400177351226716e-6,5.511874365096628e-6,-5.511874365096628e-6
190,1.502971390086065e-6,-8.589355814493414e-7,2.009364312048262e-6,-2.009364312048262e-6
200,4.3011702252377176e-7,-4.908093710579856e-7,7.975185411874634e-7,-7.975185411874634e-7
210,1.6510855438828098e-7,-2.0713346514237051e-7,3.024013628605187e-7,-3.024013628605188e-7
220,4.603255510511213e-8,-7.003290283307156e-8,1.0473465160634276e-7,-1.0473465160634276e-7
230,1.921302614312447e-8,-2.0427398849043806e-8,3.353205136207364e-8,-3.353205136207364e-8
240,8.027604026738458e-9,-6.797462625039409e-9,1.1493653554585725e-8,-1.1493653554585725e-8
250,2.2588131790644464e-9,-2.3331857506059236e-9,4.678365136053692e-9,-4.678365136053692e-9
260,9.44295942962842e-10,-1.0918232504198478e-9,1.8512356030005292e-9,-1.8512356030005292e-9
270,3.433795733958296e-10,-3.9046365958485923e-10,6.36225657869859e-10,-6.36225657869859e-10
280,1.59163852006075e-10,-2.102758308702804e-10,2.8815982197632845e-10,-2.8815982197632845e-10
290,5.278687838959855e-11,-5.250420952387361e-11,9.444623829313925e-11,-9.444623829313925e-11
300,2.4570173331712417e-11,-1.5364951044841106e-11,3.552953129230606e-11,-3.552953129230606e-11
310,8.305555696373154e-12,-7.069854267427241e-12,1.2431595468265567e-11,-1.2431595468265567e-11
320,3.644778340234455e-12,-2.0333182637729072e-12,4.693131408601729e-12,-4.693131408601729e-12
330,1.1177747192635613e-12,-1.1471132129572138e-12,1.7742851504834993e-12,-1.7742851504835001e-12
340,3.203852175460692e-13,-2.3317920625837053e-13,6.24365046178691e-13,-6.24365046178691e-13
350,1.1737802914246247e-13,-1.333604023273412e-13,2.3089367568498324e-13,-2.3089367568498324e-13
360,3.616045627390032e-14,-4.3069968481966516e-14,7.40903325051524e-14,-7.40903325051524e-14
370,1.5316132431602633e-14,-1.3100738244157898e-14,2.427275781232906e-14,-2.427275781232906e-14
380,4.2827122617735385e-15,-6.156176615506856e-15,9.511339366586775e-15,-9.511339366586771e-15
390,1.0423064074317537e-15,-3.1328467766043405e-15,3.724141640959275e-15,-3.724141640959275e-15
400,6.121684447875926e-16,-5.119674753813878e-16,9.708111962995283e-16,-9.708111962995283e-16
410,2.447810839245485e-16,-1.1349561547323861e-16,2.9986503714664434e-16,-2.9986503714664434e-16
420,6.141552250974927e-17,-7.424376030240264e-17,1.429331913279185e-16,-1.429331913279185e-16
430,1.8618315989961348e-17,-2.1442225519515902e-17,3.6540901098472795e-17,-3.654090109847281e-17
440,6.680265013651928e-18,-5.708060046461691e-18,1.2710295815625443e-17,-1.2710295815625437e-17
450,2.3659936565869272e-18,-4.3980026244019784e-18,4.889374716035496e-18,-4.889374716035496e-18
460,1.1908465908772842e-18,-6.561927069408037e-19,1.759968192259871e-18,-1.759968192259871e-18
470,3.048779964459557e-19,-3.2868435405767116e-19,5.666244510735198e-19,-5.666244510735198e-19
480,1.2219646894236386e-19,-1.399840509823317e-19,2.62081163320361e-19,-2.62081163320361e-19
490,4.700591222049836e-20,-3.430512951388125e-20,7.594726850207258e-20,-7.59472685020726e-20
500,1.3927667103581267e-20,-1.8473235407432815e-20,3.1027161303977984e-20,-3.102716130397797e-20


==> csvs/rohrepoutside.csv <==
it,Meand


==> csvs/stopping_graph.csv <==
total,t1,correct,t2
904939,0,1,0


==> csvs/wilkrepinside.csv <==
it,max,min,up,low
20,832387161.6367483,-364151311.4528241,838236944.1854568,-838236944.1854568
30,131787065.5821929,-86603067.83486557,184285917.85232556,-184285917.85232556
40,25638321.3796221,-54665982.53191814,76477013.29875422,-76477013.29875425
50,15005921.594415322,-17651478.28652148,31755589.480103925,-31755589.48010394
60,6308108.304791205,-6833886.170124494,15645568.767916128,-15645568.76791612
70,4879247.4657388665,-3201513.5645822473,8823206.622703161,-8823206.622703161
80,1743727.040922843,-3114358.6362574995,5497161.150465433,-5497161.150465433
90,1967586.5846466403,-815055.2518865298,3476967.5371307526,-3476967.5371307526
100,608135.5657283291,-1325526.4186300263,2567466.804416552,-2567466.804416552
110,839551.0928797126,-844969.3563389061,1997898.222428957,-1997898.222428957
120,-4331.875664380379,-1212214.391350815,1727280.384570334,-1727280.384570334
130,126640.02838867344,-813987.5984089412,1386047.9439978441,-1386047.9439978441
140,721664.9433282539,-133019.2554360195,943118.3069628002,-943118.3069628002
150,517903.40209242795,-170515.01665197872,825023.7070343699,-825023.7070343699
160,290827.33038947824,-311266.41335009225,766622.7061648932,-766622.7061648932
170,172919.23133646743,-404290.392340051,661246.1339638694,-661246.1339638697
180,75926.68072763458,-324418.8844403145,565393.6859394312,-565393.6859394312
190,191150.01037597167,-191113.47933916794,458376.6922676128,-458376.6922676128
200,65441.00726224994,-223374.17244892358,416358.956715103,-416358.956715103
210,164547.49513872736,-124534.37711479375,336430.2689930899,-336430.2689930899
220,151521.87591964216,-97058.98975904752,305145.58208488603,-305145.58208488603
230,127535.8239626966,-122638.71087254584,282817.47002515034,-282817.4700251502
240,93853.56523384724,-117689.75143389252,256458.32210249512,-256458.32210249512
250,83272.47297286382,-110077.56532875728,230278.50224799395,-230278.50224799395
260,194.3657125638565,-166418.60906329402,238078.02029638295,-238078.02029638307
270,161835.29573936167,7753.856717098737,173039.49040133203,-173039.49040133203
280,22152.538226151024,-110319.16810768412,177419.8178613172,-177419.8178613172
290,45357.70823263144,-82366.3748397716,153167.00744066492,-153167.00744066498
300,-9897.479578003753,-109055.27865120041,142655.19207127637,-142655.19207127637
310,13278.32257513894,-93177.06790764758,135759.89823918656,-135759.89823918656
320,35156.34497660183,-47261.492244410154,117063.64182152657,-117063.64182152651
330,47501.727306431916,-41305.78809735173,105623.92414738686,-105623.92414738686
340,78225.90874639677,-8807.71136601112,94126.26812646259,-94126.26812646259
350,55672.24952690612,-28912.45052125427,89283.39441226627,-89283.3944122663
360,57904.7898268202,-16904.86873701884,81042.7860182809,-81042.78601828092
370,61396.28371910978,-20091.98996970238,79687.64325311925,-79687.64325311925
380,26343.969287995773,-39402.40540228228,79029.83024712565,-79029.83024712565
390,9017.3405046314,-50185.74354631832,79043.97790986847,-79043.97790986847
400,23783.80330371327,-36187.43862296798,69473.28650123323,-69473.28650123323
410,24213.32656711474,-39710.83231798024,67324.89277769934,-67324.89277769931
420,18672.430028636765,-27688.296140352526,60585.79710478481,-60585.79710478481
430,8678.786594536155,-37463.244747553195,59904.512544624275,-59904.512544624304
440,2785.3006794603716,-43037.16773869004,58438.1581559364,-58438.1581559364
450,18917.963186922396,-20524.063970159652,48985.57730720757,-48985.57730720757
460,26851.37146326239,-9871.10490252942,45959.09957042249,-45959.099570422506
470,19380.262654184568,-17401.42855964732,45757.229605583154,-45757.229605583154
480,34387.95771484537,-4553.41283755569,41573.6780902172,-41573.6780902172
490,24824.6570118721,-11967.797691636573,41244.80248766541,-41244.80248766541
500,31828.463659835077,-2574.026080337673,35360.73119549581,-35360.73119549581


==> csvs/wilkrepinsideeta.csv <==
it,max,min,up,low
20,482158276.2599735,-364151311.4528241,483956325.3701625,-483956325.3701627
30,104247143.18030417,-86603067.83486557,106397524.27989745,-106397524.27989745
40,25638321.3796221,-39361087.263044745,44154024.21485436,-44154024.21485436
50,15005921.594415322,-17651478.28652148,18334098.13461326,-18334098.13461326
60,6308108.304791205,-6833886.170124494,9032973.339781173,-9032973.339781173
70,4879247.4657388665,-3201513.5645822473,5094080.718733359,-5094080.718733359
80,1743727.040922843,-3114358.6362574995,3173787.469999969,-3173787.469999969
90,1967586.5846466403,-815055.2518865298,2007428.1435260307,-2007428.1435260307
100,608135.5657283291,-1325526.4186300263,1482327.6506653242,-1482327.6506653242
110,839551.0928797126,-844969.3563389061,1153487.0765328333,-1153487.0765328333
120,-4331.875664380379,-996511.0672861421,997245.7949976427,-997245.7949976427
130,126640.02838867344,-721460.4550153594,800235.1535768826,-800235.1535768826
140,542194.3086048481,-133019.2554360195,544509.6084026368,-544509.6084026368
150,448406.917788025,-170515.01665197872,476327.6593441167,-476327.6593441167
160,290827.33038947824,-311266.41335009225,442609.82577118045,-442609.82577118045
170,172919.23133646743,-361324.23992020823,381770.6334446394,-381770.6334446394
180,75926.68072763458,-324418.8844403145,326430.1967752455,-326430.1967752455
190,191150.01037597167,-191113.47933916794,264643.9066709564,-264643.9066709564
200,65441.00726224994,-223374.17244892358,240384.95573897636,-240384.95573897636
210,164547.49513872736,-124534.37711479375,194238.10636669863,-194238.10636669863
220,151521.87591964216,-97058.98975904752,176175.8839587341,-176175.883958734
230,127535.8239626966,-122638.71087254584,163284.7424505495,-163284.74245054938
240,93853.56523384724,-117689.75143389252,148066.2813017954,-148066.28130179527
250,83272.47297286382,-110077.56532875728,132951.3552614631,-132951.3552614631
260,194.3657125638565,-137182.19654603372,137454.40910624992,-137454.40910624992
270,99734.74123903376,7753.856717098737,99904.39636364474,-99904.39636364474
280,22152.538226151024,-99681.4186072636,102433.37960180582,-102433.37960180582
290,45357.70823263144,-82366.3748397716,88431.01297683734,-88431.01297683734
300,-9897.479578003753,-82230.50523144624,82362.01354364923,-82362.01354364917
310,13278.32257513894,-77311.02076631837,78381.0137935506,-78381.0137935506
320,35156.34497660183,-47261.492244410154,67586.72511797625,-67586.72511797625
330,47501.727306431916,-41305.78809735173,60982.00103935844,-60982.00103935844
340,54322.777976105455,-8807.71136601112,54343.82624062803,-54343.82624062803
350,49490.612501409894,-28912.45052125427,51547.7917980855,-51547.7917980855
360,46635.21461305034,-16904.86873701884,46790.074323531706,-46790.074323531735
370,45606.641041352355,-20091.98996970238,46007.68228327524,-46007.682283275266
380,26343.969287995773,-39402.40540228228,45627.89376718842,-45627.89376718842
390,9017.3405046314,-45335.53740346205,45636.061924081354,-45636.06192408138
400,23783.80330371327,-36187.43862296798,40110.420662975,-40110.420662975
410,24213.32656711474,-32489.029931576923,38870.04496836738,-38870.04496836738
420,18672.430028636765,-27688.296140352526,34979.226267515565,-34979.226267515565
430,8678.786594536155,-33574.78903358686,34585.88644331216,-34585.88644331216
440,2785.3006794603716,-33626.226261594595,33739.286342275795,-33739.286342275795
450,18917.963186922396,-20524.063970159652,28281.836244725506,-28281.836244725506
460,25215.728682458983,-9871.10490252942,26534.49850869624,-26534.49850869624
470,19380.262654184568,-17401.42855964732,26417.948830154957,-26417.948830154957
480,23960.337547129107,-4553.41283755569,24002.574236589746,-24002.574236589746
490,20661.19048505838,-11967.797691636573,23812.697818926565,-23812.69781892658
500,20355.44343120299,-2574.026080337673,20415.52767446151,-20415.527674461497


==> csvs/wilkrepoutside.csv <==
it,Meand
20,1057970726.7478285
20,849946332.2499056
270,177730.4115143572


==> csvs/wilkrepoutsideeta.csv <==
it,Meand
20,1057970726.7478285
20,510321845.68091774
20,600016564.1023803
20,489228974.7611151
20,648876317.5029106
20,505634153.2686105
20,538482556.7506137
20,497835640.5415535
20,533345292.44809914
20,542371566.0124431
20,606835791.2919722
20,485693494.32908916
20,607913448.1582665
20,512995066.60177517
20,563205378.6561308
20,651668862.6285872
20,489199717.4104104
20,570939516.121666
20,559811151.0136762
20,534360681.0875559
20,803763150.1306119
20,500229792.3777094
20,541673544.7672815
20,509994670.7470374
20,486388114.9296794
20,503280964.4996433
20,486101441.0487299
20,606388095.354136
20,534803529.5136714
20,635876925.2130408
20,493947188.2760496
20,527814451.8486724
20,614531372.7032313
20,533763908.3868494
20,550141618.8853068
20,528590992.55886316
20,501145087.43886566
20,711299985.9131627
20,561121395.1714602
20,547840518.517612
20,486763171.8782859
20,672502078.53124
20,781272319.8976507
20,547948946.007782
20,521492219.52215576
20,502422368.309145
20,574097943.1601343
20,507611079.3283725
20,555463879.8909082
20,528200047.8012028
20,545798367.4691386
20,585879002.6133618
20,691938821.0081987
20,660841941.9631872
20,580187796.378777
20,491074716.35407877
20,530713912.05978966
20,638883181.1781464
20,639146343.0764656
20,505913615.9120889
20,495413326.15914106
20,520109675.2847209
20,520677698.67077446
20,491635068.83391047
20,582100574.7566013
20,510910047.33014584
20,521053700.2168274
20,531035022.80054474
20,566156699.0431261
20,534476994.35001373
20,494076564.81294584
20,609823309.650938
20,558274645.0455084
20,576390593.7883644
20,583112661.0793519
20,496020092.6144414
20,667622121.1751242
20,526026045.93596554
20,504208579.55759144
20,492873893.86822844
20,832387161.6367483
20,519012338.3384557
20,497868994.9102092
20,542250409.9486136
20,695542418.9380655
20,574521892.8386393
20,585629478.0494752
20,662499894.3582788
20,546069527.1753793
20,663574314.1844888
20,605877383.3864174
20,615667368.0198898
20,608971169.6069937
20,672654595.2116857
20,492935928.2253356
20,525627177.3359308
20,669640295.6881404
20,591244862.502419
20,849946332.2499056
20,518164074.6193657
20,593194925.1977382
20,717958761.837811
20,579083224.215538
30,130921890.56081474
30,118609067.28438592
30,107141019.72031629
30,118114979.2678045
30,131787065.5821929
40,-54665982.53191814
40,-44576787.44227761
120,-1076024.373802267
120,-1097392.411200271
120,-1016713.2160163466
120,-1042180.9149954608
120,-1071043.394299387
120,-1030245.9181604125
120,-1212214.391350815
120,-1077661.0073480299
120,-1041001.9017656818
120,-1011427.4731372101
120,-1025562.1139446413
120,-1022188.2348189894
120,-1025160.9179009674
120,-1093821.42446406
130,-813987.5984089412
140,553334.7673764462
140,721664.9433282539
140,595539.7137580486
140,564139.8466090569
150,483284.07956363587
150,517903.40209242795
170,-404290.392340051
260,-146401.50683482946
260,-147373.69450521597
260,-153031.92182838987
260,-154230.48344776372
260,-166418.60906329402
260,-160656.00358877238
260,-141931.57861163665
260,-163053.35185619968
260,-139705.53138488205
260,-158203.10761758417
260,-151284.46292751946
260,-139175.68211413664
260,-153661.07343115483
260,-149283.23618483276
260,-151070.67117575835
260,-162053.64788679115
260,-155297.66873279528
260,-146296.22980699188
260,-141891.5022162404
260,-151715.33215800382
260,-137559.38331421604
260,-153348.44291912264
260,-140462.15340303106
260,-145848.00398378505
260,-148592.4804179545
260,-140864.78255620028
260,-139109.01047001488
260,-145243.62440990808
260,-147986.59047580918
260,-137643.45226314373
260,-142803.47321016225
260,-139278.46743013326
260,-143757.4832028167
260,-142745.75635037932
260,-138116.13189792645
260,-152839.907093948
260,-139064.52105138113
260,-139530.8046767047
260,-142102.4526244736
260,-143543.0134966001
260,-138002.01701090217
260,-141024.82891575876
260,-142479.5584309937
260,-141175.15810030978
260,-157367.5573154093
260,-141291.34956758248
260,-141366.4373280888
260,-143412.24750778277
260,-137486.51330017427
260,-138292.0476897778
260,-147736.72681751905
260,-145894.45350658556
260,-140057.44025351084
260,-140478.33979861613
260,-144664.2147868753
260,-144509.615079219
270,127788.21766999702
270,125659.90430183965
270,105039.17008358508
270,104954.68339191377
270,117913.49789619085
270,125017.92887180252
270,124721.5033515112
270,102709.29205476015
270,107197.68555579835
270,119347.47716885549
270,111539.00307860994
270,120597.96027005312
270,109547.09462907491
270,109869.12815956632
270,113265.0977516548
270,104991.61014009186
270,138145.56747419015
270,110922.08566436579
270,124493.12645756791
270,104479.99993290682
270,124064.46293350414
270,115988.17303260078
270,102885.08114253054
270,121353.59272232768
270,115087.3878369407
270,103394.2753817758
270,105961.11059147643
270,105883.7648142305
270,114692.2270847673
270,111129.47084624495
270,122381.97818374832
270,113138.40725399356
270,111047.40580456506
270,116460.66709141573
270,107881.185298839
270,110628.11521827115
270,136882.8903878478
270,100610.01972627023
270,113996.79308156855
270,112998.38100682513
270,161835.29573936167
270,106782.16527534637
270,102214.44875640806
270,115207.13085967628
270,124716.03386136354
270,141198.6220010122
270,139642.0300860348
270,100118.72978369996
270,100505.39217520365
270,103916.64740736259
270,100987.56223508611
270,120716.04250418162
270,114577.18096647377
270,104712.64127923094
270,134603.9691054864
270,123102.62302594108
270,105605.50872710836
270,103467.17006281915
270,103101.87106998137
270,118087.66609000205
270,104861.51118126756
270,106648.98131920106
270,152354.42203895992
270,141226.48362044175
270,101364.16989493987
270,125062.71518167108
270,120176.28267370712
270,102442.50086695189
270,100033.02418145479
270,128565.02016536926
270,113932.86455622024
270,120271.89996618964
270,102463.2051025558
270,100402.00449442572
270,108738.34964488773
270,119137.79649863974
270,118344.60495132604
270,121246.83898856747
270,101616.91609179566
270,115448.1531219685
270,106619.63868015911
270,104229.77177464485
270,106918.26108651585
270,103589.28707248019
270,115804.50676350249
270,124651.39263382787
270,126293.111123787
270,111075.5089541889
270,107203.62181618297
270,107885.12211372622
270,109504.91425053542
270,136697.92487964896
270,122222.1549285925
270,118653.23737904325
270,118518.26276400837
270,117619.87082316645
270,116698.23628000543
270,156371.04931946145
270,125354.9909671644
270,125632.79860860098
270,109148.36360510415
270,104551.49656469014
270,104221.64902734698
270,108694.29398278717
270,115062.69204573217
270,110676.93445197179
270,102665.59175800905
270,108353.92154639016
270,109360.5277710557
270,116212.30174448458
270,108095.19844282127
270,158915.1295819435
270,112087.86072944407
270,136094.44503341103
270,126082.10779302137
270,115409.40681385016
270,113423.89567476476
270,109163.34453774616
270,118783.7119596561
270,110143.14402546501
270,101317.71463230858
270,113260.27608156484
270,106120.48232419905
270,138425.9254106772
270,125414.06125595025
270,115637.17035565141
270,119090.92149340163
270,110255.52483385813
270,103818.302430087
270,100407.26195233618
270,108518.04220850172
270,118257.24130292702
270,177730.4115143572
270,133587.4612371025
270,101916.15956699604
270,131255.84333917394
270,108229.40961574065
270,153897.4275417308
270,111380.34386431216
270,124281.32839548809
270,109215.80794541759
270,100551.69229579787
270,116926.04112855427
270,106049.2864630993
270,102282.67382880836
270,102710.691692819
270,104790.20259339502
270,105434.5608312916
270,121428.12958078226
270,145477.2631018035
270,105932.93685982109
270,105378.67901660141
270,120646.77812249551
270,137791.6639538
270,108094.49411803379
270,100020.16652112128
270,105615.88313058263
270,129467.72875379783
270,106607.5535642904
270,114058.09468982171
270,117750.0561219909
270,102940.23352792242
270,102356.5532115252
270,105534.42423495662
270,100544.83267725492
270,110381.46579715225
270,119891.69650802063
270,109101.18350966484
270,100348.32257431338
270,100652.29750523134
280,-106682.92501363973
280,-109343.14755821705
280,-110319.16810768412
300,-82688.99527195346
300,-84004.37785713904
300,-87781.1456593299
300,-83934.24502047518
300,-87251.35459171032
300,-91456.0381399261
300,-84335.65984031634
300,-98479.33254202781
300,-84192.54522606503
300,-103494.04664217122
300,-88415.97476465808
300,-82651.27821189951
300,-91172.68256977916
300,-87432.79637655988
300,-104603.01281548943
300,-85226.9601269497
300,-84968.35759699164
300,-83538.57701308944
300,-84745.61990851257
300,-92436.20369443891
300,-84745.87038594956
300,-83613.48613819026
300,-86435.73608964361
300,-83528.8720913768
300,-109055.27865120041
300,-90541.56027249934
300,-85545.1748643872
300,-84723.1631510001
300,-97959.78517358337
300,-97776.25908383704
300,-88344.1531861528
300,-88506.69526967645
300,-85138.15456980624
300,-83015.16661436477
300,-89093.36700838176
300,-84507.14282736887
300,-89482.14957853098
300,-87125.85139834956
300,-83625.45293029456
300,-85129.34462794242
300,-102267.2585048576
300,-82669.48370412865
300,-82863.2812449247
300,-85901.9364355338
300,-98582.98218783311
300,-95270.40428696293
300,-84800.46894163266
300,-88679.60417114815
300,-82662.9108922077
300,-86205.1676233306
300,-84007.48160983768
300,-88501.98468977294
300,-103484.69508825184
300,-87747.24433951528
300,-83039.63783771615
300,-92094.06241992908
300,-84919.28058130469
300,-91281.96651325835
300,-83728.9291838553
300,-83580.5775060911
300,-99433.21368726774
300,-86356.25660133234
300,-99802.19248912676
300,-86308.91791508818
310,-84023.37526418909
310,-79149.03814732214
310,-81774.79159560282
310,-81181.68234932335
310,-82786.18166654208
310,-80075.49373813247
310,-93177.06790764758
310,-80279.97868018877
310,-80022.23886498547
340,78225.90874639677
340,54576.23380862456
340,54466.88527008082
340,59636.32500711776
340,54818.9196041415
340,60921.30675240583
340,56244.02190960274
340,58745.33380274032
340,55403.63594421977
340,64883.46321358654
340,55914.93532288668
340,60890.368236664566
340,54713.04543923045
340,55052.27486534807
340,71619.45988401049
340,56040.97042152262
340,55221.997795383155
340,63375.03982131492
340,59334.20985994756
340,57285.32716752158
340,71782.5363179582
340,55478.62241479568
340,54526.46876093914
340,57639.136298234516
340,56298.74286476243
340,56486.77513878071
340,64755.73463865474
340,59075.04466296168
340,55677.494315493444
340,64391.14624745934
340,57216.7052511645
340,60771.731279715896
340,61271.11226621241
340,74697.76464230678
340,58376.09425309807
340,57935.47350114572
340,57891.26322940254
350,55672.24952690612
360,57904.7898268202
360,48473.0194035687
360,52122.19811204175
360,51237.49813411769
360,50005.09395612212
360,48230.852024819294
360,52609.98758341797
360,50533.611184596084
360,47114.8902961401
360,47824.717603357625
360,49264.30278063414
360,46872.809703887266
360,55364.15093693056
360,51400.00650637486
360,55943.34638113913
370,53160.32350794459
370,61396.28371910978
370,50842.08216405398
390,-46554.211609256774
390,-50185.74354631832
390,-45640.16304522293
390,-46789.10189737985
390,-47024.657206587435
390,-47186.32714195605
390,-45672.457453158044
410,-39710.83231798024
430,-37463.244747553195
440,-36432.84803148985
440,-36488.79781137369
440,-38774.9082851907
440,-40891.736571888876
440,-36887.86769126024
440,-33741.12352041851
440,-33986.88498514463
440,-43037.16773869004
440,-37276.20998006506
440,-36001.578460711025
440,-35681.56006095125
440,-38464.607645235985
440,-34571.04579815702
440,-34562.90767110861
440,-35082.23215756094
440,-35757.67431413283
440,-36140.59159463126
440,-34390.51360368452
440,-36631.75082879097
440,-35840.868689567345
440,-33806.823785215354
440,-36938.64236951168
440,-35942.439448680874
460,26622.978199811507
460,26851.37146326239
480,26762.71417128673
480,25061.099702768755
480,26467.976222365338
480,28407.8423949726
480,25532.108486485347
480,27592.845945477806
480,24622.17211018171
480,25984.72837588485
480,25209.116622041474
480,26035.877015295206
480,28347.537766540656
480,27985.386300719518
480,26877.7367654744
480,26465.53419219947
480,24024.319318029535
480,25406.99547366114
480,24683.910175444063
480,28281.86502910583
480,25199.509727968252
480,30403.81878389395
480,27659.07214812297
480,24020.23453117581
480,24159.471863913088
480,26756.205456814176
480,24525.16793885411
480,25843.270665158634
480,26413.308013577654
480,33116.35056196022
480,28936.61277219496
480,25980.620070959412
480,24180.975088609324
480,24004.547218623688
480,27749.613888873893
480,25657.06954567629
480,28032.933912015724
480,29639.342965073592
480,26504.246243496425
480,24209.268278527597
480,24707.905314186966
480,24691.642264995753
480,26585.45738182607
480,24696.315004867763
480,34387.95771484537
480,29812.270973515755
480,32026.941564745386
480,24449.80299160001
480,28987.85501851962
480,24102.957533537206
480,27765.760714411852
480,24018.281259102572
480,24594.097510428866
480,26834.412155593513
480,24021.891178907652
480,25705.97274207516
480,25075.90228366817
480,29885.151078537514
480,27528.922168862046
480,26221.380611180444
490,24824.6570118721
500,21145.125316427147
500,25678.946341251896
500,21280.098925399478
500,20589.124543674
500,25263.230691541627
500,23631.16964513692
500,21341.376217279147
500,21005.656047248747
500,25449.505531985895
500,30975.147792518896
500,22549.118236376933
500,20493.16464070874
500,23107.055037891783
500,24298.199673027673
500,20862.759519492683
500,22696.961238333402
500,21326.942903627438
500,25123.45188689715
500,22875.216025732283
500,25580.598432759114
500,27176.294176557712
500,22335.56389520035
500,20682.09989707073
500,23162.291934615234
500,21123.386312215443
500,25128.724850792263
500,21471.999810773763
500,21057.42541722348
500,20727.79177535791
500,20860.770250735863
500,21119.918728239107
500,23556.434006871656
500,23959.78595994931
500,21651.8348937594
500,20593.881413598836
500,27798.166548988112
500,23029.553713181638
500,22103.139764547814
500,25127.28279201439
500,31828.463659835077
500,23122.191010594892
500,20486.483507356403
500,20591.581819894753
500,23694.959231411718
500,20811.652671587188
500,23737.9213063028
500,24012.097351939825
500,25972.58293720876
500,22466.378752730787
500,21802.997213436756
500,23154.681152538717
500,24017.289645655284
500,21565.932860821194
500,21962.595916793973
500,22392.574219587317
500,23085.295172801154
500,27945.79432217154
500,26881.62819874173
500,23568.598448981385
500,21520.83991889312
500,26103.107871732558

